A fast and consistent sharp-interface immersed boundary method for moving bodies of arbitrary thickness

Immersed boundary methods (IBMs) are widely used to simulate flows around complex geometries and moving bodies, but they often involve a trade-off between precision and computational efficiency. Eulerian formulations require special treatments for moving walls and may generate spurious force oscillations, whereas Lagrangian formulations can suffer from slip errors at the immersed surfaces. We propose a novel sharp-interface IBM for incompressible flows involving moving, deformable, and arbitrary-thickness bodies. The method combines a fast tagging algorithm, a two-sided Eulerian forcing strategy, and a consistent mass correction that reduces the splitting error of fractional-step schemes, while preserving the structure of the discrete Laplacian operator. This formulation retains the efficiency of direct Poisson solvers, thus avoiding the overhead of cut-cell, multigrid, and projection-based approaches. The method naturally handles moving boundaries, and yields small transpiration errors with second-order accuracy in the enforcement of the no-slip condition. Numerical tests using rigid, deformable, turbulent, and biologically inspired flows demonstrate the accuracy, robustness, and efficiency of the method, without compromising computational cost.

==> _data/aorta/error_mls.txt <==
t s
0.001700 0.000348 
0.003800 0.000401 
0.005900 0.000454 
0.008000 0.000491 
0.010100 0.000541 
0.012200 0.000594 
0.014300 0.000643 
0.016400 0.000694 
0.018500 0.000743 
0.020600 0.000789 
0.022700 0.000818 
0.024800 0.000879 
0.026900 0.000909 
0.029000 0.000957 
0.031100 0.001005 
0.033200 0.001055 
0.035300 0.001089 
0.037400 0.001148 
0.039500 0.001230 
0.041600 0.001263 
0.043700 0.001288 
0.045800 0.001319 
0.047900 0.001404 
0.050000 0.001447 
0.052100 0.001540 
0.054200 0.001586 
0.056300 0.001575 
0.058400 0.001622 
0.060500 0.001719 
0.062600 0.001797 
0.064700 0.001801 
0.066800 0.001871 
0.068900 0.001949 
0.071000 0.002004 
0.073100 0.002096 
0.075200 0.002115 
0.077300 0.002154 
0.079400 0.002214 
0.081500 0.002283 
0.083600 0.002281 
0.085700 0.002371 
0.087800 0.002401 
0.089900 0.002461 
0.092000 0.002530 
0.094100 0.002685 
0.096200 0.002681 
0.098300 0.002737 
0.100400 0.002724 
0.102500 0.002851 
0.104600 0.002912 
0.106700 0.002928 
0.108800 0.002957 
0.110900 0.003063 
0.113000 0.003080 
0.115100 0.003229 
0.117200 0.003146 
0.119300 0.003203 
0.121400 0.003273 
0.123500 0.003344 
0.125600 0.003360 
0.127700 0.003452 
0.129800 0.003449 
0.131900 0.003531 
0.134000 0.003560 
0.136100 0.003565 
0.138200 0.003648 
0.140300 0.003669 
0.142400 0.003691 
0.144500 0.003711 
0.146600 0.003763 
0.148700 0.003820 
0.150800 0.003833 
0.152900 0.003836 
0.155000 0.003841 
0.157100 0.003828 
0.159200 0.003958 
0.161300 0.003913 
0.163400 0.003937 
0.165500 0.003938 
0.167600 0.003950 
0.169700 0.003982 
0.171800 0.004074 
0.173900 0.004030 
0.176000 0.004081 
0.178100 0.004100 
0.180200 0.004023 
0.182300 0.004114 
0.184400 0.004008 
0.186500 0.004023 
0.188600 0.004067 
0.190700 0.004057 
0.192800 0.004029 
0.194900 0.003992 
0.197000 0.003966 
0.199100 0.003941 
0.201200 0.003933 
0.203300 0.003956 
0.205400 0.003925 
0.207500 0.003980 
0.209600 0.003757 
0.211700 0.003699 
0.213800 0.003663 
0.215900 0.003600 
0.218000 0.003570 
0.220100 0.003545 
0.222200 0.003521 
0.224300 0.003434 
0.226400 0.003414 
0.228500 0.003348 
0.230600 0.003295 
0.232700 0.003195 
0.234800 0.003168 
0.236900 0.003151 
0.239000 0.003090 
0.241100 0.002980 
0.243200 0.002873 
0.245300 0.002840 
0.247400 0.002746 
0.249500 0.002728 
0.251600 0.002621 
0.253700 0.002494 
0.255800 0.002436 
0.257900 0.002389 
0.260000 0.002291 
0.262100 0.002214 
0.264200 0.002127 
0.266300 0.002047 
0.268400 0.002002 
0.270500 0.001917 
0.272600 0.001842 
0.274700 0.001750 
0.276800 0.001657 
0.278900 0.001604 
0.281000 0.001542 
0.283100 0.001462 
0.285200 0.001407 
0.287300 0.001321 
0.289400 0.001254 
0.291500 0.001175 
0.293600 0.001110 
0.295700 0.001043 
0.297800 0.000972 
0.299900 0.000920 
0.302000 0.000852 
0.304100 0.000784 
0.306200 0.000738 
0.308300 0.000666 
0.310400 0.000601 
0.312500 0.000542 
0.314600 0.000488 
0.316700 0.000444 
0.318800 0.000403 
0.320900 0.000373 
0.323000 0.000349 
0.325100 0.000336 
0.327200 0.000332 
0.329300 0.000337 
0.331400 0.000346 
0.333500 0.000357 
0.335600 0.000365 
0.337700 0.000378 
0.339800 0.000394 
0.341900 0.000411 
0.344000 0.000415 
0.346100 0.000422 
0.348200 0.000429 
0.350300 0.000433 
0.352400 0.000429 
0.354500 0.000426 
0.356600 0.000434 
0.358700 0.000438 
0.360800 0.000445 
0.362900 0.000445 
0.365000 0.000454 
0.367100 0.000449 
0.369200 0.000457 
0.371300 0.000455 
0.373400 0.000453 
0.375500 0.000453 
0.377600 0.000452 
0.379700 0.000433 
0.381800 0.000418 
0.383900 0.000412 
0.386000 0.000407 
0.388100 0.000401 
0.390200 0.000398 
0.392300 0.000395 
0.394400 0.000397 
0.396500 0.000378 
0.398600 0.000378 
0.400700 0.000367 
0.402800 0.000356 
0.404900 0.000342 
0.407000 0.000329 
0.409100 0.000304 
0.411200 0.000289 
0.413300 0.000283 
0.415400 0.000276 
0.417500 0.000258 
0.419600 0.000243 
0.421700 0.000231 
0.423800 0.000208 
0.425900 0.000186 
0.428000 0.000166 
0.430100 0.000156 
0.432200 0.000139 
0.434300 0.000117 
0.436400 0.000092 
0.438500 0.000083 
0.440600 0.000086 
0.442700 0.000092 
0.444800 0.000107 
0.446900 0.000127 
0.449000 0.000151 
0.451100 0.000171 
0.453200 0.000188 
0.455300 0.000208 
0.457400 0.000233 
0.459500 0.000262 
0.461600 0.000284 
0.463700 0.000310 
0.465800 0.000324 
0.467900 0.000335 
0.470000 0.000345 
0.472100 0.000356 
0.474200 0.000378 
0.476300 0.000405 
0.478400 0.000430 
0.480500 0.000452 
0.482600 0.000479 
0.484700 0.000495 
0.486800 0.000497 
0.488900 0.000521 
0.491000 0.000522 
0.493100 0.000525 
0.495200 0.000531 
0.497300 0.000540 
0.499400 0.000519 
0.501500 0.000516 
0.503600 0.000531 
0.505700 0.000540 
0.507800 0.000570 
0.509900 0.000569 
0.512000 0.000570 
0.514100 0.000570 
0.516200 0.000555 
0.518300 0.000564 
0.520400 0.000565 
0.522500 0.000586 
0.524600 0.000577 
0.526700 0.000567 
0.528800 0.000579 
0.530900 0.000584 
0.533000 0.000580 
0.535100 0.000570 
0.537200 0.000555 
0.539300 0.000542 
0.541400 0.000546 
0.543500 0.000555 
0.545600 0.000559 
0.547700 0.000562 
0.549800 0.000564 
0.551900 0.000579 
0.554000 0.000554 
0.556100 0.000519 
0.558200 0.000523 
0.560300 0.000534 
0.562400 0.000535 
0.564500 0.000509 
0.566600 0.000494 
0.568700 0.000505 
0.570800 0.000492 
0.572900 0.000495 
0.575000 0.000499 
0.577100 0.000511 
0.579200 0.000487 
0.581300 0.000480 
0.583400 0.000469 
0.585500 0.000432 
0.587600 0.000425 
0.589700 0.000426 
0.591800 0.000422 
0.593900 0.000419 
0.596000 0.000417 
0.598100 0.000435 
0.600200 0.000437 
0.602300 0.000430 
0.604400 0.000436 
0.606500 0.000439 
0.608600 0.000442 
0.610700 0.000437 
0.612800 0.000430 
0.614900 0.000426 
0.617000 0.000448 
0.619100 0.000438 
0.621200 0.000460 
0.623300 0.000444 
0.625400 0.000423 
0.627500 0.000409 
0.629600 0.000403 
0.631700 0.000418 
0.633800 0.000420 
0.635900 0.000420 
0.638000 0.000423 
0.640100 0.000426 
0.642200 0.000425 
0.644300 0.000406 
0.646400 0.000411 
0.648500 0.000395 
0.650600 0.000400 
0.652700 0.000395 
0.654800 0.000393 
0.656900 0.000381 
0.659000 0.000397 
0.661100 0.000387 
0.663200 0.000407 
0.665300 0.000405 
0.667400 0.000402 
0.669500 0.000404 
0.671600 0.000374 
0.673700 0.000370 
0.675800 0.000371 
0.677900 0.000364 
0.680000 0.000362 
0.682100 0.000360 
0.684200 0.000349 
0.686300 0.000348 
0.688400 0.000345 
0.690500 0.000346 
0.692600 0.000354 
0.694700 0.000355 
0.696800 0.000361 
0.698900 0.000355 
0.701000 0.000343 
0.703100 0.000348 
0.705200 0.000347 
0.707300 0.000347 
0.709400 0.000342 
0.711500 0.000334 
0.713600 0.000314 
0.715700 0.000288 
0.717800 0.000277 
0.719900 0.000274 
0.722000 0.000277 
0.724100 0.000266 
0.726200 0.000260 
0.728300 0.000267 
0.730400 0.000270 
0.732500 0.000270 
0.734600 0.000277 
0.736700 0.000301 
0.738800 0.000278 
0.740900 0.000274 
0.743000 0.000256 
0.745100 0.000246 
0.747200 0.000221 
0.749300 0.000207 
0.751400 0.000192 
0.753500 0.000181 
0.755600 0.000180 
0.757700 0.000178 
0.759800 0.000173 
0.761900 0.000169 
0.764000 0.000161 
0.766100 0.000148 
0.768200 0.000137 
0.770300 0.000136 
0.772400 0.000141 
0.774500 0.000145 
0.776600 0.000143 
0.778700 0.000139 
0.780800 0.000139 
0.782900 0.000137 
0.785000 0.000134 
0.787100 0.000129 
0.789200 0.000132 
0.791300 0.000136 
0.793400 0.000135 
0.795500 0.000132 
0.797600 0.000136 
0.799700 0.000140 
0.801800 0.000141 
0.803900 0.000146 
0.806000 0.000142 
0.808100 0.000145 
0.810200 0.000145 
0.812300 0.000145 
0.814400 0.000145 
0.816500 0.000146 
0.818600 0.000151 
0.820700 0.000154 
0.822800 0.000153 
0.824900 0.000155 
0.827000 0.000158 
0.829100 0.000157 
0.831200 0.000156 
0.833300 0.000159 
0.835400 0.000165 
0.837500 0.000171 
0.839600 0.000177 
0.841700 0.000184 
0.843800 0.000191 
0.845900 0.000199 
0.848000 0.000213 
0.850100 0.000223 
0.852200 0.000238 
0.854300 0.000255 
0.856400 0.000267 
0.858500 0.000266 
0.860600 0.000251 
0.862700 0.000238 
0.864800 0.000225 
0.866900 0.000220 
0.869000 0.000209 
0.871100 0.000201 
0.873200 0.000202 
0.875300 0.000201 
0.877400 0.000210 
0.879500 0.000217 
0.881600 0.000219 
0.883700 0.000222 
0.885800 0.000223 
0.887900 0.000227 
0.890000 0.000226 
0.892100 0.000216 
0.894200 0.000191 
0.896300 0.000168 
0.898400 0.000157 
0.900500 0.000143 
0.902600 0.000134 
0.904700 0.000121 
0.906800 0.000114 
0.908900 0.000102 
0.911000 0.000094 
0.913100 0.000089 
0.915200 0.000084 
0.917300 0.000085 
0.919400 0.000088 
0.921500 0.000091 
0.923600 0.000093 
0.925700 0.000101 
0.927800 0.000113 
0.929900 0.000127 
0.932000 0.000138 
0.934100 0.000149 
0.936200 0.000158 
0.938300 0.000164 
0.940400 0.000168 
0.942500 0.000175 
0.944600 0.000183 
0.946700 0.000187 
0.948800 0.000187 
0.950900 0.000186 
0.953000 0.000189 
0.955100 0.000193 
0.957200 0.000194 
0.959300 0.000190 
0.961400 0.000186 
0.963500 0.000182 
0.965600 0.000173 
0.967700 0.000159 
0.969800 0.000145 
0.971900 0.000130 
0.974000 0.000112 
0.976100 0.000092 
0.978200 0.000075 
0.980300 0.000060 
0.982400 0.000046 
0.984500 0.000044 
0.986600 0.000065 
0.988700 0.000100 
0.990800 0.000136 
0.992900 0.000172 
0.995000 0.000211 
0.997100 0.000253 
0.999200 0.000298 
1.001300 0.000343 
1.003400 0.000398 
1.005500 0.000452 
1.007600 0.000485 
1.009700 0.000535 
1.011800 0.000594 
1.013900 0.000649 
1.016000 0.000703 
1.018100 0.000742 
1.020200 0.000786 
1.022300 0.000834 
1.024400 0.000871 
1.026500 0.000926 
1.028600 0.001010 
1.030700 0.001077 
1.032800 0.001075 
1.034900 0.001123 
1.037000 0.001177 
1.039100 0.001202 
1.041200 0.001206 
1.043300 0.001264 
1.045400 0.001335 
1.047500 0.001386 
1.049600 0.001434 
1.051700 0.001479 
1.053800 0.001577 
1.055900 0.001595 
1.058000 0.001686 
1.060100 0.001671 
1.062200 0.001740 
1.064300 0.001775 
1.066400 0.001822 
1.068500 0.001887 
1.070600 0.002008 
1.072700 0.002069 
1.074800 0.002070 
1.076900 0.002151 
1.079000 0.002240 
1.081100 0.002293 
1.083200 0.002309 
1.085300 0.002381 
1.087400 0.002448 
1.089500 0.002495 
1.091600 0.002545 
1.093700 0.002577 
1.095800 0.002632 
1.097900 0.002744 
1.100000 0.002805 
1.102100 0.002801 
1.104200 0.002842 
1.106300 0.002926 
1.108400 0.002961 
1.110500 0.003020 
1.112600 0.003069 
1.114700 0.003093 
1.116800 0.003201 
1.118900 0.003230 
1.121000 0.003280 
1.123100 0.003302 
1.125200 0.003360 
1.127300 0.003404 
1.129400 0.003426 
1.131500 0.003492 
1.133600 0.003489 
1.135700 0.003618 
1.137800 0.003671 
1.139900 0.003698 
1.142000 0.003727 
1.144100 0.003674 
1.146200 0.003783 
1.148300 0.003778 
1.150400 0.003783 
1.152500 0.003885 
1.154600 0.003872 
1.156700 0.003939 
1.158800 0.003941 
1.160900 0.003940 
1.163000 0.003964 
1.165100 0.004005 
1.167200 0.004012 
1.169300 0.004018 
1.171400 0.004029 
1.173500 0.004045 
1.175600 0.004027 
1.177700 0.004000 
1.179800 0.004014 
1.181900 0.004019 
1.184000 0.004015 
1.186100 0.003995 
1.188200 0.004059 
1.190300 0.004039 
1.192400 0.004014 
1.194500 0.004010 
1.196600 0.003942 
1.198700 0.003970 
1.200800 0.003939 
1.202900 0.003905 
1.205000 0.003824 
1.207100 0.003798 
1.209200 0.003816 
1.211300 0.003763 
1.213400 0.003739 
1.215500 0.003662 
1.217600 0.003645 
1.219700 0.003583 
1.221800 0.003523 
1.223900 0.003453 
1.226000 0.003418 
1.228100 0.003318 
1.230200 0.003289 
1.232300 0.003198 
1.234400 0.003131 
1.236500 0.003139 
1.238600 0.003061 
1.240700 0.003002 
1.242800 0.002914 
1.244900 0.002855 
1.247000 0.002782 
1.249100 0.002689 
1.251200 0.002645 
1.253300 0.002529 
1.255400 0.002451 
1.257500 0.002337 
1.259600 0.002309 
1.261700 0.002252 
1.263800 0.002192 
1.265900 0.002081 
1.268000 0.002018 
1.270100 0.001939 
1.272200 0.001842 
1.274300 0.001774 
1.276400 0.001672 
1.278500 0.001596 
1.280600 0.001528 
1.282700 0.001467 
1.284800 0.001411 
1.286900 0.001334 
1.289000 0.001265 
1.291100 0.001203 
1.293200 0.001129 
1.295300 0.001054 
1.297400 0.000989 
1.299500 0.000925 
1.301600 0.000865 
1.303700 0.000800 
1.305800 0.000733 
1.307900 0.000678 
1.310000 0.000613 
1.312100 0.000566 
1.314200 0.000514 
1.316300 0.000465 
1.318400 0.000414 
1.320500 0.000377 
1.322600 0.000355 
1.324700 0.000344 
1.326800 0.000341 
1.328900 0.000349 
1.331000 0.000354 
1.333100 0.000354 
1.335200 0.000361 
1.337300 0.000379 
1.339400 0.000397 
1.341500 0.000408 
1.343600 0.000412 
1.345700 0.000415 
1.347800 0.000427 
1.349900 0.000437 
1.352000 0.000442 
1.354100 0.000443 
1.356200 0.000439 
1.358300 0.000446 
1.360400 0.000446 
1.362500 0.000447 
1.364600 0.000441 
1.366700 0.000439 
1.368800 0.000446 
1.370900 0.000450 
1.373000 0.000438 
1.375100 0.000451 
1.377200 0.000443 
1.379300 0.000448 
1.381400 0.000434 
1.383500 0.000429 
1.385600 0.000418 
1.387700 0.000416 
1.389800 0.000392 
1.391900 0.000395 
1.394000 0.000409 
1.396100 0.000385 
1.398200 0.000372 
1.400300 0.000373 
1.402400 0.000373 
1.404500 0.000359 
1.406600 0.000341 
1.408700 0.000319 
1.410800 0.000309 
1.412900 0.000290 
1.415000 0.000271 
1.417100 0.000252 
1.419200 0.000239 
1.421300 0.000226 
1.423400 0.000209 
1.425500 0.000187 
1.427600 0.000169 
1.429700 0.000154 
1.431800 0.000140 
1.433900 0.000122 
1.436000 0.000102 
1.438100 0.000085 
1.440200 0.000079 
1.442300 0.000083 
1.444400 0.000099 
1.446500 0.000119 
1.448600 0.000143 
1.450700 0.000166 
1.452800 0.000190 
1.454900 0.000212 
1.457000 0.000233 
1.459100 0.000253 
1.461200 0.000275 
1.463300 0.000303 
1.465400 0.000328 
1.467500 0.000349 
1.469600 0.000358 
1.471700 0.000394 
1.473800 0.000427 
1.475900 0.000411 
1.478000 0.000417 
1.480100 0.000457 
1.482200 0.000475 
1.484300 0.000503 
1.486400 0.000499 
1.488500 0.000520 
1.490600 0.000512 
1.492700 0.000525 
1.494800 0.000535 
1.496900 0.000543 
1.499000 0.000552 
1.501100 0.000547 
1.503200 0.000565 
1.505300 0.000592 
1.507400 0.000575 
1.509500 0.000547 
1.511600 0.000542 
1.513700 0.000552 
1.515800 0.000569 
1.517900 0.000568 
1.520000 0.000574 
1.522100 0.000569 
1.524200 0.000565 
1.526300 0.000564 
1.528400 0.000547 
1.530500 0.000544 
1.532600 0.000543 
1.534700 0.000563 
1.536800 0.000560 
1.538900 0.000551 
1.541000 0.000534 
1.543100 0.000536 
1.545200 0.000533 
1.547300 0.000547 
1.549400 0.000543 
1.551500 0.000546 
1.553600 0.000545 
1.555700 0.000527 
1.557800 0.000504 
1.559900 0.000495 
1.562000 0.000473 
1.564100 0.000492 
1.566200 0.000495 
1.568300 0.000489 
1.570400 0.000477 
1.572500 0.000482 
1.574600 0.000482 
1.576700 0.000468 
1.578800 0.000470 
1.580900 0.000472 
1.583000 0.000468 
1.585100 0.000459 
1.587200 0.000448 
1.589300 0.000455 
1.591400 0.000459 
1.593500 0.000454 
1.595600 0.000448 
1.597700 0.000433 
1.599800 0.000420 
1.601900 0.000420 
1.604000 0.000431 
1.606100 0.000440 
1.608200 0.000435 
1.610300 0.000420 
1.612400 0.000433 
1.614500 0.000428 
1.616600 0.000419 
1.618700 0.000406 
1.620800 0.000420 
1.622900 0.000421 
1.625000 0.000428 
1.627100 0.000430 
1.629200 0.000429 
1.631300 0.000440 
1.633400 0.000405 
1.635500 0.000402 
1.637600 0.000399 
1.639700 0.000394 
1.641800 0.000397 
1.643900 0.000392 
1.646000 0.000396 
1.648100 0.000375 
1.650200 0.000372 
1.652300 0.000381 
1.654400 0.000377 
1.656500 0.000378 
1.658600 0.000370 
1.660700 0.000378 
1.662800 0.000385 
1.664900 0.000396 
1.667000 0.000387 
1.669100 0.000381 
1.671200 0.000387 
1.673300 0.000386 
1.675400 0.000380 
1.677500 0.000394 
1.679600 0.000381 
1.681700 0.000391 
1.683800 0.000404 
1.685900 0.000373 
1.688000 0.000371 
1.690100 0.000368 
1.692200 0.000350 
1.694300 0.000336 
1.696400 0.000331 
1.698500 0.000316 
1.700600 0.000312 
1.702700 0.000307 
1.704800 0.000303 
1.706900 0.000302 
1.709000 0.000294 
1.711100 0.000288 
1.713200 0.000288 
1.715300 0.000291 
1.717400 0.000293 
1.719500 0.000298 
1.721600 0.000299 
1.723700 0.000293 
1.725800 0.000291 
1.727900 0.000288 
1.730000 0.000271 
1.732100 0.000256 
1.734200 0.000260 
1.736300 0.000263 
1.738400 0.000254 
1.740500 0.000248 
1.742600 0.000248 
1.744700 0.000244 
1.746800 0.000224 
1.748900 0.000209 
1.751000 0.000212 
1.753100 0.000211 
1.755200 0.000203 
1.757300 0.000202 
1.759400 0.000190 
1.761500 0.000188 
1.763600 0.000183 
1.765700 0.000183 
1.767800 0.000180 
1.769900 0.000180 
1.772000 0.000176 
1.774100 0.000172 
1.776200 0.000170 
1.778300 0.000162 
1.780400 0.000158 
1.782500 0.000145 
1.784600 0.000144 
1.786700 0.000141 
1.788800 0.000135 
1.790900 0.000132 
1.793000 0.000133 
1.795100 0.000126 
1.797200 0.000124 
1.799300 0.000124 
1.801400 0.000127 
1.803500 0.000130 
1.805600 0.000135 
1.807700 0.000139 
1.809800 0.000142 
1.811900 0.000141 
1.814000 0.000140 
1.816100 0.000138 
1.818200 0.000137 
1.820300 0.000140 
1.822400 0.000145 
1.824500 0.000153 
1.826600 0.000160 
1.828700 0.000167 
1.830800 0.000172 
1.832900 0.000183 
1.835000 0.000191 
1.837100 0.000198 
1.839200 0.000209 
1.841300 0.000216 
1.843400 0.000221 
1.845500 0.000225 
1.847600 0.000232 
1.849700 0.000222 
1.851800 0.000219 
1.853900 0.000226 
1.856000 0.000225 
1.858100 0.000237 
1.860200 0.000247 
1.862300 0.000264 
1.864400 0.000248 
1.866500 0.000237 
1.868600 0.000247 
1.870700 0.000246 
1.872800 0.000240 
1.874900 0.000224 
1.877000 0.000221 
1.879100 0.000222 
1.881200 0.000220 
1.883300 0.000215 
1.885400 0.000222 
1.887500 0.000229 
1.889600 0.000227 
1.891700 0.000216 
1.893800 0.000206 
1.895900 0.000200 
1.898000 0.000190 
1.900100 0.000187 
1.902200 0.000179 
1.904300 0.000159 
1.906400 0.000158 
1.908500 0.000149 
1.910600 0.000139 
1.912700 0.000129 
1.914800 0.000120 
1.916900 0.000109 
1.919000 0.000108 
1.921100 0.000106 
1.923200 0.000104 
1.925300 0.000102 
1.927400 0.000106 
1.929500 0.000114 
1.931600 0.000123 
1.933700 0.000134 
1.935800 0.000144 
1.937900 0.000151 
1.940000 0.000161 
1.942100 0.000174 
1.944200 0.000183 
1.946300 0.000189 
1.948400 0.000193 
1.950500 0.000196 
1.952600 0.000198 
1.954700 0.000197 
1.956800 0.000195 
1.958900 0.000194 
1.961000 0.000192 
1.963100 0.000190 
1.965200 0.000187 
1.967300 0.000181 
1.969400 0.000170 
1.971500 0.000155 
1.973600 0.000137 
1.975700 0.000118 
1.977800 0.000101 
1.979900 0.000083 
1.982000 0.000064 
1.984100 0.000052 
1.986200 0.000062 
1.988300 0.000090 
1.990400 0.000123 
1.992500 0.000160 
1.994600 0.000202 
1.996700 0.000246 
1.998800 0.000291 
2.000900 0.000340 
2.003000 0.000394 
2.005100 0.000445 
2.007200 0.000483 
2.009300 0.000533 


==> _data/aorta/error_mls4.txt <==
t s
0.001700 0.000789 
0.003800 0.000845 
0.005900 0.001022 
0.008000 0.000880 
0.010100 0.000798 
0.012200 0.000913 
0.014300 0.001060 
0.016400 0.001005 
0.018500 0.001044 
0.020600 0.001078 
0.022700 0.001012 
0.024800 0.001027 
0.026900 0.001096 
0.029000 0.001112 
0.031100 0.001157 
0.033200 0.001294 
0.035300 0.001365 
0.037400 0.001238 
0.039500 0.001345 
0.041600 0.001455 
0.043700 0.001424 
0.045800 0.001363 
0.047900 0.001559 
0.050000 0.001616 
0.052100 0.001663 
0.054200 0.001677 
0.056300 0.001661 
0.058400 0.001885 
0.060500 0.001860 
0.062600 0.001809 
0.064700 0.001731 
0.066800 0.001676 
0.068900 0.001861 
0.071000 0.002038 
0.073100 0.002200 
0.075200 0.002039 
0.077300 0.002198 
0.079400 0.002142 
0.081500 0.002048 
0.083600 0.002119 
0.085700 0.002306 
0.087800 0.002396 
0.089900 0.002356 
0.092000 0.002489 
0.094100 0.002661 
0.096200 0.002593 
0.098300 0.002678 
0.100400 0.002803 
0.102500 0.002600 
0.104600 0.002722 
0.106700 0.002662 
0.108800 0.002798 
0.110900 0.003174 
0.113000 0.002869 
0.115100 0.002960 
0.117200 0.003145 
0.119300 0.003031 
0.121400 0.003281 
0.123500 0.003279 
0.125600 0.003351 
0.127700 0.003250 
0.129800 0.003288 
0.131900 0.003422 
0.134000 0.003402 
0.136100 0.003515 
0.138200 0.003446 
0.140300 0.003463 
0.142400 0.003571 
0.144500 0.003604 
0.146600 0.003726 
0.148700 0.003756 
0.150800 0.003734 
0.152900 0.003746 
0.155000 0.003690 
0.157100 0.003913 
0.159200 0.003778 
0.161300 0.003906 
0.163400 0.003861 
0.165500 0.003885 
0.167600 0.003860 
0.169700 0.004128 
0.171800 0.004327 
0.173900 0.003883 
0.176000 0.004032 
0.178100 0.004009 
0.180200 0.004085 
0.182300 0.004198 
0.184400 0.003934 
0.186500 0.004062 
0.188600 0.004075 
0.190700 0.004129 
0.192800 0.004063 
0.194900 0.004117 
0.197000 0.003961 
0.199100 0.004162 
0.201200 0.004042 
0.203300 0.003979 
0.205400 0.004127 
0.207500 0.003853 
0.209600 0.003944 
0.211700 0.003974 
0.213800 0.004063 
0.215900 0.004047 
0.218000 0.003895 
0.220100 0.003750 
0.222200 0.003918 
0.224300 0.004035 
0.226400 0.003818 
0.228500 0.003696 
0.230600 0.003676 
0.232700 0.003586 
0.234800 0.003573 
0.236900 0.003520 
0.239000 0.003622 
0.241100 0.003457 
0.243200 0.003438 
0.245300 0.003194 
0.247400 0.003219 
0.249500 0.003118 
0.251600 0.003004 
0.253700 0.002977 
0.255800 0.002996 
0.257900 0.003020 
0.260000 0.002787 
0.262100 0.002801 
0.264200 0.002928 
0.266300 0.002770 
0.268400 0.002635 
0.270500 0.002666 
0.272600 0.002541 
0.274700 0.002291 
0.276800 0.002236 
0.278900 0.002109 
0.281000 0.002249 
0.283100 0.002126 
0.285200 0.002021 
0.287300 0.001952 
0.289400 0.002056 
0.291500 0.001790 
0.293600 0.001806 
0.295700 0.001749 
0.297800 0.001657 
0.299900 0.001576 
0.302000 0.001442 
0.304100 0.001424 
0.306200 0.001437 
0.308300 0.001299 
0.310400 0.001417 
0.312500 0.001307 
0.314600 0.001148 
0.316700 0.001088 
0.318800 0.000950 
0.320900 0.000909 
0.323000 0.000893 
0.325100 0.001045 
0.327200 0.000997 
0.329300 0.000913 
0.331400 0.000917 
0.333500 0.000851 
0.335600 0.000889 
0.337700 0.000955 
0.339800 0.000956 
0.341900 0.000841 
0.344000 0.000763 
0.346100 0.000826 
0.348200 0.000846 
0.350300 0.000999 
0.352400 0.000897 
0.354500 0.000947 
0.356600 0.000941 
0.358700 0.001060 
0.360800 0.001116 
0.362900 0.001079 
0.365000 0.000973 
0.367100 0.001001 
0.369200 0.001049 
0.371300 0.000819 
0.373400 0.000916 
0.375500 0.000903 
0.377600 0.000917 
0.379700 0.000913 
0.381800 0.000838 
0.383900 0.000859 
0.386000 0.000883 
0.388100 0.000822 
0.390200 0.000881 
0.392300 0.000888 
0.394400 0.000977 
0.396500 0.000894 
0.398600 0.000775 
0.400700 0.000820 
0.402800 0.000734 
0.404900 0.000760 
0.407000 0.000666 
0.409100 0.000670 
0.411200 0.000693 
0.413300 0.000631 
0.415400 0.000716 
0.417500 0.000745 
0.419600 0.000734 
0.421700 0.000769 
0.423800 0.000742 
0.425900 0.000774 
0.428000 0.000742 
0.430100 0.000830 
0.432200 0.000725 
0.434300 0.000693 
0.436400 0.000718 
0.438500 0.000775 
0.440600 0.000820 
0.442700 0.000837 
0.444800 0.000811 
0.446900 0.000839 
0.449000 0.000824 
0.451100 0.000818 
0.453200 0.000851 
0.455300 0.000955 
0.457400 0.000855 
0.459500 0.001018 
0.461600 0.000955 
0.463700 0.000848 
0.465800 0.000890 
0.467900 0.000868 
0.470000 0.000920 
0.472100 0.000939 
0.474200 0.000911 
0.476300 0.000911 
0.478400 0.000963 
0.480500 0.000923 
0.482600 0.001036 
0.484700 0.001058 
0.486800 0.000884 
0.488900 0.000850 
0.491000 0.000847 
0.493100 0.000869 
0.495200 0.000808 
0.497300 0.000953 
0.499400 0.000925 
0.501500 0.001145 
0.503600 0.001057 
0.505700 0.001099 
0.507800 0.001020 
0.509900 0.000985 
0.512000 0.000953 
0.514100 0.001012 
0.516200 0.000887 
0.518300 0.000845 
0.520400 0.001005 
0.522500 0.000954 
0.524600 0.000911 
0.526700 0.000941 
0.528800 0.000930 
0.530900 0.000875 
0.533000 0.000995 
0.535100 0.000892 
0.537200 0.000969 
0.539300 0.000933 
0.541400 0.001058 
0.543500 0.001028 
0.545600 0.000994 
0.547700 0.001123 
0.549800 0.000964 
0.551900 0.000910 
0.554000 0.000945 
0.556100 0.000925 
0.558200 0.001019 
0.560300 0.000923 
0.562400 0.000996 
0.564500 0.000994 
0.566600 0.000829 
0.568700 0.000859 
0.570800 0.000870 
0.572900 0.000931 
0.575000 0.000813 
0.577100 0.000809 
0.579200 0.000819 
0.581300 0.000848 
0.583400 0.000890 
0.585500 0.000965 
0.587600 0.000940 
0.589700 0.000977 
0.591800 0.001030 
0.593900 0.000933 
0.596000 0.000954 
0.598100 0.000907 
0.600200 0.000767 
0.602300 0.000799 
0.604400 0.000749 
0.606500 0.000795 
0.608600 0.000760 
0.610700 0.000757 
0.612800 0.000972 
0.614900 0.000952 
0.617000 0.000881 
0.619100 0.000827 
0.621200 0.000846 
0.623300 0.000841 
0.625400 0.000815 
0.627500 0.000917 
0.629600 0.000854 
0.631700 0.000815 
0.633800 0.000706 
0.635900 0.000673 
0.638000 0.000648 
0.640100 0.000709 
0.642200 0.000762 
0.644300 0.000881 
0.646400 0.000889 
0.648500 0.001016 
0.650600 0.000998 
0.652700 0.000997 
0.654800 0.000955 
0.656900 0.000929 
0.659000 0.000957 
0.661100 0.001018 
0.663200 0.001025 
0.665300 0.001106 
0.667400 0.000917 
0.669500 0.000842 
0.671600 0.000961 
0.673700 0.001038 
0.675800 0.000991 
0.677900 0.001017 
0.680000 0.000921 
0.682100 0.000970 
0.684200 0.000991 
0.686300 0.000950 
0.688400 0.000899 
0.690500 0.000837 
0.692600 0.000842 
0.694700 0.000829 
0.696800 0.000865 
0.698900 0.001032 
0.701000 0.000999 
0.703100 0.000953 
0.705200 0.000858 
0.707300 0.000993 
0.709400 0.000994 
0.711500 0.000985 
0.713600 0.001044 
0.715700 0.000966 
0.717800 0.000999 
0.719900 0.000881 
0.722000 0.000823 
0.724100 0.000737 
0.726200 0.000744 
0.728300 0.000796 
0.730400 0.000712 
0.732500 0.000771 
0.734600 0.000837 
0.736700 0.000841 
0.738800 0.000903 
0.740900 0.000839 
0.743000 0.000731 
0.745100 0.000703 
0.747200 0.000709 
0.749300 0.000728 
0.751400 0.000770 
0.753500 0.000725 
0.755600 0.000762 
0.757700 0.000748 
0.759800 0.000881 
0.761900 0.000900 
0.764000 0.000812 
0.766100 0.000846 
0.768200 0.000880 
0.770300 0.001002 
0.772400 0.000976 
0.774500 0.000789 
0.776600 0.000814 
0.778700 0.000762 
0.780800 0.000690 
0.782900 0.000678 
0.785000 0.000762 
0.787100 0.000730 
0.789200 0.000712 
0.791300 0.000767 
0.793400 0.000868 
0.795500 0.000821 
0.797600 0.000796 
0.799700 0.000784 
0.801800 0.000760 
0.803900 0.000744 
0.806000 0.000652 
0.808100 0.000662 
0.810200 0.000644 
0.812300 0.000677 
0.814400 0.000765 
0.816500 0.000868 
0.818600 0.000954 
0.820700 0.000986 
0.822800 0.000994 
0.824900 0.000934 
0.827000 0.000850 
0.829100 0.000763 
0.831200 0.000770 
0.833300 0.000644 
0.835400 0.000643 
0.837500 0.000666 
0.839600 0.000766 
0.841700 0.000694 
0.843800 0.000743 
0.845900 0.000820 
0.848000 0.001098 
0.850100 0.001057 
0.852200 0.001027 
0.854300 0.000918 
0.856400 0.000927 
0.858500 0.000850 
0.860600 0.000741 
0.862700 0.000720 
0.864800 0.000593 
0.866900 0.000723 
0.869000 0.000671 
0.871100 0.000695 
0.873200 0.000808 
0.875300 0.000730 
0.877400 0.000801 
0.879500 0.000822 
0.881600 0.000717 
0.883700 0.000674 
0.885800 0.000689 
0.887900 0.000739 
0.890000 0.000808 
0.892100 0.000767 
0.894200 0.000752 
0.896300 0.000661 
0.898400 0.000664 
0.900500 0.000865 
0.902600 0.000885 
0.904700 0.000887 
0.906800 0.000930 
0.908900 0.000924 
0.911000 0.001100 
0.913100 0.000938 
0.915200 0.000880 
0.917300 0.000753 
0.919400 0.000722 
0.921500 0.000653 
0.923600 0.000682 
0.925700 0.000706 
0.927800 0.000747 
0.929900 0.000779 
0.932000 0.000762 
0.934100 0.000776 
0.936200 0.000791 
0.938300 0.000705 
0.940400 0.000705 
0.942500 0.000798 
0.944600 0.000810 
0.946700 0.000733 
0.948800 0.000693 
0.950900 0.000701 
0.953000 0.000643 
0.955100 0.000677 
0.957200 0.000664 
0.959300 0.000672 
0.961400 0.000727 
0.963500 0.000862 
0.965600 0.000968 
0.967700 0.000964 
0.969800 0.000922 
0.971900 0.000810 
0.974000 0.000725 
0.976100 0.000669 
0.978200 0.000497 
0.980300 0.000574 
0.982400 0.000599 
0.984500 0.000540 
0.986600 0.000662 
0.988700 0.000724 
0.990800 0.000757 
0.992900 0.000810 
0.995000 0.000869 
0.997100 0.000912 
0.999200 0.000840 
1.001300 0.000792 
1.003400 0.000857 
1.005500 0.000768 
1.007600 0.000837 
1.009700 0.000887 
1.011800 0.001036 
1.013900 0.000986 
1.016000 0.001048 
1.018100 0.001153 
1.020200 0.001141 
1.022300 0.001165 
1.024400 0.001124 
1.026500 0.001298 
1.028600 0.001271 
1.030700 0.001276 
1.032800 0.001397 
1.034900 0.001269 
1.037000 0.001405 
1.039100 0.001285 
1.041200 0.001421 
1.043300 0.001463 
1.045400 0.001567 
1.047500 0.001509 
1.049600 0.001517 
1.051700 0.001725 
1.053800 0.001726 
1.055900 0.001692 
1.058000 0.001799 
1.060100 0.001930 
1.062200 0.001860 
1.064300 0.001985 
1.066400 0.001941 
1.068500 0.001810 
1.070600 0.001933 
1.072700 0.002092 
1.074800 0.002197 
1.076900 0.002262 
1.079000 0.002182 
1.081100 0.002081 
1.083200 0.002181 
1.085300 0.002500 
1.087400 0.002291 
1.089500 0.002366 
1.091600 0.002531 
1.093700 0.002665 
1.095800 0.002464 
1.097900 0.002551 
1.100000 0.002654 
1.102100 0.002704 
1.104200 0.002857 
1.106300 0.002893 
1.108400 0.002868 
1.110500 0.002885 
1.112600 0.003063 
1.114700 0.003098 
1.116800 0.003201 
1.118900 0.003226 
1.121000 0.003201 
1.123100 0.003085 
1.125200 0.003205 
1.127300 0.003239 
1.129400 0.003274 
1.131500 0.003302 
1.133600 0.003583 
1.135700 0.003598 
1.137800 0.003679 
1.139900 0.003499 
1.142000 0.003518 
1.144100 0.003688 
1.146200 0.003716 
1.148300 0.003690 
1.150400 0.003686 
1.152500 0.003788 
1.154600 0.004018 
1.156700 0.003763 
1.158800 0.003851 
1.160900 0.003878 
1.163000 0.003753 
1.165100 0.004008 
1.167200 0.004127 
1.169300 0.004106 
1.171400 0.003941 
1.173500 0.004170 
1.175600 0.004147 
1.177700 0.004193 
1.179800 0.004019 
1.181900 0.003901 
1.184000 0.004276 
1.186100 0.004128 
1.188200 0.004196 
1.190300 0.004183 
1.192400 0.004104 
1.194500 0.004107 
1.196600 0.004203 
1.198700 0.004234 
1.200800 0.004110 
1.202900 0.004082 
1.205000 0.003950 
1.207100 0.004089 
1.209200 0.004076 
1.211300 0.003927 
1.213400 0.004080 
1.215500 0.004058 
1.217600 0.003929 
1.219700 0.004101 
1.221800 0.003995 
1.223900 0.003960 
1.226000 0.003820 
1.228100 0.003827 
1.230200 0.003682 
1.232300 0.003595 
1.234400 0.003633 
1.236500 0.003570 
1.238600 0.003625 
1.240700 0.003551 
1.242800 0.003532 
1.244900 0.003348 
1.247000 0.003338 
1.249100 0.003341 
1.251200 0.003194 
1.253300 0.003098 
1.255400 0.003118 
1.257500 0.003172 
1.259600 0.003000 
1.261700 0.002866 
1.263800 0.002694 
1.265900 0.002625 
1.268000 0.002601 
1.270100 0.002562 
1.272200 0.002532 
1.274300 0.002440 
1.276400 0.002374 
1.278500 0.002535 
1.280600 0.002539 
1.282700 0.002160 
1.284800 0.002166 
1.286900 0.002055 
1.289000 0.001908 
1.291100 0.001735 
1.293200 0.001700 
1.295300 0.001752 
1.297400 0.001738 
1.299500 0.001592 
1.301600 0.001612 
1.303700 0.001559 
1.305800 0.001453 
1.307900 0.001413 
1.310000 0.001450 
1.312100 0.001494 
1.314200 0.001420 
1.316300 0.001412 
1.318400 0.001208 
1.320500 0.001068 
1.322600 0.000970 
1.324700 0.000891 
1.326800 0.000882 
1.328900 0.000858 
1.331000 0.000885 
1.333100 0.000985 
1.335200 0.001018 
1.337300 0.001019 
1.339400 0.001098 
1.341500 0.001113 
1.343600 0.001082 
1.345700 0.001043 
1.347800 0.000881 
1.349900 0.000870 
1.352000 0.000836 
1.354100 0.000791 
1.356200 0.000762 
1.358300 0.000879 
1.360400 0.000941 
1.362500 0.000951 
1.364600 0.001019 
1.366700 0.001009 
1.368800 0.001063 
1.370900 0.001108 
1.373000 0.000993 
1.375100 0.001023 
1.377200 0.000934 
1.379300 0.000862 
1.381400 0.000832 
1.383500 0.000725 
1.385600 0.000678 
1.387700 0.000770 
1.389800 0.000725 
1.391900 0.000870 
1.394000 0.000974 
1.396100 0.000960 
1.398200 0.000973 
1.400300 0.001014 
1.402400 0.000991 
1.404500 0.001077 
1.406600 0.001025 
1.408700 0.000953 
1.410800 0.000848 
1.412900 0.000764 
1.415000 0.000758 
1.417100 0.000823 
1.419200 0.000916 
1.421300 0.000948 
1.423400 0.001059 
1.425500 0.001005 
1.427600 0.001046 
1.429700 0.000963 
1.431800 0.000901 
1.433900 0.000881 
1.436000 0.000901 
1.438100 0.000769 
1.440200 0.000698 
1.442300 0.000715 
1.444400 0.000820 
1.446500 0.000863 
1.448600 0.000945 
1.450700 0.001008 
1.452800 0.001132 
1.454900 0.001122 
1.457000 0.001138 
1.459100 0.001163 
1.461200 0.001193 
1.463300 0.001055 
1.465400 0.001016 
1.467500 0.000875 
1.469600 0.000935 
1.471700 0.000897 
1.473800 0.000860 
1.475900 0.001031 
1.478000 0.000997 
1.480100 0.001114 
1.482200 0.001287 
1.484300 0.001270 
1.486400 0.001176 
1.488500 0.001141 
1.490600 0.001016 
1.492700 0.000989 
1.494800 0.000931 
1.496900 0.000979 
1.499000 0.000968 
1.501100 0.001041 
1.503200 0.001063 
1.505300 0.001040 
1.507400 0.001181 
1.509500 0.001104 
1.511600 0.001194 
1.513700 0.001159 
1.515800 0.001226 
1.517900 0.001210 
1.520000 0.001149 
1.522100 0.001145 
1.524200 0.001000 
1.526300 0.000902 
1.528400 0.000920 
1.530500 0.000861 
1.532600 0.001016 
1.534700 0.001093 
1.536800 0.001114 
1.538900 0.001075 
1.541000 0.001152 
1.543100 0.001158 
1.545200 0.001263 
1.547300 0.001211 
1.549400 0.001074 
1.551500 0.001148 
1.553600 0.001101 
1.555700 0.001135 
1.557800 0.001098 
1.559900 0.001002 
1.562000 0.001055 
1.564100 0.001071 
1.566200 0.001129 
1.568300 0.001152 
1.570400 0.001207 
1.572500 0.001138 
1.574600 0.001110 
1.576700 0.001185 
1.578800 0.001072 
1.580900 0.000994 
1.583000 0.000984 
1.585100 0.000970 
1.587200 0.000974 
1.589300 0.000952 
1.591400 0.001033 
1.593500 0.001168 
1.595600 0.001205 
1.597700 0.001162 
1.599800 0.001254 
1.601900 0.001191 
1.604000 0.001125 
1.606100 0.001099 
1.608200 0.001162 
1.610300 0.001063 
1.612400 0.000868 
1.614500 0.000922 
1.616600 0.000903 
1.618700 0.001052 
1.620800 0.001072 
1.622900 0.001061 
1.625000 0.001197 
1.627100 0.001138 
1.629200 0.001106 
1.631300 0.001039 
1.633400 0.001123 
1.635500 0.001101 
1.637600 0.000985 
1.639700 0.000874 
1.641800 0.000852 
1.643900 0.000792 
1.646000 0.000958 
1.648100 0.000987 
1.650200 0.001088 
1.652300 0.001103 
1.654400 0.001206 
1.656500 0.001098 
1.658600 0.001134 
1.660700 0.000967 
1.662800 0.001099 
1.664900 0.001033 
1.667000 0.001109 
1.669100 0.001016 
1.671200 0.000959 
1.673300 0.000948 
1.675400 0.000918 
1.677500 0.001106 
1.679600 0.001016 
1.681700 0.001104 
1.683800 0.001114 
1.685900 0.001230 
1.688000 0.001213 
1.690100 0.001195 
1.692200 0.001104 
1.694300 0.001044 
1.696400 0.000979 
1.698500 0.000890 
1.700600 0.000880 
1.702700 0.000854 
1.704800 0.000880 
1.706900 0.000978 
1.709000 0.001020 
1.711100 0.001164 
1.713200 0.001052 
1.715300 0.001293 
1.717400 0.001180 
1.719500 0.001120 
1.721600 0.001046 
1.723700 0.001083 
1.725800 0.000920 
1.727900 0.000861 
1.730000 0.000817 
1.732100 0.000787 
1.734200 0.000797 
1.736300 0.000877 
1.738400 0.001047 
1.740500 0.001026 
1.742600 0.001111 
1.744700 0.000967 
1.746800 0.000977 
1.748900 0.000929 
1.751000 0.000861 
1.753100 0.000740 
1.755200 0.000771 
1.757300 0.000809 
1.759400 0.000712 
1.761500 0.000695 
1.763600 0.000838 
1.765700 0.000845 
1.767800 0.000909 
1.769900 0.001029 
1.772000 0.001050 
1.774100 0.000997 
1.776200 0.000976 
1.778300 0.000973 
1.780400 0.000983 
1.782500 0.000922 
1.784600 0.000923 
1.786700 0.000768 
1.788800 0.000807 
1.790900 0.000779 
1.793000 0.000890 
1.795100 0.001036 
1.797200 0.001026 
1.799300 0.001159 
1.801400 0.001043 
1.803500 0.001204 
1.805600 0.001059 
1.807700 0.000953 
1.809800 0.000867 
1.811900 0.000732 
1.814000 0.000616 
1.816100 0.000583 
1.818200 0.000573 
1.820300 0.000633 
1.822400 0.000789 
1.824500 0.000815 
1.826600 0.000890 
1.828700 0.000860 
1.830800 0.000954 
1.832900 0.000994 
1.835000 0.000933 
1.837100 0.000922 
1.839200 0.000934 
1.841300 0.000986 
1.843400 0.000870 
1.845500 0.000889 
1.847600 0.000955 
1.849700 0.000861 
1.851800 0.000831 
1.853900 0.001039 
1.856000 0.001077 
1.858100 0.001029 
1.860200 0.001072 
1.862300 0.001009 
1.864400 0.001004 
1.866500 0.000866 
1.868600 0.000867 
1.870700 0.000799 
1.872800 0.000749 
1.874900 0.000785 
1.877000 0.000922 
1.879100 0.001125 
1.881200 0.001198 
1.883300 0.001187 
1.885400 0.001217 
1.887500 0.001157 
1.889600 0.001095 
1.891700 0.001084 
1.893800 0.001066 
1.895900 0.000767 
1.898000 0.000843 
1.900100 0.000763 
1.902200 0.000770 
1.904300 0.000712 
1.906400 0.000816 
1.908500 0.000908 
1.910600 0.000940 
1.912700 0.001055 
1.914800 0.001008 
1.916900 0.000943 
1.919000 0.000898 
1.921100 0.000872 
1.923200 0.000838 
1.925300 0.000740 
1.927400 0.000674 
1.929500 0.000614 
1.931600 0.000697 
1.933700 0.000704 
1.935800 0.000799 
1.937900 0.000826 
1.940000 0.000871 
1.942100 0.000988 
1.944200 0.000979 
1.946300 0.000970 
1.948400 0.000935 
1.950500 0.000819 
1.952600 0.000722 
1.954700 0.000664 
1.956800 0.000581 
1.958900 0.000577 
1.961000 0.000616 
1.963100 0.000683 
1.965200 0.000747 
1.967300 0.000808 
1.969400 0.000832 
1.971500 0.000858 
1.973600 0.000857 
1.975700 0.000915 
1.977800 0.000871 
1.979900 0.000818 
1.982000 0.000785 
1.984100 0.000723 
1.986200 0.000794 
1.988300 0.000825 
1.990400 0.000933 
1.992500 0.000823 
1.994600 0.000968 
1.996700 0.001193 
1.998800 0.001103 
2.000900 0.001217 
2.003000 0.001241 
2.005100 0.001275 
2.007200 0.001173 
2.009300 0.001026 


==> _data/aorta/error_sharpIB.txt <==
t s
0.001698 0.000006 
0.003798 0.000006 
0.005898 0.000007 
0.007998 0.000007 
0.010098 0.000008 
0.012198 0.000008 
0.014298 0.000009 
0.016398 0.000010 
0.018498 0.000011 
0.020598 0.000012 
0.022698 0.000013 
0.024798 0.000013 
0.026898 0.000014 
0.028998 0.000015 
0.031098 0.000016 
0.033198 0.000017 
0.035298 0.000018 
0.037398 0.000019 
0.039498 0.000020 
0.041598 0.000021 
0.043698 0.000027 
0.045798 0.000023 
0.047898 0.000024 
0.049998 0.000025 
0.052098 0.000026 
0.054198 0.000028 
0.056298 0.000029 
0.058398 0.000030 
0.060498 0.000031 
0.062598 0.000032 
0.064698 0.000033 
0.066798 0.000034 
0.068898 0.000035 
0.070998 0.000036 
0.073098 0.000038 
0.075198 0.000039 
0.077298 0.000040 
0.079398 0.000041 
0.081498 0.000042 
0.083598 0.000043 
0.085698 0.000045 
0.087798 0.000046 
0.089898 0.000047 
0.091998 0.000048 
0.094098 0.000049 
0.096198 0.000050 
0.098298 0.000050 
0.100398 0.000051 
0.102498 0.000053 
0.104598 0.000054 
0.106698 0.000055 
0.108798 0.000056 
0.110898 0.000057 
0.112998 0.000057 
0.115098 0.000058 
0.117198 0.000059 
0.119298 0.000060 
0.121398 0.000060 
0.123498 0.000061 
0.125598 0.000061 
0.127698 0.000062 
0.129798 0.000062 
0.131898 0.000063 
0.133998 0.000064 
0.136098 0.000065 
0.138198 0.000065 
0.140298 0.000068 
0.142398 0.000069 
0.144498 0.000069 
0.146598 0.000068 
0.148698 0.000068 
0.150798 0.000068 
0.152898 0.000071 
0.154998 0.000070 
0.157098 0.000069 
0.159198 0.000069 
0.161298 0.000069 
0.163398 0.000070 
0.165498 0.000071 
0.167598 0.000069 
0.169698 0.000070 
0.171798 0.000070 
0.173898 0.000070 
0.175998 0.000069 
0.178098 0.000071 
0.180198 0.000070 
0.182298 0.000072 
0.184398 0.000072 
0.186498 0.000070 
0.188598 0.000069 
0.190698 0.000072 
0.192798 0.000070 
0.194898 0.000069 
0.196998 0.000069 
0.199098 0.000069 
0.201198 0.000068 
0.203298 0.000067 
0.205398 0.000067 
0.207498 0.000065 
0.209598 0.000064 
0.211698 0.000064 
0.213798 0.000062 
0.215898 0.000061 
0.217998 0.000060 
0.220098 0.000059 
0.222198 0.000061 
0.224298 0.000059 
0.226398 0.000058 
0.228498 0.000056 
0.230598 0.000063 
0.232698 0.000058 
0.234798 0.000054 
0.236898 0.000053 
0.238998 0.000052 
0.241098 0.000050 
0.243198 0.000049 
0.245298 0.000048 
0.247398 0.000047 
0.249498 0.000046 
0.251598 0.000044 
0.253698 0.000043 
0.255798 0.000043 
0.257898 0.000041 
0.259998 0.000039 
0.262098 0.000038 
0.264198 0.000037 
0.266298 0.000036 
0.268398 0.000035 
0.270498 0.000034 
0.272598 0.000032 
0.274698 0.000032 
0.276798 0.000031 
0.278898 0.000029 
0.280998 0.000029 
0.283098 0.000027 
0.285198 0.000027 
0.287298 0.000027 
0.289398 0.000025 
0.291498 0.000024 
0.293598 0.000023 
0.295698 0.000021 
0.297798 0.000021 
0.299898 0.000020 
0.301998 0.000019 
0.304098 0.000018 
0.306198 0.000017 
0.308298 0.000016 
0.310398 0.000016 
0.312498 0.000015 
0.314598 0.000015 
0.316698 0.000013 
0.318798 0.000014 
0.320898 0.000013 
0.322998 0.000013 
0.325098 0.000012 
0.327198 0.000012 
0.329298 0.000011 
0.331398 0.000010 
0.333498 0.000010 
0.335598 0.000009 
0.337698 0.000008 
0.339798 0.000008 
0.341898 0.000007 
0.343998 0.000007 
0.346098 0.000008 
0.348198 0.000005 
0.350298 0.000006 
0.352398 0.000005 
0.354498 0.000005 
0.356598 0.000007 
0.358698 0.000007 
0.360798 0.000006 
0.362898 0.000006 
0.364998 0.000006 
0.367098 0.000007 
0.369198 0.000006 
0.371298 0.000007 
0.373398 0.000007 
0.375498 0.000006 
0.377598 0.000007 
0.379698 0.000007 
0.381798 0.000007 
0.383898 0.000008 
0.385998 0.000008 
0.388098 0.000009 
0.390198 0.000008 
0.392298 0.000008 
0.394398 0.000007 
0.396498 0.000007 
0.398598 0.000008 
0.400698 0.000007 
0.402798 0.000007 
0.404898 0.000007 
0.406998 0.000007 
0.409098 0.000007 
0.411198 0.000007 
0.413298 0.000006 
0.415398 0.000006 
0.417498 0.000020 
0.419598 0.000005 
0.421698 0.000005 
0.423798 0.000006 
0.425898 0.000005 
0.427998 0.000005 
0.430098 0.000005 
0.432198 0.000004 
0.434298 0.000004 
0.436398 0.000004 
0.438498 0.000004 
0.440598 0.000004 
0.442698 0.000003 
0.444798 0.000004 
0.446898 0.000004 
0.448998 0.000004 
0.451098 0.000005 
0.453198 0.000005 
0.455298 0.000005 
0.457398 0.000005 
0.459498 0.000005 
0.461598 0.000005 
0.463698 0.000006 
0.465798 0.000006 
0.467898 0.000006 
0.469998 0.000006 
0.472098 0.000006 
0.474198 0.000007 
0.476298 0.000007 
0.478398 0.000007 
0.480498 0.000007 
0.482598 0.000007 
0.484698 0.000008 
0.486798 0.000008 
0.488898 0.000008 
0.490998 0.000008 
0.493098 0.000009 
0.495198 0.000009 
0.497298 0.000009 
0.499398 0.000009 
0.501498 0.000009 
0.503598 0.000010 
0.505698 0.000009 
0.507798 0.000010 
0.509898 0.000010 
0.511998 0.000009 
0.514098 0.000010 
0.516198 0.000011 
0.518298 0.000010 
0.520398 0.000011 
0.522498 0.000010 
0.524598 0.000010 
0.526698 0.000010 
0.528798 0.000010 
0.530898 0.000011 
0.532998 0.000010 
0.535098 0.000010 
0.537198 0.000010 
0.539298 0.000010 
0.541398 0.000010 
0.543498 0.000010 
0.545598 0.000011 
0.547698 0.000010 
0.549798 0.000010 
0.551898 0.000010 
0.553998 0.000010 
0.556098 0.000010 
0.558198 0.000010 
0.560298 0.000016 
0.562398 0.000010 
0.564498 0.000010 
0.566598 0.000010 
0.568698 0.000010 
0.570798 0.000010 
0.572898 0.000010 
0.574998 0.000010 
0.577098 0.000009 
0.579198 0.000009 
0.581298 0.000009 
0.583398 0.000009 
0.585498 0.000009 
0.587598 0.000009 
0.589698 0.000009 
0.591798 0.000009 
0.593898 0.000009 
0.595998 0.000009 
0.598098 0.000009 
0.600198 0.000009 
0.602298 0.000009 
0.604398 0.000009 
0.606498 0.000009 
0.608598 0.000009 
0.610698 0.000009 
0.612798 0.000009 
0.614898 0.000009 
0.616998 0.000008 
0.619098 0.000009 
0.621198 0.000008 
0.623298 0.000008 
0.625398 0.000008 
0.627498 0.000008 
0.629598 0.000009 
0.631698 0.000008 
0.633798 0.000008 
0.635898 0.000008 
0.637998 0.000008 
0.640098 0.000008 
0.642198 0.000008 
0.644298 0.000008 
0.646398 0.000008 
0.648498 0.000008 
0.650598 0.000008 
0.652698 0.000008 
0.654798 0.000008 
0.656898 0.000008 
0.658998 0.000008 
0.661098 0.000008 
0.663198 0.000008 
0.665298 0.000008 
0.667398 0.000008 
0.669498 0.000008 
0.671598 0.000008 
0.673698 0.000008 
0.675798 0.000008 
0.677898 0.000008 
0.679998 0.000008 
0.682098 0.000008 
0.684198 0.000008 
0.686298 0.000010 
0.688398 0.000009 
0.690498 0.000009 
0.692598 0.000008 
0.694698 0.000008 
0.696798 0.000008 
0.698898 0.000007 
0.700998 0.000007 
0.703098 0.000007 
0.705198 0.000007 
0.707298 0.000007 
0.709398 0.000007 
0.711498 0.000010 
0.713598 0.000009 
0.715698 0.000008 
0.717798 0.000007 
0.719898 0.000007 
0.721998 0.000007 
0.724098 0.000007 
0.726198 0.000007 
0.728298 0.000007 
0.730398 0.000006 
0.732498 0.000006 
0.734598 0.000006 
0.736698 0.000006 
0.738798 0.000007 
0.740898 0.000007 
0.742998 0.000006 
0.745098 0.000006 
0.747198 0.000005 
0.749298 0.000005 
0.751398 0.000007 
0.753498 0.000006 
0.755598 0.000005 
0.757698 0.000005 
0.759798 0.000005 
0.761898 0.000005 
0.763998 0.000005 
0.766098 0.000004 
0.768198 0.000004 
0.770298 0.000006 
0.772398 0.000006 
0.774498 0.000006 
0.776598 0.000005 
0.778698 0.000005 
0.780798 0.000004 
0.782898 0.000004 
0.784998 0.000004 
0.787098 0.000004 
0.789198 0.000004 
0.791298 0.000004 
0.793398 0.000004 
0.795498 0.000004 
0.797598 0.000004 
0.799698 0.000004 
0.801798 0.000004 
0.803898 0.000004 
0.805998 0.000004 
0.808098 0.000004 
0.810198 0.000004 
0.812298 0.000003 
0.814398 0.000004 
0.816498 0.000004 
0.818598 0.000004 
0.820698 0.000004 
0.822798 0.000004 
0.824898 0.000004 
0.826998 0.000004 
0.829098 0.000004 
0.831198 0.000004 
0.833298 0.000004 
0.835398 0.000004 
0.837498 0.000004 
0.839598 0.000005 
0.841698 0.000004 
0.843798 0.000004 
0.845898 0.000004 
0.847998 0.000004 
0.850098 0.000005 
0.852198 0.000005 
0.854298 0.000004 
0.856398 0.000004 
0.858498 0.000005 
0.860598 0.000004 
0.862698 0.000004 
0.864798 0.000004 
0.866898 0.000004 
0.868998 0.000005 
0.871098 0.000006 
0.873198 0.000007 
0.875298 0.000006 
0.877398 0.000006 
0.879498 0.000005 
0.881598 0.000005 
0.883698 0.000005 
0.885798 0.000004 
0.887898 0.000004 
0.889998 0.000004 
0.892098 0.000004 
0.894198 0.000004 
0.896298 0.000004 
0.898398 0.000004 
0.900498 0.000003 
0.902598 0.000013 
0.904698 0.000003 
0.906798 0.000003 
0.908898 0.000003 
0.910998 0.000003 
0.913098 0.000003 
0.915198 0.000002 
0.917298 0.000002 
0.919398 0.000003 
0.921498 0.000002 
0.923598 0.000002 
0.925698 0.000002 
0.927798 0.000002 
0.929898 0.000002 
0.931998 0.000002 
0.934098 0.000002 
0.936198 0.000013 
0.938298 0.000005 
0.940398 0.000005 
0.942498 0.000005 
0.944598 0.000004 
0.946698 0.000004 
0.948798 0.000005 
0.950898 0.000004 
0.952998 0.000004 
0.955098 0.000004 
0.957198 0.000004 
0.959298 0.000004 
0.961398 0.000004 
0.963498 0.000004 
0.965598 0.000003 
0.967698 0.000003 
0.969798 0.000003 
0.971898 0.000003 
0.973998 0.000005 
0.976098 0.000005 
0.978198 0.000004 
0.980298 0.000003 
0.982398 0.000003 
0.984498 0.000003 
0.986598 0.000003 
0.988698 0.000003 
0.990798 0.000003 
0.992898 0.000004 
0.994998 0.000004 
0.997098 0.000004 
0.999198 0.000005 
1.001298 0.000006 
1.003398 0.000006 
1.005498 0.000007 
1.007598 0.000007 
1.009698 0.000008 
1.011798 0.000009 
1.013898 0.000009 
1.015998 0.000010 
1.018098 0.000011 
1.020198 0.000012 
1.022298 0.000012 
1.024398 0.000013 
1.026498 0.000014 
1.028598 0.000015 
1.030698 0.000016 
1.032798 0.000017 
1.034898 0.000018 
1.036998 0.000019 
1.039098 0.000020 
1.041198 0.000021 
1.043298 0.000022 
1.045398 0.000023 
1.047498 0.000024 
1.049598 0.000025 
1.051698 0.000027 
1.053798 0.000028 
1.055898 0.000029 
1.057998 0.000030 
1.060098 0.000031 
1.062198 0.000032 
1.064298 0.000033 
1.066398 0.000034 
1.068498 0.000035 
1.070598 0.000037 
1.072698 0.000038 
1.074798 0.000039 
1.076898 0.000040 
1.078998 0.000041 
1.081098 0.000042 
1.083198 0.000044 
1.085298 0.000045 
1.087398 0.000046 
1.089498 0.000047 
1.091598 0.000048 
1.093698 0.000049 
1.095798 0.000050 
1.097898 0.000051 
1.099998 0.000051 
1.102098 0.000052 
1.104198 0.000054 
1.106298 0.000055 
1.108398 0.000056 
1.110498 0.000056 
1.112598 0.000057 
1.114698 0.000058 
1.116798 0.000058 
1.118898 0.000059 
1.120998 0.000060 
1.123098 0.000061 
1.125198 0.000061 
1.127298 0.000062 
1.129398 0.000062 
1.131498 0.000063 
1.133598 0.000064 
1.135698 0.000065 
1.137798 0.000065 
1.139898 0.000067 
1.141998 0.000069 
1.144098 0.000069 
1.146198 0.000068 
1.148298 0.000068 
1.150398 0.000068 
1.152498 0.000068 
1.154598 0.000071 
1.156698 0.000070 
1.158798 0.000071 
1.160898 0.000069 
1.162998 0.000069 
1.165098 0.000070 
1.167198 0.000069 
1.169298 0.000070 
1.171398 0.000071 
1.173498 0.000070 
1.175598 0.000071 
1.177698 0.000071 
1.179798 0.000070 
1.181898 0.000072 
1.183998 0.000072 
1.186098 0.000070 
1.188198 0.000070 
1.190298 0.000070 
1.192398 0.000069 
1.194498 0.000069 
1.196598 0.000067 
1.198698 0.000068 
1.200798 0.000068 
1.202898 0.000067 
1.204998 0.000066 
1.207098 0.000065 
1.209198 0.000064 
1.211298 0.000064 
1.213398 0.000062 
1.215498 0.000062 
1.217598 0.000060 
1.219698 0.000059 
1.221798 0.000061 
1.223898 0.000059 
1.225998 0.000057 
1.228098 0.000056 
1.230198 0.000055 
1.232298 0.000055 
1.234398 0.000056 
1.236498 0.000055 
1.238598 0.000052 
1.240698 0.000051 
1.242798 0.000051 
1.244898 0.000049 
1.246998 0.000047 
1.249098 0.000046 
1.251198 0.000044 
1.253298 0.000044 
1.255398 0.000042 
1.257498 0.000041 
1.259598 0.000040 
1.261698 0.000039 
1.263798 0.000039 
1.265898 0.000037 
1.267998 0.000036 
1.270098 0.000036 
1.272198 0.000035 
1.274298 0.000033 
1.276398 0.000031 
1.278498 0.000030 
1.280598 0.000030 
1.282698 0.000028 
1.284798 0.000027 
1.286898 0.000026 
1.288998 0.000025 
1.291098 0.000024 
1.293198 0.000024 
1.295298 0.000022 
1.297398 0.000021 
1.299498 0.000020 
1.301598 0.000019 
1.303698 0.000019 
1.305798 0.000019 
1.307898 0.000017 
1.309998 0.000016 
1.312098 0.000015 
1.314198 0.000016 
1.316298 0.000014 
1.318398 0.000014 
1.320498 0.000013 
1.322598 0.000012 
1.324698 0.000012 
1.326798 0.000011 
1.328898 0.000011 
1.330998 0.000009 
1.333098 0.000009 
1.335198 0.000009 
1.337298 0.000008 
1.339398 0.000010 
1.341498 0.000008 
1.343598 0.000009 
1.345698 0.000006 
1.347798 0.000006 
1.349898 0.000006 
1.351998 0.000007 
1.354098 0.000006 
1.356198 0.000006 
1.358298 0.000007 
1.360398 0.000006 
1.362498 0.000007 
1.364598 0.000007 
1.366698 0.000007 
1.368798 0.000007 
1.370898 0.000007 
1.372998 0.000007 
1.375098 0.000007 
1.377198 0.000007 
1.379298 0.000007 
1.381398 0.000007 
1.383498 0.000007 
1.385598 0.000007 
1.387698 0.000008 
1.389798 0.000007 
1.391898 0.000008 
1.393998 0.000007 
1.396098 0.000007 
1.398198 0.000008 
1.400298 0.000007 
1.402398 0.000007 
1.404498 0.000008 
1.406598 0.000007 
1.408698 0.000006 
1.410798 0.000007 
1.412898 0.000006 
1.414998 0.000006 
1.417098 0.000006 
1.419198 0.000005 
1.421298 0.000006 
1.423398 0.000006 
1.425498 0.000005 
1.427598 0.000005 
1.429698 0.000005 
1.431798 0.000005 
1.433898 0.000004 
1.435998 0.000004 
1.438098 0.000004 
1.440198 0.000004 
1.442298 0.000003 
1.444398 0.000004 
1.446498 0.000004 
1.448598 0.000005 
1.450698 0.000004 
1.452798 0.000004 
1.454898 0.000004 
1.456998 0.000005 
1.459098 0.000005 
1.461198 0.000006 
1.463298 0.000006 
1.465398 0.000006 
1.467498 0.000006 
1.469598 0.000006 
1.471698 0.000007 
1.473798 0.000007 
1.475898 0.000007 
1.477998 0.000007 
1.480098 0.000007 
1.482198 0.000008 
1.484298 0.000008 
1.486398 0.000008 
1.488498 0.000008 
1.490598 0.000008 
1.492698 0.000009 
1.494798 0.000009 
1.496898 0.000009 
1.498998 0.000009 
1.501098 0.000009 
1.503198 0.000010 
1.505298 0.000010 
1.507398 0.000010 
1.509498 0.000010 
1.511598 0.000010 
1.513698 0.000010 
1.515798 0.000010 
1.517898 0.000010 
1.519998 0.000010 
1.522098 0.000010 
1.524198 0.000010 
1.526298 0.000010 
1.528398 0.000011 
1.530498 0.000010 
1.532598 0.000010 
1.534698 0.000010 
1.536798 0.000012 
1.538898 0.000013 
1.540998 0.000012 
1.543098 0.000011 
1.545198 0.000011 
1.547298 0.000011 
1.549398 0.000011 
1.551498 0.000010 
1.553598 0.000010 
1.555698 0.000010 
1.557798 0.000010 
1.559898 0.000010 
1.561998 0.000010 
1.564098 0.000010 
1.566198 0.000010 
1.568298 0.000010 
1.570398 0.000010 
1.572498 0.000010 
1.574598 0.000010 
1.576698 0.000010 
1.578798 0.000009 
1.580898 0.000010 
1.582998 0.000009 
1.585098 0.000009 
1.587198 0.000009 
1.589298 0.000009 
1.591398 0.000009 
1.593498 0.000009 
1.595598 0.000009 
1.597698 0.000009 
1.599798 0.000009 
1.601898 0.000009 
1.603998 0.000009 
1.606098 0.000009 
1.608198 0.000009 
1.610298 0.000008 
1.612398 0.000009 
1.614498 0.000009 
1.616598 0.000009 
1.618698 0.000008 
1.620798 0.000009 
1.622898 0.000008 
1.624998 0.000008 
1.627098 0.000008 
1.629198 0.000008 
1.631298 0.000008 
1.633398 0.000008 
1.635498 0.000009 
1.637598 0.000008 
1.639698 0.000008 
1.641798 0.000008 
1.643898 0.000009 
1.645998 0.000008 
1.648098 0.000008 
1.650198 0.000008 
1.652298 0.000009 
1.654398 0.000008 
1.656498 0.000008 
1.658598 0.000008 
1.660698 0.000008 
1.662798 0.000008 
1.664898 0.000008 
1.666998 0.000009 
1.669098 0.000009 
1.671198 0.000008 
1.673298 0.000008 
1.675398 0.000009 
1.677498 0.000009 
1.679598 0.000009 
1.681698 0.000008 
1.683798 0.000008 
1.685898 0.000008 
1.687998 0.000008 
1.690098 0.000008 
1.692198 0.000007 
1.694298 0.000007 
1.696398 0.000007 
1.698498 0.000007 
1.700598 0.000007 
1.702698 0.000007 
1.704798 0.000007 
1.706898 0.000007 
1.708998 0.000008 
1.711098 0.000008 
1.713198 0.000008 
1.715298 0.000007 
1.717398 0.000007 
1.719498 0.000007 
1.721598 0.000006 
1.723698 0.000006 
1.725798 0.000007 
1.727898 0.000007 
1.729998 0.000008 
1.732098 0.000007 
1.734198 0.000006 
1.736298 0.000006 
1.738398 0.000006 
1.740498 0.000006 
1.742598 0.000005 
1.744698 0.000005 
1.746798 0.000005 
1.748898 0.000005 
1.750998 0.000006 
1.753098 0.000006 
1.755198 0.000005 
1.757298 0.000005 
1.759398 0.000005 
1.761498 0.000005 
1.763598 0.000004 
1.765698 0.000005 
1.767798 0.000008 
1.769898 0.000006 
1.771998 0.000005 
1.774098 0.000005 
1.776198 0.000005 
1.778298 0.000004 
1.780398 0.000004 
1.782498 0.000004 
1.784598 0.000004 
1.786698 0.000004 
1.788798 0.000004 
1.790898 0.000004 
1.792998 0.000004 
1.795098 0.000004 
1.797198 0.000004 
1.799298 0.000005 
1.801398 0.000005 
1.803498 0.000004 
1.805598 0.000004 
1.807698 0.000004 
1.809798 0.000004 
1.811898 0.000004 
1.813998 0.000004 
1.816098 0.000004 
1.818198 0.000004 
1.820298 0.000004 
1.822398 0.000004 
1.824498 0.000004 
1.826598 0.000004 
1.828698 0.000004 
1.830798 0.000004 
1.832898 0.000004 
1.834998 0.000004 
1.837098 0.000004 
1.839198 0.000004 
1.841298 0.000004 
1.843398 0.000004 
1.845498 0.000004 
1.847598 0.000004 
1.849698 0.000004 
1.851798 0.000004 
1.853898 0.000004 
1.855998 0.000004 
1.858098 0.000004 
1.860198 0.000004 
1.862298 0.000004 
1.864398 0.000005 
1.866498 0.000005 
1.868598 0.000005 
1.870698 0.000005 
1.872798 0.000004 
1.874898 0.000006 
1.876998 0.000006 
1.879098 0.000006 
1.881198 0.000005 
1.883298 0.000005 
1.885398 0.000005 
1.887498 0.000004 
1.889598 0.000004 
1.891698 0.000004 
1.893798 0.000004 
1.895898 0.000004 
1.897998 0.000004 
1.900098 0.000003 
1.902198 0.000003 
1.904298 0.000003 
1.906398 0.000003 
1.908498 0.000003 
1.910598 0.000003 
1.912698 0.000003 
1.914798 0.000002 
1.916898 0.000002 
1.918998 0.000002 
1.921098 0.000002 
1.923198 0.000002 
1.925298 0.000002 
1.927398 0.000002 
1.929498 0.000002 
1.931598 0.000003 
1.933698 0.000002 
1.935798 0.000010 
1.937898 0.000007 
1.939998 0.000005 
1.942098 0.000005 
1.944198 0.000004 
1.946298 0.000004 
1.948398 0.000005 
1.950498 0.000004 
1.952598 0.000004 
1.954698 0.000004 
1.956798 0.000004 
1.958898 0.000005 
1.960998 0.000004 
1.963098 0.000004 
1.965198 0.000003 
1.967298 0.000006 
1.969398 0.000006 
1.971498 0.000004 
1.973598 0.000004 
1.975698 0.000003 
1.977798 0.000003 
1.979898 0.000003 
1.981998 0.000002 
1.984098 0.000002 
1.986198 0.000003 
1.988298 0.000003 
1.990398 0.000003 
1.992498 0.000003 
1.994598 0.000004 
1.996698 0.000004 
1.998798 0.000005 
2.000898 0.000007 
2.002998 0.000006 
2.005098 0.000007 
2.007198 0.000008 
2.009298 0.000008 


==> _data/aorta/inflow_data.txt <==
t u
0.000000 0.047740 
0.000100 0.048109 
0.000200 0.048478 
0.000300 0.048849 
0.000400 0.049221 
0.000500 0.049594 
0.000600 0.049968 
0.000700 0.050343 
0.000800 0.050720 
0.000900 0.051097 
0.001000 0.051476 
0.001100 0.051856 
0.001200 0.052237 
0.001300 0.052620 
0.001400 0.053003 
0.001500 0.053388 
0.001600 0.053774 
0.001700 0.054161 
0.001800 0.054549 
0.001900 0.054938 
0.002000 0.055328 
0.002100 0.055720 
0.002200 0.056113 
0.002300 0.056507 
0.002400 0.056902 
0.002500 0.057298 
0.002600 0.057695 
0.002700 0.058093 
0.002800 0.058493 
0.002900 0.058894 
0.003000 0.059295 
0.003100 0.059698 
0.003200 0.060103 
0.003300 0.060508 
0.003400 0.060914 
0.003500 0.061322 
0.003600 0.061730 
0.003700 0.062140 
0.003800 0.062551 
0.003900 0.062963 
0.004000 0.063376 
0.004100 0.063790 
0.004200 0.064205 
0.004300 0.064621 
0.004400 0.065039 
0.004500 0.065458 
0.004600 0.065877 
0.004700 0.066298 
0.004800 0.066720 
0.004900 0.067143 
0.005000 0.067567 
0.005100 0.067992 
0.005200 0.068419 
0.005300 0.068846 
0.005400 0.069274 
0.005500 0.069704 
0.005600 0.070135 
0.005700 0.070566 
0.005800 0.070999 
0.005900 0.071433 
0.006000 0.071868 
0.006100 0.072304 
0.006200 0.072741 
0.006300 0.073179 
0.006400 0.073619 
0.006500 0.074059 
0.006600 0.074501 
0.006700 0.074943 
0.006800 0.075387 
0.006900 0.075831 
0.007000 0.076277 
0.007100 0.076724 
0.007200 0.077172 
0.007300 0.077620 
0.007400 0.078070 
0.007500 0.078521 
0.007600 0.078973 
0.007700 0.079426 
0.007800 0.079881 
0.007900 0.080336 
0.008000 0.080792 
0.008100 0.081249 
0.008200 0.081707 
0.008300 0.082167 
0.008400 0.082627 
0.008500 0.083089 
0.008600 0.083551 
0.008700 0.084015 
0.008800 0.084479 
0.008900 0.084945 
0.009000 0.085411 
0.009100 0.085879 
0.009200 0.086347 
0.009300 0.086817 
0.009400 0.087288 
0.009500 0.087759 
0.009600 0.088232 
0.009700 0.088706 
0.009800 0.089181 
0.009900 0.089656 
0.010000 0.090133 
0.010100 0.090611 
0.010200 0.091090 
0.010300 0.091569 
0.010400 0.092050 
0.010500 0.092532 
0.010600 0.093015 
0.010700 0.093499 
0.010800 0.093983 
0.010900 0.094469 
0.011000 0.094956 
0.011100 0.095444 
0.011200 0.095932 
0.011300 0.096422 
0.011400 0.096913 
0.011500 0.097405 
0.011600 0.097897 
0.011700 0.098391 
0.011800 0.098886 
0.011900 0.099381 
0.012000 0.099878 
0.012100 0.100375 
0.012200 0.100874 
0.012300 0.101373 
0.012400 0.101874 
0.012500 0.102375 
0.012600 0.102878 
0.012700 0.103381 
0.012800 0.103885 
0.012900 0.104391 
0.013000 0.104897 
0.013100 0.105404 
0.013200 0.105912 
0.013300 0.106422 
0.013400 0.106932 
0.013500 0.107443 
0.013600 0.107954 
0.013700 0.108467 
0.013800 0.108981 
0.013900 0.109496 
0.014000 0.110012 
0.014100 0.110529 
0.014200 0.111046 
0.014300 0.111565 
0.014400 0.112084 
0.014500 0.112605 
0.014600 0.113126 
0.014700 0.113648 
0.014800 0.114171 
0.014900 0.114696 
0.015001 0.115221 
0.015101 0.115747 
0.015201 0.116274 
0.015301 0.116801 
0.015401 0.117330 
0.015501 0.117860 
0.015601 0.118390 
0.015701 0.118922 
0.015801 0.119454 
0.015901 0.119987 
0.016001 0.120522 
0.016101 0.121057 
0.016201 0.121593 
0.016301 0.122129 
0.016401 0.122667 
0.016501 0.123206 
0.016601 0.123745 
0.016701 0.124286 
0.016801 0.124827 
0.016901 0.125370 
0.017001 0.125913 
0.017101 0.126457 
0.017201 0.127002 
0.017301 0.127548 
0.017401 0.128094 
0.017501 0.128642 
0.017601 0.129190 
0.017701 0.129740 
0.017801 0.130290 
0.017901 0.130841 
0.018001 0.131393 
0.018101 0.131945 
0.018201 0.132499 
0.018301 0.133054 
0.018401 0.133609 
0.018501 0.134165 
0.018601 0.134722 
0.018701 0.135280 
0.018801 0.135839 
0.018901 0.136399 
0.019001 0.136959 
0.019101 0.137521 
0.019201 0.138083 
0.019301 0.138646 
0.019401 0.139210 
0.019501 0.139775 
0.019601 0.140341 
0.019701 0.140907 
0.019801 0.141474 
0.019901 0.142042 
0.020001 0.142611 
0.020101 0.143181 
0.020201 0.143752 
0.020301 0.144323 
0.020401 0.144896 
0.020501 0.145469 
0.020601 0.146043 
0.020701 0.146618 
0.020801 0.147193 
0.020901 0.147769 
0.021001 0.148347 
0.021101 0.148925 
0.021201 0.149504 
0.021301 0.150083 
0.021401 0.150664 
0.021501 0.151245 
0.021601 0.151827 
0.021701 0.152410 
0.021801 0.152994 
0.021901 0.153579 
0.022001 0.154164 
0.022101 0.154750 
0.022201 0.155337 
0.022301 0.155925 
0.022401 0.156513 
0.022501 0.157102 
0.022601 0.157693 
0.022701 0.158283 
0.022801 0.158875 
0.022901 0.159468 
0.023001 0.160061 
0.023101 0.160655 
0.023201 0.161250 
0.023301 0.161845 
0.023401 0.162441 
0.023501 0.163039 
0.023601 0.163637 
0.023701 0.164235 
0.023801 0.164835 
0.023901 0.165435 
0.024001 0.166036 
0.024101 0.166638 
0.024201 0.167240 
0.024301 0.167843 
0.024401 0.168447 
0.024501 0.169052 
0.024601 0.169658 
0.024701 0.170264 
0.024801 0.170871 
0.024901 0.171479 
0.025001 0.172088 
0.025101 0.172697 
0.025201 0.173307 
0.025301 0.173918 
0.025401 0.174529 
0.025501 0.175141 
0.025601 0.175754 
0.025701 0.176368 
0.025801 0.176983 
0.025901 0.177598 
0.026001 0.178214 
0.026101 0.178830 
0.026201 0.179448 
0.026301 0.180066 
0.026401 0.180685 
0.026501 0.181304 
0.026601 0.181925 
0.026701 0.182546 
0.026801 0.183167 
0.026901 0.183790 
0.027001 0.184413 
0.027101 0.185037 
0.027201 0.185661 
0.027301 0.186287 
0.027401 0.186913 
0.027501 0.187539 
0.027601 0.188167 
0.027701 0.188795 
0.027801 0.189424 
0.027901 0.190053 
0.028001 0.190683 
0.028101 0.191314 
0.028201 0.191946 
0.028301 0.192578 
0.028401 0.193211 
0.028501 0.193845 
0.028601 0.194479 
0.028701 0.195114 
0.028801 0.195750 
0.028901 0.196386 
0.029001 0.197023 
0.029101 0.197661 
0.029201 0.198299 
0.029301 0.198938 
0.029401 0.199578 
0.029501 0.200219 
0.029601 0.200860 
0.029701 0.201501 
0.029801 0.202144 
0.029901 0.202787 
0.030001 0.203431 
0.030101 0.204075 
0.030201 0.204720 
0.030301 0.205366 
0.030401 0.206012 
0.030501 0.206659 
0.030601 0.207307 
0.030701 0.207955 
0.030801 0.208604 
0.030901 0.209254 
0.031001 0.209904 
0.031101 0.210555 
0.031201 0.211207 
0.031301 0.211859 
0.031401 0.212512 
0.031501 0.213165 
0.031601 0.213819 
0.031701 0.214474 
0.031801 0.215129 
0.031901 0.215785 
0.032001 0.216442 
0.032101 0.217099 
0.032201 0.217757 
0.032301 0.218416 
0.032401 0.219075 
0.032501 0.219734 
0.032601 0.220395 
0.032701 0.221056 
0.032801 0.221717 
0.032901 0.222379 
0.033001 0.223042 
0.033101 0.223706 
0.033201 0.224370 
0.033301 0.225034 
0.033401 0.225699 
0.033501 0.226365 
0.033601 0.227032 
0.033701 0.227699 
0.033801 0.228366 
0.033901 0.229034 
0.034001 0.229703 
0.034101 0.230373 
0.034201 0.231043 
0.034301 0.231713 
0.034401 0.232384 
0.034501 0.233056 
0.034601 0.233728 
0.034701 0.234401 
0.034801 0.235074 
0.034901 0.235748 
0.035001 0.236423 
0.035101 0.237098 
0.035201 0.237774 
0.035301 0.238450 
0.035401 0.239127 
0.035501 0.239805 
0.035601 0.240483 
0.035701 0.241161 
0.035801 0.241840 
0.035901 0.242520 
0.036001 0.243200 
0.036101 0.243881 
0.036201 0.244562 
0.036301 0.245244 
0.036401 0.245927 
0.036501 0.246610 
0.036601 0.247293 
0.036701 0.247977 
0.036801 0.248662 
0.036901 0.249347 
0.037001 0.250033 
0.037101 0.250719 
0.037201 0.251406 
0.037301 0.252093 
0.037401 0.252781 
0.037501 0.253470 
0.037601 0.254159 
0.037701 0.254848 
0.037801 0.255538 
0.037901 0.256228 
0.038001 0.256919 
0.038101 0.257611 
0.038201 0.258303 
0.038301 0.258995 
0.038401 0.259689 
0.038501 0.260382 
0.038601 0.261076 
0.038701 0.261771 
0.038801 0.262466 
0.038901 0.263162 
0.039001 0.263858 
0.039101 0.264555 
0.039201 0.265252 
0.039301 0.265949 
0.039401 0.266647 
0.039501 0.267346 
0.039601 0.268045 
0.039701 0.268745 
0.039801 0.269445 
0.039901 0.270145 
0.040001 0.270846 
0.040101 0.271548 
0.040201 0.272250 
0.040301 0.272953 
0.040401 0.273656 
0.040501 0.274359 
0.040601 0.275063 
0.040701 0.275768 
0.040801 0.276473 
0.040901 0.277178 
0.041001 0.277884 
0.041101 0.278590 
0.041201 0.279297 
0.041301 0.280004 
0.041401 0.280712 
0.041501 0.281420 
0.041601 0.282129 
0.041701 0.282838 
0.041801 0.283547 
0.041901 0.284257 
0.042001 0.284968 
0.042101 0.285679 
0.042201 0.286390 
0.042301 0.287102 
0.042401 0.287814 
0.042501 0.288527 
0.042601 0.289240 
0.042701 0.289953 
0.042801 0.290668 
0.042901 0.291382 
0.043001 0.292097 
0.043101 0.292812 
0.043201 0.293528 
0.043301 0.294244 
0.043401 0.294961 
0.043501 0.295678 
0.043601 0.296395 
0.043701 0.297113 
0.043801 0.297831 
0.043901 0.298550 
0.044001 0.299269 
0.044101 0.299989 
0.044201 0.300709 
0.044301 0.301429 
0.044401 0.302150 
0.044501 0.302871 
0.044601 0.303593 
0.044701 0.304315 
0.044801 0.305037 
0.044901 0.305760 
0.045002 0.306483 
0.045102 0.307207 
0.045202 0.307931 
0.045302 0.308655 
0.045402 0.309380 
0.045502 0.310105 
0.045602 0.310831 
0.045702 0.311557 
0.045802 0.312283 
0.045902 0.313009 
0.046002 0.313737 
0.046102 0.314464 
0.046202 0.315192 
0.046302 0.315920 
0.046402 0.316649 
0.046502 0.317378 
0.046602 0.318107 
0.046702 0.318837 
0.046802 0.319567 
0.046902 0.320298 
0.047002 0.321028 
0.047102 0.321759 
0.047202 0.322491 
0.047302 0.323223 
0.047402 0.323955 
0.047502 0.324688 
0.047602 0.325421 
0.047702 0.326154 
0.047802 0.326888 
0.047902 0.327622 
0.048002 0.328356 
0.048102 0.329091 
0.048202 0.329826 
0.048302 0.330562 
0.048402 0.331297 
0.048502 0.332033 
0.048602 0.332770 
0.048702 0.333507 
0.048802 0.334244 
0.048902 0.334981 
0.049002 0.335719 
0.049102 0.336457 
0.049202 0.337195 
0.049302 0.337934 
0.049402 0.338673 
0.049502 0.339413 
0.049602 0.340152 
0.049702 0.340892 
0.049802 0.341633 
0.049902 0.342373 
0.050002 0.343114 
0.050102 0.343856 
0.050202 0.344597 
0.050302 0.345339 
0.050402 0.346081 
0.050502 0.346824 
0.050602 0.347567 
0.050702 0.348310 
0.050802 0.349053 
0.050902 0.349797 
0.051002 0.350541 
0.051102 0.351285 
0.051202 0.352030 
0.051302 0.352775 
0.051402 0.353520 
0.051502 0.354265 
0.051602 0.355011 
0.051702 0.355757 
0.051802 0.356503 
0.051902 0.357250 
0.052002 0.357997 
0.052102 0.358744 
0.052202 0.359491 
0.052302 0.360239 
0.052402 0.360987 
0.052502 0.361735 
0.052602 0.362484 
0.052702 0.363232 
0.052802 0.363981 
0.052902 0.364731 
0.053002 0.365480 
0.053102 0.366230 
0.053202 0.366980 
0.053302 0.367730 
0.053402 0.368481 
0.053502 0.369231 
0.053602 0.369983 
0.053702 0.370734 
0.053802 0.371485 
0.053902 0.372237 
0.054002 0.372989 
0.054102 0.373742 
0.054202 0.374494 
0.054302 0.375247 
0.054402 0.376000 
0.054502 0.376753 
0.054602 0.377507 
0.054702 0.378260 
0.054802 0.379014 
0.054902 0.379768 
0.055002 0.380523 
0.055102 0.381277 
0.055202 0.382032 
0.055302 0.382787 
0.055402 0.383542 
0.055502 0.384298 
0.055602 0.385053 
0.055702 0.385809 
0.055802 0.386565 
0.055902 0.387322 
0.056002 0.388078 
0.056102 0.388835 
0.056202 0.389592 
0.056302 0.390349 
0.056402 0.391106 
0.056502 0.391864 
0.056602 0.392622 
0.056702 0.393380 
0.056802 0.394138 
0.056902 0.394896 
0.057002 0.395655 
0.057102 0.396413 
0.057202 0.397172 
0.057302 0.397931 
0.057402 0.398690 
0.057502 0.399450 
0.057602 0.400209 
0.057702 0.400969 
0.057802 0.401729 
0.057902 0.402489 
0.058002 0.403250 
0.058102 0.404010 
0.058202 0.404771 
0.058302 0.405532 
0.058402 0.406293 
0.058502 0.407054 
0.058602 0.407815 
0.058702 0.408577 
0.058802 0.409338 
0.058902 0.410100 
0.059002 0.410862 
0.059102 0.411624 
0.059202 0.412386 
0.059302 0.413149 
0.059402 0.413911 
0.059502 0.414674 
0.059602 0.415437 
0.059702 0.416200 
0.059802 0.416963 
0.059902 0.417726 
0.060002 0.418490 
0.060102 0.419253 
0.060202 0.420017 
0.060302 0.420781 
0.060402 0.421545 
0.060502 0.422309 
0.060602 0.423073 
0.060702 0.423837 
0.060802 0.424602 
0.060902 0.425366 
0.061002 0.426131 
0.061102 0.426896 
0.061202 0.427661 
0.061302 0.428426 
0.061402 0.429191 
0.061502 0.429956 
0.061602 0.430721 
0.061702 0.431487 
0.061802 0.432252 
0.061902 0.433018 
0.062002 0.433784 
0.062102 0.434550 
0.062202 0.435316 
0.062302 0.436082 
0.062402 0.436848 
0.062502 0.437615 
0.062602 0.438381 
0.062702 0.439147 
0.062802 0.439914 
0.062902 0.440681 
0.063002 0.441447 
0.063102 0.442214 
0.063202 0.442981 
0.063302 0.443748 
0.063402 0.444515 
0.063502 0.445282 
0.063602 0.446049 
0.063702 0.446817 
0.063802 0.447584 
0.063902 0.448352 
0.064002 0.449119 
0.064102 0.449887 
0.064202 0.450654 
0.064302 0.451422 
0.064402 0.452190 
0.064502 0.452958 
0.064602 0.453725 
0.064702 0.454493 
0.064802 0.455261 
0.064902 0.456029 
0.065002 0.456797 
0.065102 0.457566 
0.065202 0.458334 
0.065302 0.459102 
0.065402 0.459870 
0.065502 0.460639 
0.065602 0.461407 
0.065702 0.462175 
0.065802 0.462944 
0.065902 0.463712 
0.066002 0.464481 
0.066102 0.465249 
0.066202 0.466018 
0.066302 0.466786 
0.066402 0.467555 
0.066502 0.468324 
0.066602 0.469092 
0.066702 0.469861 
0.066802 0.470630 
0.066902 0.471398 
0.067002 0.472167 
0.067102 0.472936 
0.067202 0.473704 
0.067302 0.474473 
0.067402 0.475242 
0.067502 0.476011 
0.067602 0.476780 
0.067702 0.477548 
0.067802 0.478317 
0.067902 0.479086 
0.068002 0.479855 
0.068102 0.480624 
0.068202 0.481392 
0.068302 0.482161 
0.068402 0.482930 
0.068502 0.483699 
0.068602 0.484467 
0.068702 0.485236 
0.068802 0.486005 
0.068902 0.486774 
0.069002 0.487542 
0.069102 0.488311 
0.069202 0.489080 
0.069302 0.489848 
0.069402 0.490617 
0.069502 0.491385 
0.069602 0.492154 
0.069702 0.492922 
0.069802 0.493691 
0.069902 0.494459 
0.070002 0.495228 
0.070102 0.495996 
0.070202 0.496764 
0.070302 0.497533 
0.070402 0.498301 
0.070502 0.499069 
0.070602 0.499837 
0.070702 0.500605 
0.070802 0.501374 
0.070902 0.502142 
0.071002 0.502909 
0.071102 0.503677 
0.071202 0.504445 
0.071302 0.505213 
0.071402 0.505981 
0.071502 0.506748 
0.071602 0.507516 
0.071702 0.508283 
0.071802 0.509051 
0.071902 0.509818 
0.072002 0.510585 
0.072102 0.511353 
0.072202 0.512120 
0.072302 0.512887 
0.072402 0.513654 
0.072502 0.514421 
0.072602 0.515188 
0.072702 0.515954 
0.072802 0.516721 
0.072902 0.517488 
0.073002 0.518254 
0.073102 0.519021 
0.073202 0.519787 
0.073302 0.520553 
0.073402 0.521319 
0.073502 0.522085 
0.073602 0.522851 
0.073702 0.523617 
0.073802 0.524383 
0.073902 0.525148 
0.074002 0.525914 
0.074102 0.526679 
0.074202 0.527445 
0.074302 0.528210 
0.074402 0.528975 
0.074502 0.529740 
0.074602 0.530505 
0.074702 0.531269 
0.074802 0.532034 
0.074902 0.532798 
0.075003 0.533563 
0.075103 0.534327 
0.075203 0.535091 
0.075303 0.535855 
0.075403 0.536619 
0.075503 0.537383 
0.075603 0.538146 
0.075703 0.538910 
0.075803 0.539673 
0.075903 0.540436 
0.076003 0.541199 
0.076103 0.541962 
0.076203 0.542725 
0.076303 0.543487 
0.076403 0.544250 
0.076503 0.545012 
0.076603 0.545774 
0.076703 0.546536 
0.076803 0.547298 
0.076903 0.548060 
0.077003 0.548821 
0.077103 0.549583 
0.077203 0.550344 
0.077303 0.551105 
0.077403 0.551866 
0.077503 0.552626 
0.077603 0.553387 
0.077703 0.554147 
0.077803 0.554907 
0.077903 0.555667 
0.078003 0.556427 
0.078103 0.557187 
0.078203 0.557946 
0.078303 0.558706 
0.078403 0.559465 
0.078503 0.560224 
0.078603 0.560983 
0.078703 0.561741 
0.078803 0.562499 
0.078903 0.563258 
0.079003 0.564016 
0.079103 0.564773 
0.079203 0.565531 
0.079303 0.566288 
0.079403 0.567045 
0.079503 0.567802 
0.079603 0.568559 
0.079703 0.569316 
0.079803 0.570072 
0.079903 0.570828 
0.080003 0.571584 
0.080103 0.572340 
0.080203 0.573096 
0.080303 0.573851 
0.080403 0.574606 
0.080503 0.575361 
0.080603 0.576116 
0.080703 0.576870 
0.080803 0.577624 
0.080903 0.578378 
0.081003 0.579132 
0.081103 0.579885 
0.081203 0.580639 
0.081303 0.581392 
0.081403 0.582144 
0.081503 0.582897 
0.081603 0.583649 
0.081703 0.584402 
0.081803 0.585153 
0.081903 0.585905 
0.082003 0.586656 
0.082103 0.587407 
0.082203 0.588158 
0.082303 0.588909 
0.082403 0.589659 
0.082503 0.590409 
0.082603 0.591159 
0.082703 0.591909 
0.082803 0.592658 
0.082903 0.593407 
0.083003 0.594156 
0.083103 0.594905 
0.083203 0.595653 
0.083303 0.596401 
0.083403 0.597149 
0.083503 0.597896 
0.083603 0.598643 
0.083703 0.599390 
0.083803 0.600137 
0.083903 0.600883 
0.084003 0.601629 
0.084103 0.602375 
0.084203 0.603121 
0.084303 0.603866 
0.084403 0.604611 
0.084503 0.605356 
0.084603 0.606100 
0.084703 0.606844 
0.084803 0.607588 
0.084903 0.608331 
0.085003 0.609074 
0.085103 0.609817 
0.085203 0.610560 
0.085303 0.611302 
0.085403 0.612044 
0.085503 0.612786 
0.085603 0.613527 
0.085703 0.614268 
0.085803 0.615009 
0.085903 0.615749 
0.086003 0.616489 
0.086103 0.617229 
0.086203 0.617969 
0.086303 0.618708 
0.086403 0.619447 
0.086503 0.620185 
0.086603 0.620923 
0.086703 0.621661 
0.086803 0.622399 
0.086903 0.623136 
0.087003 0.623873 
0.087103 0.624609 
0.087203 0.625345 
0.087303 0.626081 
0.087403 0.626817 
0.087503 0.627552 
0.087603 0.628287 
0.087703 0.629021 
0.087803 0.629755 
0.087903 0.630489 
0.088003 0.631223 
0.088103 0.631956 
0.088203 0.632688 
0.088303 0.633421 
0.088403 0.634153 
0.088503 0.634884 
0.088603 0.635616 
0.088703 0.636347 
0.088803 0.637077 
0.088903 0.637807 
0.089003 0.638537 
0.089103 0.639266 
0.089203 0.639996 
0.089303 0.640724 
0.089403 0.641453 
0.089503 0.642181 
0.089603 0.642908 
0.089703 0.643635 
0.089803 0.644362 
0.089903 0.645089 
0.090003 0.645815 
0.090103 0.646540 
0.090203 0.647266 
0.090303 0.647991 
0.090403 0.648715 
0.090503 0.649439 
0.090603 0.650163 
0.090703 0.650886 
0.090803 0.651609 
0.090903 0.652332 
0.091003 0.653054 
0.091103 0.653775 
0.091203 0.654497 
0.091303 0.655218 
0.091403 0.655938 
0.091503 0.656658 
0.091603 0.657378 
0.091703 0.658097 
0.091803 0.658816 
0.091903 0.659534 
0.092003 0.660252 
0.092103 0.660970 
0.092203 0.661687 
0.092303 0.662404 
0.092403 0.663120 
0.092503 0.663836 
0.092603 0.664551 
0.092703 0.665266 
0.092803 0.665981 
0.092903 0.666695 
0.093003 0.667408 
0.093103 0.668122 
0.093203 0.668834 
0.093303 0.669547 
0.093403 0.670259 
0.093503 0.670970 
0.093603 0.671681 
0.093703 0.672392 
0.093803 0.673102 
0.093903 0.673812 
0.094003 0.674521 
0.094103 0.675230 
0.094203 0.675938 
0.094303 0.676646 
0.094403 0.677353 
0.094503 0.678060 
0.094603 0.678766 
0.094703 0.679472 
0.094803 0.680178 
0.094903 0.680883 
0.095003 0.681587 
0.095103 0.682292 
0.095203 0.682995 
0.095303 0.683698 
0.095403 0.684401 
0.095503 0.685103 
0.095603 0.685805 
0.095703 0.686506 
0.095803 0.687207 
0.095903 0.687907 
0.096003 0.688607 
0.096103 0.689306 
0.096203 0.690005 
0.096303 0.690703 
0.096403 0.691401 
0.096503 0.692098 
0.096603 0.692795 
0.096703 0.693491 
0.096803 0.694187 
0.096903 0.694882 
0.097003 0.695577 
0.097103 0.696271 
0.097203 0.696965 
0.097303 0.697658 
0.097403 0.698351 
0.097503 0.699043 
0.097603 0.699734 
0.097703 0.700426 
0.097803 0.701116 
0.097903 0.701806 
0.098003 0.702496 
0.098103 0.703185 
0.098203 0.703873 
0.098303 0.704561 
0.098403 0.705249 
0.098503 0.705936 
0.098603 0.706622 
0.098703 0.707308 
0.098803 0.707993 
0.098903 0.708678 
0.099003 0.709362 
0.099103 0.710046 
0.099203 0.710729 
0.099303 0.711412 
0.099403 0.712094 
0.099503 0.712775 
0.099603 0.713456 
0.099703 0.714137 
0.099803 0.714816 
0.099903 0.715496 
0.100003 0.716174 
0.100103 0.716853 
0.100203 0.717530 
0.100303 0.718207 
0.100403 0.718884 
0.100503 0.719560 
0.100603 0.720235 
0.100703 0.720910 
0.100803 0.721584 
0.100903 0.722257 
0.101003 0.722931 
0.101103 0.723603 
0.101203 0.724275 
0.101303 0.724946 
0.101403 0.725617 
0.101503 0.726287 
0.101603 0.726957 
0.101703 0.727626 
0.101803 0.728294 
0.101903 0.728962 
0.102003 0.729629 
0.102103 0.730296 
0.102203 0.730962 
0.102303 0.731628 
0.102403 0.732293 
0.102503 0.732957 
0.102603 0.733621 
0.102703 0.734284 
0.102803 0.734947 
0.102903 0.735609 
0.103003 0.736270 
0.103103 0.736931 
0.103203 0.737591 
0.103303 0.738251 
0.103403 0.738910 
0.103503 0.739569 
0.103603 0.740227 
0.103703 0.740884 
0.103803 0.741541 
0.103903 0.742197 
0.104003 0.742852 
0.104103 0.743507 
0.104203 0.744161 
0.104303 0.744815 
0.104403 0.745468 
0.104503 0.746121 
0.104603 0.746773 
0.104703 0.747424 
0.104803 0.748075 
0.104903 0.748725 
0.105004 0.749374 
0.105104 0.750023 
0.105204 0.750671 
0.105304 0.751319 
0.105404 0.751966 
0.105504 0.752612 
0.105604 0.753258 
0.105704 0.753903 
0.105804 0.754548 
0.105904 0.755192 
0.106004 0.755835 
0.106104 0.756478 
0.106204 0.757120 
0.106304 0.757761 
0.106404 0.758402 
0.106504 0.759042 
0.106604 0.759682 
0.106704 0.760321 
0.106804 0.760960 
0.106904 0.761597 
0.107004 0.762234 
0.107104 0.762871 
0.107204 0.763507 
0.107304 0.764142 
0.107404 0.764776 
0.107504 0.765410 
0.107604 0.766044 
0.107704 0.766676 
0.107804 0.767308 
0.107904 0.767940 
0.108004 0.768571 
0.108104 0.769201 
0.108204 0.769830 
0.108304 0.770459 
0.108404 0.771087 
0.108504 0.771715 
0.108604 0.772342 
0.108704 0.772968 
0.108804 0.773594 
0.108904 0.774219 
0.109004 0.774843 
0.109104 0.775467 
0.109204 0.776090 
0.109304 0.776712 
0.109404 0.777334 
0.109504 0.777955 
0.109604 0.778576 
0.109704 0.779195 
0.109804 0.779815 
0.109904 0.780433 
0.110004 0.781051 
0.110104 0.781668 
0.110204 0.782285 
0.110304 0.782900 
0.110404 0.783516 
0.110504 0.784130 
0.110604 0.784744 
0.110704 0.785357 
0.110804 0.785970 
0.110904 0.786582 
0.111004 0.787193 
0.111104 0.787804 
0.111204 0.788413 
0.111304 0.789023 
0.111404 0.789631 
0.111504 0.790239 
0.111604 0.790846 
0.111704 0.791453 
0.111804 0.792059 
0.111904 0.792664 
0.112004 0.793268 
0.112104 0.793872 
0.112204 0.794475 
0.112304 0.795078 
0.112404 0.795680 
0.112504 0.796281 
0.112604 0.796881 
0.112704 0.797481 
0.112804 0.798080 
0.112904 0.798679 
0.113004 0.799276 
0.113104 0.799873 
0.113204 0.800470 
0.113304 0.801065 
0.113404 0.801660 
0.113504 0.802255 
0.113604 0.802848 
0.113704 0.803441 
0.113804 0.804033 
0.113904 0.804625 
0.114004 0.805216 
0.114104 0.805806 
0.114204 0.806395 
0.114304 0.806984 
0.114404 0.807572 
0.114504 0.808159 
0.114604 0.808746 
0.114704 0.809332 
0.114804 0.809917 
0.114904 0.810501 
0.115004 0.811085 
0.115104 0.811669 
0.115204 0.812251 
0.115304 0.812833 
0.115404 0.813414 
0.115504 0.813994 
0.115604 0.814573 
0.115704 0.815152 
0.115804 0.815731 
0.115904 0.816308 
0.116004 0.816885 
0.116104 0.817461 
0.116204 0.818036 
0.116304 0.818611 
0.116404 0.819184 
0.116504 0.819758 
0.116604 0.820330 
0.116704 0.820902 
0.116804 0.821473 
0.116904 0.822043 
0.117004 0.822612 
0.117104 0.823181 
0.117204 0.823749 
0.117304 0.824317 
0.117404 0.824883 
0.117504 0.825449 
0.117604 0.826015 
0.117704 0.826579 
0.117804 0.827143 
0.117904 0.827706 
0.118004 0.828268 
0.118104 0.828830 
0.118204 0.829390 
0.118304 0.829950 
0.118404 0.830510 
0.118504 0.831068 
0.118604 0.831626 
0.118704 0.832183 
0.118804 0.832740 
0.118904 0.833295 
0.119004 0.833850 
0.119104 0.834404 
0.119204 0.834958 
0.119304 0.835510 
0.119404 0.836062 
0.119504 0.836614 
0.119604 0.837164 
0.119704 0.837714 
0.119804 0.838263 
0.119904 0.838811 
0.120004 0.839358 
0.120104 0.839905 
0.120204 0.840451 
0.120304 0.840996 
0.120404 0.841540 
0.120504 0.842084 
0.120604 0.842627 
0.120704 0.843169 
0.120804 0.843710 
0.120904 0.844251 
0.121004 0.844791 
0.121104 0.845330 
0.121204 0.845868 
0.121304 0.846406 
0.121404 0.846943 
0.121504 0.847479 
0.121604 0.848014 
0.121704 0.848548 
0.121804 0.849082 
0.121904 0.849615 
0.122004 0.850147 
0.122104 0.850679 
0.122204 0.851209 
0.122304 0.851739 
0.122404 0.852268 
0.122504 0.852796 
0.122604 0.853324 
0.122704 0.853851 
0.122804 0.854377 
0.122904 0.854902 
0.123004 0.855426 
0.123104 0.855950 
0.123204 0.856473 
0.123304 0.856995 
0.123404 0.857516 
0.123504 0.858037 
0.123604 0.858557 
0.123704 0.859076 
0.123804 0.859594 
0.123904 0.860111 
0.124004 0.860628 
0.124104 0.861143 
0.124204 0.861658 
0.124304 0.862173 
0.124404 0.862686 
0.124504 0.863199 
0.124604 0.863711 
0.124704 0.864221 
0.124804 0.864732 
0.124904 0.865241 
0.125004 0.865750 
0.125104 0.866258 
0.125204 0.866765 
0.125304 0.867271 
0.125404 0.867776 
0.125504 0.868281 
0.125604 0.868785 
0.125704 0.869288 
0.125804 0.869790 
0.125904 0.870291 
0.126004 0.870792 
0.126104 0.871292 
0.126204 0.871791 
0.126304 0.872289 
0.126404 0.872786 
0.126504 0.873283 
0.126604 0.873778 
0.126704 0.874273 
0.126804 0.874767 
0.126904 0.875261 
0.127004 0.875753 
0.127104 0.876245 
0.127204 0.876736 
0.127304 0.877225 
0.127404 0.877715 
0.127504 0.878203 
0.127604 0.878691 
0.127704 0.879177 
0.127804 0.879663 
0.127904 0.880148 
0.128004 0.880632 
0.128104 0.881116 
0.128204 0.881598 
0.128304 0.882080 
0.128404 0.882561 
0.128504 0.883041 
0.128604 0.883520 
0.128704 0.883999 
0.128804 0.884476 
0.128904 0.884953 
0.129004 0.885429 
0.129104 0.885904 
0.129204 0.886378 
0.129304 0.886851 
0.129404 0.887324 
0.129504 0.887795 
0.129604 0.888266 
0.129704 0.888736 
0.129804 0.889205 
0.129904 0.889674 
0.130004 0.890141 
0.130104 0.890608 
0.130204 0.891073 
0.130304 0.891538 
0.130404 0.892002 
0.130504 0.892466 
0.130604 0.892928 
0.130704 0.893389 
0.130804 0.893850 
0.130904 0.894310 
0.131004 0.894769 
0.131104 0.895227 
0.131204 0.895684 
0.131304 0.896141 
0.131404 0.896596 
0.131504 0.897051 
0.131604 0.897504 
0.131704 0.897957 
0.131804 0.898409 
0.131904 0.898860 
0.132004 0.899311 
0.132104 0.899760 
0.132204 0.900209 
0.132304 0.900656 
0.132404 0.901103 
0.132504 0.901549 
0.132604 0.901994 
0.132704 0.902439 
0.132804 0.902882 
0.132904 0.903324 
0.133004 0.903766 
0.133104 0.904207 
0.133204 0.904647 
0.133304 0.905086 
0.133404 0.905524 
0.133504 0.905961 
0.133604 0.906397 
0.133704 0.906833 
0.133804 0.907267 
0.133904 0.907701 
0.134004 0.908134 
0.134104 0.908566 
0.134204 0.908997 
0.134304 0.909427 
0.134404 0.909856 
0.134504 0.910284 
0.134604 0.910712 
0.134704 0.911138 
0.134804 0.911564 
0.134904 0.911989 
0.135005 0.912413 
0.135105 0.912836 
0.135205 0.913258 
0.135305 0.913679 
0.135405 0.914099 
0.135505 0.914519 
0.135605 0.914937 
0.135705 0.915355 
0.135805 0.915771 
0.135905 0.916187 
0.136005 0.916602 
0.136105 0.917016 
0.136205 0.917429 
0.136305 0.917841 
0.136405 0.918253 
0.136505 0.918663 
0.136605 0.919072 
0.136705 0.919481 
0.136805 0.919888 
0.136905 0.920295 
0.137005 0.920701 
0.137105 0.921106 
0.137205 0.921510 
0.137305 0.921913 
0.137405 0.922315 
0.137505 0.922716 
0.137605 0.923117 
0.137705 0.923516 
0.137805 0.923914 
0.137905 0.924312 
0.138005 0.924708 
0.138105 0.925104 
0.138205 0.925499 
0.138305 0.925893 
0.138405 0.926286 
0.138505 0.926678 
0.138605 0.927069 
0.138705 0.927459 
0.138805 0.927848 
0.138905 0.928236 
0.139005 0.928624 
0.139105 0.929010 
0.139205 0.929395 
0.139305 0.929780 
0.139405 0.930163 
0.139505 0.930546 
0.139605 0.930928 
0.139705 0.931308 
0.139805 0.931688 
0.139905 0.932067 
0.140005 0.932445 
0.140105 0.932822 
0.140205 0.933198 
0.140305 0.933573 
0.140405 0.933947 
0.140505 0.934321 
0.140605 0.934693 
0.140705 0.935064 
0.140805 0.935434 
0.140905 0.935804 
0.141005 0.936172 
0.141105 0.936540 
0.141205 0.936906 
0.141305 0.937272 
0.141405 0.937637 
0.141505 0.938000 
0.141605 0.938363 
0.141705 0.938725 
0.141805 0.939086 
0.141905 0.939446 
0.142005 0.939804 
0.142105 0.940162 
0.142205 0.940519 
0.142305 0.940875 
0.142405 0.941230 
0.142505 0.941584 
0.142605 0.941937 
0.142705 0.942290 
0.142805 0.942641 
0.142905 0.942991 
0.143005 0.943340 
0.143105 0.943688 
0.143205 0.944036 
0.143305 0.944382 
0.143405 0.944727 
0.143505 0.945072 
0.143605 0.945415 
0.143705 0.945757 
0.143805 0.946099 
0.143905 0.946439 
0.144005 0.946779 
0.144105 0.947117 
0.144205 0.947455 
0.144305 0.947791 
0.144405 0.948127 
0.144505 0.948461 
0.144605 0.948795 
0.144705 0.949127 
0.144805 0.949459 
0.144905 0.949789 
0.145005 0.950119 
0.145105 0.950448 
0.145205 0.950775 
0.145305 0.951102 
0.145405 0.951427 
0.145505 0.951752 
0.145605 0.952076 
0.145705 0.952398 
0.145805 0.952720 
0.145905 0.953041 
0.146005 0.953360 
0.146105 0.953679 
0.146205 0.953997 
0.146305 0.954313 
0.146405 0.954629 
0.146505 0.954943 
0.146605 0.955257 
0.146705 0.955570 
0.146805 0.955881 
0.146905 0.956192 
0.147005 0.956502 
0.147105 0.956810 
0.147205 0.957118 
0.147305 0.957424 
0.147405 0.957730 
0.147505 0.958034 
0.147605 0.958338 
0.147705 0.958640 
0.147805 0.958942 
0.147905 0.959242 
0.148005 0.959542 
0.148105 0.959840 
0.148205 0.960137 
0.148305 0.960434 
0.148405 0.960729 
0.148505 0.961024 
0.148605 0.961317 
0.148705 0.961609 
0.148805 0.961901 
0.148905 0.962191 
0.149005 0.962480 
0.149105 0.962768 
0.149205 0.963055 
0.149305 0.963341 
0.149405 0.963626 
0.149505 0.963911 
0.149605 0.964194 
0.149705 0.964475 
0.149805 0.964756 
0.149905 0.965036 
0.150005 0.965315 
0.150105 0.965593 
0.150205 0.965870 
0.150305 0.966145 
0.150405 0.966420 
0.150505 0.966694 
0.150605 0.966966 
0.150705 0.967238 
0.150805 0.967509 
0.150905 0.967778 
0.151005 0.968047 
0.151105 0.968314 
0.151205 0.968580 
0.151305 0.968846 
0.151405 0.969110 
0.151505 0.969373 
0.151605 0.969635 
0.151705 0.969896 
0.151805 0.970156 
0.151905 0.970415 
0.152005 0.970673 
0.152105 0.970930 
0.152205 0.971186 
0.152305 0.971441 
0.152405 0.971694 
0.152505 0.971947 
0.152605 0.972198 
0.152705 0.972449 
0.152805 0.972698 
0.152905 0.972947 
0.153005 0.973194 
0.153105 0.973440 
0.153205 0.973685 
0.153305 0.973929 
0.153405 0.974172 
0.153505 0.974414 
0.153605 0.974655 
0.153705 0.974895 
0.153805 0.975134 
0.153905 0.975371 
0.154005 0.975608 
0.154105 0.975843 
0.154205 0.976078 
0.154305 0.976311 
0.154405 0.976543 
0.154505 0.976774 
0.154605 0.977005 
0.154705 0.977234 
0.154805 0.977461 
0.154905 0.977688 
0.155005 0.977914 
0.155105 0.978139 
0.155205 0.978362 
0.155305 0.978585 
0.155405 0.978806 
0.155505 0.979027 
0.155605 0.979246 
0.155705 0.979464 
0.155805 0.979681 
0.155905 0.979897 
0.156005 0.980112 
0.156105 0.980325 
0.156205 0.980538 
0.156305 0.980750 
0.156405 0.980960 
0.156505 0.981170 
0.156605 0.981378 
0.156705 0.981585 
0.156805 0.981791 
0.156905 0.981996 
0.157005 0.982200 
0.157105 0.982402 
0.157205 0.982604 
0.157305 0.982805 
0.157405 0.983004 
0.157505 0.983202 
0.157605 0.983399 
0.157705 0.983596 
0.157805 0.983791 
0.157905 0.983984 
0.158005 0.984177 
0.158105 0.984369 
0.158205 0.984559 
0.158305 0.984749 
0.158405 0.984937 
0.158505 0.985124 
0.158605 0.985310 
0.158705 0.985495 
0.158805 0.985679 
0.158905 0.985861 
0.159005 0.986043 
0.159105 0.986224 
0.159205 0.986403 
0.159305 0.986581 
0.159405 0.986758 
0.159505 0.986934 
0.159605 0.987109 
0.159705 0.987282 
0.159805 0.987455 
0.159905 0.987626 
0.160005 0.987796 
0.160105 0.987966 
0.160205 0.988134 
0.160305 0.988300 
0.160405 0.988466 
0.160505 0.988631 
0.160605 0.988794 
0.160705 0.988956 
0.160805 0.989118 
0.160905 0.989278 
0.161005 0.989437 
0.161105 0.989594 
0.161205 0.989751 
0.161305 0.989906 
0.161405 0.990061 
0.161505 0.990214 
0.161605 0.990366 
0.161705 0.990516 
0.161805 0.990666 
0.161905 0.990815 
0.162005 0.990962 
0.162105 0.991108 
0.162205 0.991253 
0.162305 0.991397 
0.162405 0.991540 
0.162505 0.991682 
0.162605 0.991822 
0.162705 0.991961 
0.162805 0.992100 
0.162905 0.992236 
0.163005 0.992372 
0.163105 0.992507 
0.163205 0.992640 
0.163305 0.992773 
0.163405 0.992904 
0.163505 0.993034 
0.163605 0.993163 
0.163705 0.993290 
0.163805 0.993417 
0.163905 0.993542 
0.164005 0.993666 
0.164105 0.993789 
0.164205 0.993911 
0.164305 0.994032 
0.164405 0.994151 
0.164505 0.994269 
0.164605 0.994386 
0.164705 0.994502 
0.164805 0.994617 
0.164905 0.994731 
0.165006 0.994843 
0.165106 0.994954 
0.165206 0.995064 
0.165306 0.995173 
0.165406 0.995281 
0.165506 0.995387 
0.165606 0.995492 
0.165706 0.995596 
0.165806 0.995699 
0.165906 0.995801 
0.166006 0.995901 
0.166106 0.996001 
0.166206 0.996099 
0.166306 0.996196 
0.166406 0.996291 
0.166506 0.996386 
0.166606 0.996479 
0.166706 0.996572 
0.166806 0.996663 
0.166906 0.996752 
0.167006 0.996841 
0.167106 0.996928 
0.167206 0.997014 
0.167306 0.997099 
0.167406 0.997183 
0.167506 0.997265 
0.167606 0.997347 
0.167706 0.997427 
0.167806 0.997506 
0.167906 0.997583 
0.168006 0.997660 
0.168106 0.997735 
0.168206 0.997809 
0.168306 0.997882 
0.168406 0.997954 
0.168506 0.998024 
0.168606 0.998093 
0.168706 0.998161 
0.168806 0.998228 
0.168906 0.998294 
0.169006 0.998358 
0.169106 0.998421 
0.169206 0.998483 
0.169306 0.998544 
0.169406 0.998603 
0.169506 0.998661 
0.169606 0.998718 
0.169706 0.998774 
0.169806 0.998829 
0.169906 0.998882 
0.170006 0.998934 
0.170106 0.998985 
0.170206 0.999035 
0.170306 0.999083 
0.170406 0.999130 
0.170506 0.999176 
0.170606 0.999221 
0.170706 0.999264 
0.170806 0.999306 
0.170906 0.999348 
0.171006 0.999387 
0.171106 0.999426 
0.171206 0.999463 
0.171306 0.999499 
0.171406 0.999534 
0.171506 0.999567 
0.171606 0.999600 
0.171706 0.999631 
0.171806 0.999661 
0.171906 0.999689 
0.172006 0.999716 
0.172106 0.999742 
0.172206 0.999767 
0.172306 0.999791 
0.172406 0.999813 
0.172506 0.999834 
0.172606 0.999854 
0.172706 0.999873 
0.172806 0.999890 
0.172906 0.999906 
0.173006 0.999921 
0.173106 0.999934 
0.173206 0.999946 
0.173306 0.999958 
0.173406 0.999967 
0.173506 0.999976 
0.173606 0.999983 
0.173706 0.999989 
0.173806 0.999993 
0.173906 0.999997 
0.174006 0.999999 
0.174106 1.000000 
0.174206 1.000000 
0.174306 0.999998 
0.174406 0.999995 
0.174506 0.999991 
0.174606 0.999985 
0.174706 0.999979 
0.174806 0.999971 
0.174906 0.999961 
0.175006 0.999951 
0.175106 0.999939 
0.175206 0.999926 
0.175306 0.999911 
0.175406 0.999896 
0.175506 0.999879 
0.175606 0.999860 
0.175706 0.999841 
0.175806 0.999820 
0.175906 0.999798 
0.176006 0.999775 
0.176106 0.999750 
0.176206 0.999724 
0.176306 0.999697 
0.176406 0.999668 
0.176506 0.999638 
0.176606 0.999607 
0.176706 0.999575 
0.176806 0.999541 
0.176906 0.999506 
0.177006 0.999470 
0.177106 0.999432 
0.177206 0.999393 
0.177306 0.999353 
0.177406 0.999312 
0.177506 0.999269 
0.177606 0.999225 
0.177706 0.999179 
0.177806 0.999132 
0.177906 0.999085 
0.178006 0.999035 
0.178106 0.998985 
0.178206 0.998933 
0.178306 0.998879 
0.178406 0.998825 
0.178506 0.998769 
0.178606 0.998712 
0.178706 0.998653 
0.178806 0.998594 
0.178906 0.998533 
0.179006 0.998470 
0.179106 0.998406 
0.179206 0.998341 
0.179306 0.998275 
0.179406 0.998207 
0.179506 0.998138 
0.179606 0.998068 
0.179706 0.997996 
0.179806 0.997923 
0.179906 0.997849 
0.180006 0.997773 
0.180106 0.997696 
0.180206 0.997618 
0.180306 0.997538 
0.180406 0.997458 
0.180506 0.997375 
0.180606 0.997292 
0.180706 0.997207 
0.180806 0.997121 
0.180906 0.997033 
0.181006 0.996944 
0.181106 0.996854 
0.181206 0.996762 
0.181306 0.996669 
0.181406 0.996575 
0.181506 0.996479 
0.181606 0.996382 
0.181706 0.996284 
0.181806 0.996185 
0.181906 0.996084 
0.182006 0.995981 
0.182106 0.995878 
0.182206 0.995773 
0.182306 0.995666 
0.182406 0.995559 
0.182506 0.995450 
0.182606 0.995339 
0.182706 0.995228 
0.182806 0.995114 
0.182906 0.995000 
0.183006 0.994884 
0.183106 0.994767 
0.183206 0.994649 
0.183306 0.994529 
0.183406 0.994407 
0.183506 0.994285 
0.183606 0.994161 
0.183706 0.994036 
0.183806 0.993909 
0.183906 0.993781 
0.184006 0.993652 
0.184106 0.993521 
0.184206 0.993389 
0.184306 0.993255 
0.184406 0.993120 
0.184506 0.992984 
0.184606 0.992847 
0.184706 0.992708 
0.184806 0.992567 
0.184906 0.992426 
0.185006 0.992283 
0.185106 0.992138 
0.185206 0.991992 
0.185306 0.991845 
0.185406 0.991697 
0.185506 0.991547 
0.185606 0.991395 
0.185706 0.991243 
0.185806 0.991089 
0.185906 0.990933 
0.186006 0.990776 
0.186106 0.990618 
0.186206 0.990459 
0.186306 0.990298 
0.186406 0.990135 
0.186506 0.989971 
0.186606 0.989806 
0.186706 0.989640 
0.186806 0.989472 
0.186906 0.989302 
0.187006 0.989132 
0.187106 0.988960 
0.187206 0.988786 
0.187306 0.988611 
0.187406 0.988435 
0.187506 0.988257 
0.187606 0.988078 
0.187706 0.987898 
0.187806 0.987716 
0.187906 0.987533 
0.188006 0.987348 
0.188106 0.987162 
0.188206 0.986974 
0.188306 0.986786 
0.188406 0.986595 
0.188506 0.986404 
0.188606 0.986211 
0.188706 0.986016 
0.188806 0.985820 
0.188906 0.985623 
0.189006 0.985424 
0.189106 0.985224 
0.189206 0.985023 
0.189306 0.984819 
0.189406 0.984615 
0.189506 0.984409 
0.189606 0.984202 
0.189706 0.983993 
0.189806 0.983784 
0.189906 0.983572 
0.190006 0.983359 
0.190106 0.983145 
0.190206 0.982929 
0.190306 0.982712 
0.190406 0.982493 
0.190506 0.982273 
0.190606 0.982052 
0.190706 0.981829 
0.190806 0.981605 
0.190906 0.981379 
0.191006 0.981152 
0.191106 0.980923 
0.191206 0.980693 
0.191306 0.980462 
0.191406 0.980229 
0.191506 0.979995 
0.191606 0.979759 
0.191706 0.979522 
0.191806 0.979283 
0.191906 0.979043 
0.192006 0.978802 
0.192106 0.978559 
0.192206 0.978315 
0.192306 0.978069 
0.192406 0.977822 
0.192506 0.977573 
0.192606 0.977323 
0.192706 0.977071 
0.192806 0.976818 
0.192906 0.976564 
0.193006 0.976308 
0.193106 0.976050 
0.193206 0.975792 
0.193306 0.975531 
0.193406 0.975270 
0.193506 0.975006 
0.193606 0.974742 
0.193706 0.974476 
0.193806 0.974208 
0.193906 0.973939 
0.194006 0.973669 
0.194106 0.973397 
0.194206 0.973123 
0.194306 0.972849 
0.194406 0.972572 
0.194506 0.972294 
0.194606 0.972015 
0.194706 0.971734 
0.194806 0.971452 
0.194906 0.971169 
0.195007 0.970884 
0.195107 0.970597 
0.195207 0.970309 
0.195307 0.970020 
0.195407 0.969729 
0.195507 0.969436 
0.195607 0.969142 
0.195707 0.968847 
0.195807 0.968550 
0.195907 0.968252 
0.196007 0.967952 
0.196107 0.967650 
0.196207 0.967348 
0.196307 0.967043 
0.196407 0.966738 
0.196507 0.966430 
0.196607 0.966122 
0.196707 0.965812 
0.196807 0.965500 
0.196907 0.965187 
0.197007 0.964872 
0.197107 0.964556 
0.197207 0.964238 
0.197307 0.963919 
0.197407 0.963599 
0.197507 0.963277 
0.197607 0.962953 
0.197707 0.962628 
0.197807 0.962301 
0.197907 0.961973 
0.198007 0.961644 
0.198107 0.961313 
0.198207 0.960980 
0.198307 0.960646 
0.198407 0.960310 
0.198507 0.959973 
0.198607 0.959635 
0.198707 0.959295 
0.198807 0.958953 
0.198907 0.958610 
0.199007 0.958265 
0.199107 0.957919 
0.199207 0.957572 
0.199307 0.957223 
0.199407 0.956872 
0.199507 0.956520 
0.199607 0.956166 
0.199707 0.955811 
0.199807 0.955455 
0.199907 0.955096 
0.200007 0.954737 
0.200107 0.954376 
0.200207 0.954013 
0.200307 0.953649 
0.200407 0.953283 
0.200507 0.952916 
0.200607 0.952547 
0.200707 0.952177 
0.200807 0.951805 
0.200907 0.951432 
0.201007 0.951057 
0.201107 0.950681 
0.201207 0.950303 
0.201307 0.949924 
0.201407 0.949543 
0.201507 0.949161 
0.201607 0.948777 
0.201707 0.948392 
0.201807 0.948005 
0.201907 0.947617 
0.202007 0.947228 
0.202107 0.946837 
0.202207 0.946444 
0.202307 0.946050 
0.202407 0.945655 
0.202507 0.945258 
0.202607 0.944860 
0.202707 0.944460 
0.202807 0.944059 
0.202907 0.943656 
0.203007 0.943252 
0.203107 0.942847 
0.203207 0.942439 
0.203307 0.942031 
0.203407 0.941621 
0.203507 0.941210 
0.203607 0.940797 
0.203707 0.940383 
0.203807 0.939967 
0.203907 0.939550 
0.204007 0.939132 
0.204107 0.938712 
0.204207 0.938291 
0.204307 0.937868 
0.204407 0.937444 
0.204507 0.937019 
0.204607 0.936592 
0.204707 0.936163 
0.204807 0.935734 
0.204907 0.935303 
0.205007 0.934870 
0.205107 0.934436 
0.205207 0.934001 
0.205307 0.933564 
0.205407 0.933126 
0.205507 0.932686 
0.205607 0.932246 
0.205707 0.931804 
0.205807 0.931360 
0.205907 0.930915 
0.206007 0.930469 
0.206107 0.930021 
0.206207 0.929572 
0.206307 0.929121 
0.206407 0.928669 
0.206507 0.928216 
0.206607 0.927762 
0.206707 0.927306 
0.206807 0.926848 
0.206907 0.926390 
0.207007 0.925930 
0.207107 0.925469 
0.207207 0.925006 
0.207307 0.924542 
0.207407 0.924077 
0.207507 0.923610 
0.207607 0.923142 
0.207707 0.922673 
0.207807 0.922202 
0.207907 0.921730 
0.208007 0.921257 
0.208107 0.920782 
0.208207 0.920306 
0.208307 0.919829 
0.208407 0.919350 
0.208507 0.918870 
0.208607 0.918389 
0.208707 0.917906 
0.208807 0.917423 
0.208907 0.916937 
0.209007 0.916451 
0.209107 0.915963 
0.209207 0.915474 
0.209307 0.914984 
0.209407 0.914492 
0.209507 0.913999 
0.209607 0.913505 
0.209707 0.913010 
0.209807 0.912513 
0.209907 0.912015 
0.210007 0.911516 
0.210107 0.911015 
0.210207 0.910513 
0.210307 0.910010 
0.210407 0.909506 
0.210507 0.909000 
0.210607 0.908493 
0.210707 0.907985 
0.210807 0.907475 
0.210907 0.906965 
0.211007 0.906453 
0.211107 0.905940 
0.211207 0.905425 
0.211307 0.904910 
0.211407 0.904393 
0.211507 0.903874 
0.211607 0.903355 
0.211707 0.902834 
0.211807 0.902312 
0.211907 0.901789 
0.212007 0.901265 
0.212107 0.900740 
0.212207 0.900213 
0.212307 0.899685 
0.212407 0.899155 
0.212507 0.898625 
0.212607 0.898093 
0.212707 0.897560 
0.212807 0.897026 
0.212907 0.896491 
0.213007 0.895955 
0.213107 0.895417 
0.213207 0.894878 
0.213307 0.894338 
0.213407 0.893797 
0.213507 0.893254 
0.213607 0.892710 
0.213707 0.892166 
0.213807 0.891620 
0.213907 0.891072 
0.214007 0.890524 
0.214107 0.889974 
0.214207 0.889424 
0.214307 0.888872 
0.214407 0.888319 
0.214507 0.887764 
0.214607 0.887209 
0.214707 0.886652 
0.214807 0.886094 
0.214907 0.885536 
0.215007 0.884975 
0.215107 0.884414 
0.215207 0.883852 
0.215307 0.883288 
0.215407 0.882724 
0.215507 0.882158 
0.215607 0.881591 
0.215707 0.881023 
0.215807 0.880453 
0.215907 0.879883 
0.216007 0.879312 
0.216107 0.878739 
0.216207 0.878165 
0.216307 0.877590 
0.216407 0.877014 
0.216507 0.876437 
0.216607 0.875859 
0.216707 0.875279 
0.216807 0.874699 
0.216907 0.874117 
0.217007 0.873535 
0.217107 0.872951 
0.217207 0.872366 
0.217307 0.871780 
0.217407 0.871193 
0.217507 0.870605 
0.217607 0.870015 
0.217707 0.869425 
0.217807 0.868834 
0.217907 0.868241 
0.218007 0.867647 
0.218107 0.867053 
0.218207 0.866457 
0.218307 0.865860 
0.218407 0.865262 
0.218507 0.864663 
0.218607 0.864063 
0.218707 0.863462 
0.218807 0.862860 
0.218907 0.862256 
0.219007 0.861652 
0.219107 0.861046 
0.219207 0.860440 
0.219307 0.859832 
0.219407 0.859224 
0.219507 0.858614 
0.219607 0.858004 
0.219707 0.857392 
0.219807 0.856779 
0.219907 0.856165 
0.220007 0.855551 
0.220107 0.854935 
0.220207 0.854318 
0.220307 0.853700 
0.220407 0.853081 
0.220507 0.852461 
0.220607 0.851840 
0.220707 0.851218 
0.220807 0.850595 
0.220907 0.849971 
0.221007 0.849346 
0.221107 0.848720 
0.221207 0.848093 
0.221307 0.847465 
0.221407 0.846836 
0.221507 0.846206 
0.221607 0.845575 
0.221707 0.844943 
0.221807 0.844310 
0.221907 0.843676 
0.222007 0.843040 
0.222107 0.842405 
0.222207 0.841768 
0.222307 0.841129 
0.222407 0.840491 
0.222507 0.839851 
0.222607 0.839210 
0.222707 0.838568 
0.222807 0.837925 
0.222907 0.837281 
0.223007 0.836637 
0.223107 0.835991 
0.223207 0.835344 
0.223307 0.834696 
0.223407 0.834048 
0.223507 0.833398 
0.223607 0.832748 
0.223707 0.832096 
0.223807 0.831444 
0.223907 0.830791 
0.224007 0.830137 
0.224107 0.829481 
0.224207 0.828825 
0.224307 0.828168 
0.224407 0.827510 
0.224507 0.826851 
0.224607 0.826191 
0.224707 0.825530 
0.224807 0.824869 
0.224907 0.824206 
0.225008 0.823543 
0.225108 0.822878 
0.225208 0.822213 
0.225308 0.821547 
0.225408 0.820879 
0.225508 0.820211 
0.225608 0.819542 
0.225708 0.818873 
0.225808 0.818202 
0.225908 0.817530 
0.226008 0.816858 
0.226108 0.816184 
0.226208 0.815510 
0.226308 0.814835 
0.226408 0.814159 
0.226508 0.813482 
0.226608 0.812804 
0.226708 0.812125 
0.226808 0.811446 
0.226908 0.810765 
0.227008 0.810084 
0.227108 0.809402 
0.227208 0.808719 
0.227308 0.808035 
0.227408 0.807350 
0.227508 0.806664 
0.227608 0.805978 
0.227708 0.805291 
0.227808 0.804602 
0.227908 0.803913 
0.228008 0.803224 
0.228108 0.802533 
0.228208 0.801841 
0.228308 0.801149 
0.228408 0.800456 
0.228508 0.799762 
0.228608 0.799067 
0.228708 0.798371 
0.228808 0.797675 
0.228908 0.796978 
0.229008 0.796279 
0.229108 0.795580 
0.229208 0.794881 
0.229308 0.794180 
0.229408 0.793479 
0.229508 0.792776 
0.229608 0.792073 
0.229708 0.791370 
0.229808 0.790665 
0.229908 0.789960 
0.230008 0.789253 
0.230108 0.788546 
0.230208 0.787839 
0.230308 0.787130 
0.230408 0.786421 
0.230508 0.785711 
0.230608 0.785000 
0.230708 0.784288 
0.230808 0.783575 
0.230908 0.782862 
0.231008 0.782148 
0.231108 0.781434 
0.231208 0.780718 
0.231308 0.780002 
0.231408 0.779285 
0.231508 0.778567 
0.231608 0.777848 
0.231708 0.777129 
0.231808 0.776409 
0.231908 0.775688 
0.232008 0.774966 
0.232108 0.774244 
0.232208 0.773521 
0.232308 0.772797 
0.232408 0.772073 
0.232508 0.771347 
0.232608 0.770621 
0.232708 0.769895 
0.232808 0.769167 
0.232908 0.768439 
0.233008 0.767710 
0.233108 0.766980 
0.233208 0.766250 
0.233308 0.765519 
0.233408 0.764787 
0.233508 0.764055 
0.233608 0.763322 
0.233708 0.762588 
0.233808 0.761853 
0.233908 0.761118 
0.234008 0.760382 
0.234108 0.759645 
0.234208 0.758908 
0.234308 0.758170 
0.234408 0.757431 
0.234508 0.756692 
0.234608 0.755951 
0.234708 0.755211 
0.234808 0.754469 
0.234908 0.753727 
0.235008 0.752984 
0.235108 0.752241 
0.235208 0.751496 
0.235308 0.750752 
0.235408 0.750006 
0.235508 0.749260 
0.235608 0.748513 
0.235708 0.747766 
0.235808 0.747018 
0.235908 0.746269 
0.236008 0.745519 
0.236108 0.744769 
0.236208 0.744018 
0.236308 0.743267 
0.236408 0.742515 
0.236508 0.741762 
0.236608 0.741009 
0.236708 0.740255 
0.236808 0.739501 
0.236908 0.738745 
0.237008 0.737990 
0.237108 0.737233 
0.237208 0.736476 
0.237308 0.735718 
0.237408 0.734960 
0.237508 0.734201 
0.237608 0.733442 
0.237708 0.732682 
0.237808 0.731921 
0.237908 0.731160 
0.238008 0.730398 
0.238108 0.729635 
0.238208 0.728872 
0.238308 0.728108 
0.238408 0.727344 
0.238508 0.726579 
0.238608 0.725814 
0.238708 0.725047 
0.238808 0.724281 
0.238908 0.723514 
0.239008 0.722746 
0.239108 0.721977 
0.239208 0.721208 
0.239308 0.720439 
0.239408 0.719669 
0.239508 0.718898 
0.239608 0.718127 
0.239708 0.717355 
0.239808 0.716583 
0.239908 0.715810 
0.240008 0.715036 
0.240108 0.714262 
0.240208 0.713488 
0.240308 0.712713 
0.240408 0.711937 
0.240508 0.711161 
0.240608 0.710384 
0.240708 0.709607 
0.240808 0.708829 
0.240908 0.708051 
0.241008 0.707272 
0.241108 0.706493 
0.241208 0.705713 
0.241308 0.704932 
0.241408 0.704151 
0.241508 0.703370 
0.241608 0.702588 
0.241708 0.701805 
0.241808 0.701022 
0.241908 0.700239 
0.242008 0.699455 
0.242108 0.698670 
0.242208 0.697885 
0.242308 0.697100 
0.242408 0.696314 
0.242508 0.695527 
0.242608 0.694740 
0.242708 0.693953 
0.242808 0.693165 
0.242908 0.692376 
0.243008 0.691588 
0.243108 0.690798 
0.243208 0.690008 
0.243308 0.689218 
0.243408 0.688427 
0.243508 0.687636 
0.243608 0.686844 
0.243708 0.686052 
0.243808 0.685259 
0.243908 0.684466 
0.244008 0.683672 
0.244108 0.682878 
0.244208 0.682084 
0.244308 0.681289 
0.244408 0.680493 
0.244508 0.679698 
0.244608 0.678901 
0.244708 0.678105 
0.244808 0.677307 
0.244908 0.676510 
0.245008 0.675712 
0.245108 0.674913 
0.245208 0.674114 
0.245308 0.673315 
0.245408 0.672515 
0.245508 0.671715 
0.245608 0.670915 
0.245708 0.670114 
0.245808 0.669312 
0.245908 0.668511 
0.246008 0.667708 
0.246108 0.666906 
0.246208 0.666103 
0.246308 0.665299 
0.246408 0.664495 
0.246508 0.663691 
0.246608 0.662886 
0.246708 0.662081 
0.246808 0.661276 
0.246908 0.660470 
0.247008 0.659664 
0.247108 0.658857 
0.247208 0.658050 
0.247308 0.657243 
0.247408 0.656435 
0.247508 0.655627 
0.247608 0.654819 
0.247708 0.654010 
0.247808 0.653201 
0.247908 0.652392 
0.248008 0.651582 
0.248108 0.650771 
0.248208 0.649961 
0.248308 0.649150 
0.248408 0.648339 
0.248508 0.647527 
0.248608 0.646715 
0.248708 0.645903 
0.248808 0.645090 
0.248908 0.644277 
0.249008 0.643463 
0.249108 0.642650 
0.249208 0.641836 
0.249308 0.641021 
0.249408 0.640207 
0.249508 0.639392 
0.249608 0.638576 
0.249708 0.637761 
0.249808 0.636945 
0.249908 0.636128 
0.250008 0.635312 
0.250108 0.634495 
0.250208 0.633678 
0.250308 0.632860 
0.250408 0.632042 
0.250508 0.631224 
0.250608 0.630406 
0.250708 0.629587 
0.250808 0.628768 
0.250908 0.627949 
0.251008 0.627129 
0.251108 0.626309 
0.251208 0.625489 
0.251308 0.624669 
0.251408 0.623848 
0.251508 0.623027 
0.251608 0.622206 
0.251708 0.621385 
0.251808 0.620563 
0.251908 0.619741 
0.252008 0.618918 
0.252108 0.618096 
0.252208 0.617273 
0.252308 0.616450 
0.252408 0.615626 
0.252508 0.614803 
0.252608 0.613979 
0.252708 0.613155 
0.252808 0.612330 
0.252908 0.611506 
0.253008 0.610681 
0.253108 0.609856 
0.253208 0.609031 
0.253308 0.608205 
0.253408 0.607379 
0.253508 0.606553 
0.253608 0.605727 
0.253708 0.604901 
0.253808 0.604074 
0.253908 0.603247 
0.254008 0.602420 
0.254108 0.601593 
0.254208 0.600765 
0.254308 0.599938 
0.254408 0.599110 
0.254508 0.598282 
0.254608 0.597453 
0.254708 0.596625 
0.254808 0.595796 
0.254908 0.594967 
0.255009 0.594138 
0.255109 0.593309 
0.255209 0.592479 
0.255309 0.591650 
0.255409 0.590820 
0.255509 0.589990 
0.255609 0.589159 
0.255709 0.588329 
0.255809 0.587499 
0.255909 0.586668 
0.256009 0.585837 
0.256109 0.585006 
0.256209 0.584175 
0.256309 0.583343 
0.256409 0.582512 
0.256509 0.581680 
0.256609 0.580848 
0.256709 0.580016 
0.256809 0.579184 
0.256909 0.578352 
0.257009 0.577519 
0.257109 0.576687 
0.257209 0.575854 
0.257309 0.575021 
0.257409 0.574188 
0.257509 0.573355 
0.257609 0.572522 
0.257709 0.571689 
0.257809 0.570855 
0.257909 0.570021 
0.258009 0.569188 
0.258109 0.568354 
0.258209 0.567520 
0.258309 0.566686 
0.258409 0.565852 
0.258509 0.565017 
0.258609 0.564183 
0.258709 0.563349 
0.258809 0.562514 
0.258909 0.561679 
0.259009 0.560844 
0.259109 0.560010 
0.259209 0.559175 
0.259309 0.558339 
0.259409 0.557504 
0.259509 0.556669 
0.259609 0.555834 
0.259709 0.554998 
0.259809 0.554163 
0.259909 0.553327 
0.260009 0.552492 
0.260109 0.551656 
0.260209 0.550820 
0.260309 0.549985 
0.260409 0.549149 
0.260509 0.548313 
0.260609 0.547477 
0.260709 0.546641 
0.260809 0.545805 
0.260909 0.544969 
0.261009 0.544133 
0.261109 0.543296 
0.261209 0.542460 
0.261309 0.541624 
0.261409 0.540787 
0.261509 0.539951 
0.261609 0.539115 
0.261709 0.538278 
0.261809 0.537442 
0.261909 0.536605 
0.262009 0.535769 
0.262109 0.534932 
0.262209 0.534096 
0.262309 0.533259 
0.262409 0.532422 
0.262509 0.531586 
0.262609 0.530749 
0.262709 0.529913 
0.262809 0.529076 
0.262909 0.528239 
0.263009 0.527403 
0.263109 0.526566 
0.263209 0.525730 
0.263309 0.524893 
0.263409 0.524057 
0.263509 0.523220 
0.263609 0.522383 
0.263709 0.521547 
0.263809 0.520710 
0.263909 0.519874 
0.264009 0.519037 
0.264109 0.518201 
0.264209 0.517365 
0.264309 0.516528 
0.264409 0.515692 
0.264509 0.514856 
0.264609 0.514019 
0.264709 0.513183 
0.264809 0.512347 
0.264909 0.511511 
0.265009 0.510675 
0.265109 0.509839 
0.265209 0.509003 
0.265309 0.508167 
0.265409 0.507331 
0.265509 0.506495 
0.265609 0.505660 
0.265709 0.504824 
0.265809 0.503988 
0.265909 0.503153 
0.266009 0.502317 
0.266109 0.501482 
0.266209 0.500647 
0.266309 0.499812 
0.266409 0.498976 
0.266509 0.498142 
0.266609 0.497307 
0.266709 0.496472 
0.266809 0.495637 
0.266909 0.494802 
0.267009 0.493968 
0.267109 0.493133 
0.267209 0.492299 
0.267309 0.491465 
0.267409 0.490631 
0.267509 0.489797 
0.267609 0.488963 
0.267709 0.488129 
0.267809 0.487295 
0.267909 0.486461 
0.268009 0.485628 
0.268109 0.484795 
0.268209 0.483962 
0.268309 0.483129 
0.268409 0.482296 
0.268509 0.481463 
0.268609 0.480630 
0.268709 0.479798 
0.268809 0.478965 
0.268909 0.478133 
0.269009 0.477301 
0.269109 0.476469 
0.269209 0.475637 
0.269309 0.474805 
0.269409 0.473974 
0.269509 0.473143 
0.269609 0.472312 
0.269709 0.471481 
0.269809 0.470650 
0.269909 0.469819 
0.270009 0.468989 
0.270109 0.468158 
0.270209 0.467328 
0.270309 0.466498 
0.270409 0.465668 
0.270509 0.464839 
0.270609 0.464009 
0.270709 0.463180 
0.270809 0.462351 
0.270909 0.461522 
0.271009 0.460693 
0.271109 0.459865 
0.271209 0.459037 
0.271309 0.458209 
0.271409 0.457381 
0.271509 0.456553 
0.271609 0.455726 
0.271709 0.454899 
0.271809 0.454072 
0.271909 0.453245 
0.272009 0.452418 
0.272109 0.451592 
0.272209 0.450766 
0.272309 0.449940 
0.272409 0.449114 
0.272509 0.448289 
0.272609 0.447464 
0.272709 0.446638 
0.272809 0.445814 
0.272909 0.444989 
0.273009 0.444165 
0.273109 0.443341 
0.273209 0.442517 
0.273309 0.441694 
0.273409 0.440870 
0.273509 0.440047 
0.273609 0.439225 
0.273709 0.438402 
0.273809 0.437580 
0.273909 0.436758 
0.274009 0.435936 
0.274109 0.435115 
0.274209 0.434294 
0.274309 0.433473 
0.274409 0.432652 
0.274509 0.431832 
0.274609 0.431012 
0.274709 0.430192 
0.274809 0.429373 
0.274909 0.428553 
0.275009 0.427735 
0.275109 0.426916 
0.275209 0.426098 
0.275309 0.425280 
0.275409 0.424462 
0.275509 0.423644 
0.275609 0.422827 
0.275709 0.422011 
0.275809 0.421194 
0.275909 0.420378 
0.276009 0.419562 
0.276109 0.418747 
0.276209 0.417931 
0.276309 0.417117 
0.276409 0.416302 
0.276509 0.415488 
0.276609 0.414674 
0.276709 0.413860 
0.276809 0.413047 
0.276909 0.412234 
0.277009 0.411421 
0.277109 0.410609 
0.277209 0.409797 
0.277309 0.408986 
0.277409 0.408175 
0.277509 0.407364 
0.277609 0.406553 
0.277709 0.405743 
0.277809 0.404934 
0.277909 0.404124 
0.278009 0.403315 
0.278109 0.402506 
0.278209 0.401698 
0.278309 0.400890 
0.278409 0.400083 
0.278509 0.399275 
0.278609 0.398469 
0.278709 0.397662 
0.278809 0.396856 
0.278909 0.396050 
0.279009 0.395245 
0.279109 0.394440 
0.279209 0.393636 
0.279309 0.392832 
0.279409 0.392028 
0.279509 0.391225 
0.279609 0.390422 
0.279709 0.389619 
0.279809 0.388817 
0.279909 0.388016 
0.280009 0.387214 
0.280109 0.386413 
0.280209 0.385613 
0.280309 0.384813 
0.280409 0.384013 
0.280509 0.383214 
0.280609 0.382415 
0.280709 0.381617 
0.280809 0.380819 
0.280909 0.380022 
0.281009 0.379225 
0.281109 0.378428 
0.281209 0.377632 
0.281309 0.376836 
0.281409 0.376041 
0.281509 0.375246 
0.281609 0.374452 
0.281709 0.373658 
0.281809 0.372865 
0.281909 0.372072 
0.282009 0.371279 
0.282109 0.370487 
0.282209 0.369696 
0.282309 0.368904 
0.282409 0.368114 
0.282509 0.367324 
0.282609 0.366534 
0.282709 0.365744 
0.282809 0.364956 
0.282909 0.364167 
0.283009 0.363380 
0.283109 0.362592 
0.283209 0.361806 
0.283309 0.361019 
0.283409 0.360233 
0.283509 0.359448 
0.283609 0.358663 
0.283709 0.357879 
0.283809 0.357095 
0.283909 0.356312 
0.284009 0.355529 
0.284109 0.354747 
0.284209 0.353965 
0.284309 0.353184 
0.284409 0.352403 
0.284509 0.351623 
0.284609 0.350843 
0.284709 0.350064 
0.284809 0.349285 
0.284909 0.348507 
0.285010 0.347729 
0.285110 0.346952 
0.285210 0.346176 
0.285310 0.345400 
0.285410 0.344624 
0.285510 0.343849 
0.285610 0.343075 
0.285710 0.342301 
0.285810 0.341528 
0.285910 0.340755 
0.286010 0.339983 
0.286110 0.339211 
0.286210 0.338440 
0.286310 0.337670 
0.286410 0.336900 
0.286510 0.336131 
0.286610 0.335362 
0.286710 0.334594 
0.286810 0.333826 
0.286910 0.333059 
0.287010 0.332293 
0.287110 0.331527 
0.287210 0.330761 
0.287310 0.329997 
0.287410 0.329233 
0.287510 0.328469 
0.287610 0.327706 
0.287710 0.326944 
0.287810 0.326182 
0.287910 0.325421 
0.288010 0.324661 
0.288110 0.323901 
0.288210 0.323141 
0.288310 0.322383 
0.288410 0.321625 
0.288510 0.320867 
0.288610 0.320110 
0.288710 0.319354 
0.288810 0.318599 
0.288910 0.317844 
0.289010 0.317089 
0.289110 0.316336 
0.289210 0.315582 
0.289310 0.314830 
0.289410 0.314078 
0.289510 0.313327 
0.289610 0.312577 
0.289710 0.311827 
0.289810 0.311078 
0.289910 0.310329 
0.290010 0.309581 
0.290110 0.308834 
0.290210 0.308087 
0.290310 0.307341 
0.290410 0.306596 
0.290510 0.305851 
0.290610 0.305107 
0.290710 0.304364 
0.290810 0.303621 
0.290910 0.302880 
0.291010 0.302138 
0.291110 0.301398 
0.291210 0.300658 
0.291310 0.299919 
0.291410 0.299180 
0.291510 0.298442 
0.291610 0.297705 
0.291710 0.296969 
0.291810 0.296233 
0.291910 0.295498 
0.292010 0.294764 
0.292110 0.294030 
0.292210 0.293297 
0.292310 0.292565 
0.292410 0.291833 
0.292510 0.291102 
0.292610 0.290372 
0.292710 0.289643 
0.292810 0.288914 
0.292910 0.288186 
0.293010 0.287459 
0.293110 0.286733 
0.293210 0.286007 
0.293310 0.285282 
0.293410 0.284558 
0.293510 0.283834 
0.293610 0.283111 
0.293710 0.282389 
0.293810 0.281668 
0.293910 0.280947 
0.294010 0.280228 
0.294110 0.279508 
0.294210 0.278790 
0.294310 0.278073 
0.294410 0.277356 
0.294510 0.276640 
0.294610 0.275925 
0.294710 0.275210 
0.294810 0.274496 
0.294910 0.273783 
0.295010 0.273071 
0.295110 0.272360 
0.295210 0.271649 
0.295310 0.270939 
0.295410 0.270230 
0.295510 0.269522 
0.295610 0.268814 
0.295710 0.268108 
0.295810 0.267402 
0.295910 0.266697 
0.296010 0.265992 
0.296110 0.265289 
0.296210 0.264586 
0.296310 0.263884 
0.296410 0.263183 
0.296510 0.262483 
0.296610 0.261783 
0.296710 0.261085 
0.296810 0.260387 
0.296910 0.259690 
0.297010 0.258993 
0.297110 0.258298 
0.297210 0.257603 
0.297310 0.256910 
0.297410 0.256217 
0.297510 0.255525 
0.297610 0.254834 
0.297710 0.254143 
0.297810 0.253454 
0.297910 0.252765 
0.298010 0.252077 
0.298110 0.251390 
0.298210 0.250704 
0.298310 0.250019 
0.298410 0.249334 
0.298510 0.248650 
0.298610 0.247968 
0.298710 0.247286 
0.298810 0.246605 
0.298910 0.245925 
0.299010 0.245246 
0.299110 0.244567 
0.299210 0.243890 
0.299310 0.243213 
0.299410 0.242537 
0.299510 0.241862 
0.299610 0.241188 
0.299710 0.240515 
0.299810 0.239843 
0.299910 0.239172 
0.300010 0.238501 
0.300110 0.237832 
0.300210 0.237163 
0.300310 0.236495 
0.300410 0.235828 
0.300510 0.235162 
0.300610 0.234497 
0.300710 0.233833 
0.300810 0.233170 
0.300910 0.232508 
0.301010 0.231846 
0.301110 0.231185 
0.301210 0.230526 
0.301310 0.229867 
0.301410 0.229209 
0.301510 0.228552 
0.301610 0.227896 
0.301710 0.227240 
0.301810 0.226586 
0.301910 0.225933 
0.302010 0.225280 
0.302110 0.224628 
0.302210 0.223977 
0.302310 0.223328 
0.302410 0.222678 
0.302510 0.222030 
0.302610 0.221383 
0.302710 0.220737 
0.302810 0.220091 
0.302910 0.219446 
0.303010 0.218803 
0.303110 0.218160 
0.303210 0.217518 
0.303310 0.216877 
0.303410 0.216237 
0.303510 0.215597 
0.303610 0.214959 
0.303710 0.214321 
0.303810 0.213685 
0.303910 0.213049 
0.304010 0.212414 
0.304110 0.211780 
0.304210 0.211147 
0.304310 0.210514 
0.304410 0.209883 
0.304510 0.209253 
0.304610 0.208623 
0.304710 0.207994 
0.304810 0.207366 
0.304910 0.206739 
0.305010 0.206113 
0.305110 0.205488 
0.305210 0.204864 
0.305310 0.204240 
0.305410 0.203617 
0.305510 0.202996 
0.305610 0.202375 
0.305710 0.201755 
0.305810 0.201136 
0.305910 0.200517 
0.306010 0.199900 
0.306110 0.199284 
0.306210 0.198668 
0.306310 0.198053 
0.306410 0.197439 
0.306510 0.196826 
0.306610 0.196214 
0.306710 0.195603 
0.306810 0.194992 
0.306910 0.194383 
0.307010 0.193774 
0.307110 0.193166 
0.307210 0.192559 
0.307310 0.191953 
0.307410 0.191348 
0.307510 0.190744 
0.307610 0.190140 
0.307710 0.189538 
0.307810 0.188936 
0.307910 0.188335 
0.308010 0.187735 
0.308110 0.187136 
0.308210 0.186538 
0.308310 0.185941 
0.308410 0.185344 
0.308510 0.184748 
0.308610 0.184153 
0.308710 0.183559 
0.308810 0.182966 
0.308910 0.182374 
0.309010 0.181783 
0.309110 0.181192 
0.309210 0.180603 
0.309310 0.180014 
0.309410 0.179426 
0.309510 0.178839 
0.309610 0.178253 
0.309710 0.177667 
0.309810 0.177083 
0.309910 0.176499 
0.310010 0.175916 
0.310110 0.175335 
0.310210 0.174754 
0.310310 0.174173 
0.310410 0.173594 
0.310510 0.173015 
0.310610 0.172438 
0.310710 0.171861 
0.310810 0.171285 
0.310910 0.170710 
0.311010 0.170136 
0.311110 0.169562 
0.311210 0.168990 
0.311310 0.168418 
0.311410 0.167848 
0.311510 0.167277 
0.311610 0.166708 
0.311710 0.166140 
0.311810 0.165573 
0.311910 0.165006 
0.312010 0.164440 
0.312110 0.163876 
0.312210 0.163312 
0.312310 0.162748 
0.312410 0.162186 
0.312510 0.161625 
0.312610 0.161064 
0.312710 0.160504 
0.312810 0.159945 
0.312910 0.159387 
0.313010 0.158830 
0.313110 0.158274 
0.313210 0.157718 
0.313310 0.157164 
0.313410 0.156610 
0.313510 0.156057 
0.313610 0.155505 
0.313710 0.154953 
0.313810 0.154403 
0.313910 0.153853 
0.314010 0.153304 
0.314110 0.152756 
0.314210 0.152209 
0.314310 0.151663 
0.314410 0.151118 
0.314510 0.150573 
0.314610 0.150029 
0.314710 0.149486 
0.314810 0.148944 
0.314910 0.148403 
0.315011 0.147863 
0.315111 0.147323 
0.315211 0.146785 
0.315311 0.146247 
0.315411 0.145710 
0.315511 0.145174 
0.315611 0.144638 
0.315711 0.144104 
0.315811 0.143570 
0.315911 0.143037 
0.316011 0.142505 
0.316111 0.141974 
0.316211 0.141443 
0.316311 0.140914 
0.316411 0.140385 
0.316511 0.139857 
0.316611 0.139330 
0.316711 0.138804 
0.316811 0.138279 
0.316911 0.137754 
0.317011 0.137231 
0.317111 0.136708 
0.317211 0.136186 
0.317311 0.135665 
0.317411 0.135144 
0.317511 0.134625 
0.317611 0.134106 
0.317711 0.133588 
0.317811 0.133071 
0.317911 0.132555 
0.318011 0.132039 
0.318111 0.131525 
0.318211 0.131011 
0.318311 0.130498 
0.318411 0.129986 
0.318511 0.129475 
0.318611 0.128964 
0.318711 0.128455 
0.318811 0.127946 
0.318911 0.127438 
0.319011 0.126931 
0.319111 0.126424 
0.319211 0.125919 
0.319311 0.125414 
0.319411 0.124910 
0.319511 0.124407 
0.319611 0.123905 
0.319711 0.123404 
0.319811 0.122903 
0.319911 0.122403 
0.320011 0.121904 
0.320111 0.121406 
0.320211 0.120909 
0.320311 0.120412 
0.320411 0.119917 
0.320511 0.119422 
0.320611 0.118928 
0.320711 0.118434 
0.320811 0.117942 
0.320911 0.117450 
0.321011 0.116960 
0.321111 0.116470 
0.321211 0.115981 
0.321311 0.115492 
0.321411 0.115005 
0.321511 0.114518 
0.321611 0.114032 
0.321711 0.113547 
0.321811 0.113063 
0.321911 0.112579 
0.322011 0.112097 
0.322111 0.111615 
0.322211 0.111134 
0.322311 0.110654 
0.322411 0.110174 
0.322511 0.109696 
0.322611 0.109218 
0.322711 0.108741 
0.322811 0.108265 
0.322911 0.107789 
0.323011 0.107315 
0.323111 0.106841 
0.323211 0.106368 
0.323311 0.105896 
0.323411 0.105425 
0.323511 0.104954 
0.323611 0.104484 
0.323711 0.104015 
0.323811 0.103547 
0.323911 0.103080 
0.324011 0.102614 
0.324111 0.102148 
0.324211 0.101683 
0.324311 0.101219 
0.324411 0.100756 
0.324511 0.100293 
0.324611 0.099831 
0.324711 0.099371 
0.324811 0.098910 
0.324911 0.098451 
0.325011 0.097993 
0.325111 0.097535 
0.325211 0.097078 
0.325311 0.096622 
0.325411 0.096167 
0.325511 0.095712 
0.325611 0.095259 
0.325711 0.094806 
0.325811 0.094354 
0.325911 0.093902 
0.326011 0.093452 
0.326111 0.093002 
0.326211 0.092553 
0.326311 0.092105 
0.326411 0.091658 
0.326511 0.091211 
0.326611 0.090766 
0.326711 0.090321 
0.326811 0.089876 
0.326911 0.089433 
0.327011 0.088991 
0.327111 0.088549 
0.327211 0.088108 
0.327311 0.087668 
0.327411 0.087228 
0.327511 0.086790 
0.327611 0.086352 
0.327711 0.085915 
0.327811 0.085478 
0.327911 0.085043 
0.328011 0.084608 
0.328111 0.084174 
0.328211 0.083741 
0.328311 0.083309 
0.328411 0.082878 
0.328511 0.082447 
0.328611 0.082017 
0.328711 0.081588 
0.328811 0.081159 
0.328911 0.080732 
0.329011 0.080305 
0.329111 0.079879 
0.329211 0.079454 
0.329311 0.079029 
0.329411 0.078606 
0.329511 0.078183 
0.329611 0.077761 
0.329711 0.077339 
0.329811 0.076919 
0.329911 0.076499 
0.330011 0.076080 
0.330111 0.075662 
0.330211 0.075245 
0.330311 0.074828 
0.330411 0.074412 
0.330511 0.073997 
0.330611 0.073583 
0.330711 0.073169 
0.330811 0.072756 
0.330911 0.072344 
0.331011 0.071933 
0.331111 0.071523 
0.331211 0.071113 
0.331311 0.070704 
0.331411 0.070296 
0.331511 0.069889 
0.331611 0.069482 
0.331711 0.069077 
0.331811 0.068672 
0.331911 0.068267 
0.332011 0.067864 
0.332111 0.067461 
0.332211 0.067059 
0.332311 0.066658 
0.332411 0.066258 
0.332511 0.065858 
0.332611 0.065460 
0.332711 0.065062 
0.332811 0.064664 
0.332911 0.064268 
0.333011 0.063872 
0.333111 0.063477 
0.333211 0.063083 
0.333311 0.062689 
0.333411 0.062297 
0.333511 0.061905 
0.333611 0.061514 
0.333711 0.061123 
0.333811 0.060734 
0.333911 0.060345 
0.334011 0.059957 
0.334111 0.059570 
0.334211 0.059183 
0.334311 0.058797 
0.334411 0.058412 
0.334511 0.058028 
0.334611 0.057645 
0.334711 0.057262 
0.334811 0.056880 
0.334911 0.056499 
0.335011 0.056118 
0.335111 0.055739 
0.335211 0.055360 
0.335311 0.054982 
0.335411 0.054604 
0.335511 0.054228 
0.335611 0.053852 
0.335711 0.053477 
0.335811 0.053102 
0.335911 0.052729 
0.336011 0.052356 
0.336111 0.051984 
0.336211 0.051612 
0.336311 0.051242 
0.336411 0.050872 
0.336511 0.050503 
0.336611 0.050135 
0.336711 0.049767 
0.336811 0.049400 
0.336911 0.049034 
0.337011 0.048669 
0.337111 0.048305 
0.337211 0.047941 
0.337311 0.047578 
0.337411 0.047216 
0.337511 0.046854 
0.337611 0.046493 
0.337711 0.046133 
0.337811 0.045774 
0.337911 0.045415 
0.338011 0.045058 
0.338111 0.044701 
0.338211 0.044344 
0.338311 0.043989 
0.338411 0.043634 
0.338511 0.043280 
0.338611 0.042927 
0.338711 0.042574 
0.338811 0.042223 
0.338911 0.041872 
0.339011 0.041521 
0.339111 0.041172 
0.339211 0.040823 
0.339311 0.040475 
0.339411 0.040128 
0.339511 0.039781 
0.339611 0.039435 
0.339711 0.039090 
0.339811 0.038746 
0.339911 0.038402 
0.340011 0.038059 
0.340111 0.037717 
0.340211 0.037376 
0.340311 0.037035 
0.340411 0.036695 
0.340511 0.036356 
0.340611 0.036018 
0.340711 0.035680 
0.340811 0.035343 
0.340911 0.035007 
0.341011 0.034672 
0.341111 0.034337 
0.341211 0.034003 
0.341311 0.033670 
0.341411 0.033337 
0.341511 0.033006 
0.341611 0.032675 
0.341711 0.032344 
0.341811 0.032015 
0.341911 0.031686 
0.342011 0.031358 
0.342111 0.031031 
0.342211 0.030704 
0.342311 0.030378 
0.342411 0.030053 
0.342511 0.029728 
0.342611 0.029405 
0.342711 0.029082 
0.342811 0.028760 
0.342911 0.028438 
0.343011 0.028117 
0.343111 0.027797 
0.343211 0.027478 
0.343311 0.027160 
0.343411 0.026842 
0.343511 0.026525 
0.343611 0.026208 
0.343711 0.025893 
0.343811 0.025578 
0.343911 0.025263 
0.344011 0.024950 
0.344111 0.024637 
0.344211 0.024325 
0.344311 0.024014 
0.344411 0.023703 
0.344511 0.023394 
0.344611 0.023084 
0.344711 0.022776 
0.344811 0.022468 
0.344911 0.022161 
0.345012 0.021855 
0.345112 0.021550 
0.345212 0.021245 
0.345312 0.020941 
0.345412 0.020638 
0.345512 0.020335 
0.345612 0.020033 
0.345712 0.019732 
0.345812 0.019431 
0.345912 0.019132 
0.346012 0.018833 
0.346112 0.018534 
0.346212 0.018237 
0.346312 0.017940 
0.346412 0.017644 
0.346512 0.017348 
0.346612 0.017054 
0.346712 0.016760 
0.346812 0.016466 
0.346912 0.016174 
0.347012 0.015882 
0.347112 0.015591 
0.347212 0.015301 
0.347312 0.015011 
0.347412 0.014722 
0.347512 0.014434 
0.347612 0.014146 
0.347712 0.013859 
0.347812 0.013573 
0.347912 0.013288 
0.348012 0.013003 
0.348112 0.012719 
0.348212 0.012436 
0.348312 0.012153 
0.348412 0.011871 
0.348512 0.011590 
0.348612 0.011310 
0.348712 0.011030 
0.348812 0.010751 
0.348912 0.010473 
0.349012 0.010195 
0.349112 0.009918 
0.349212 0.009642 
0.349312 0.009366 
0.349412 0.009092 
0.349512 0.008817 
0.349612 0.008544 
0.349712 0.008271 
0.349812 0.007999 
0.349912 0.007728 
0.350012 0.007458 
0.350112 0.007188 
0.350212 0.006919 
0.350312 0.006650 
0.350412 0.006382 
0.350512 0.006115 
0.350612 0.005849 
0.350712 0.005583 
0.350812 0.005318 
0.350912 0.005054 
0.351012 0.004791 
0.351112 0.004528 
0.351212 0.004266 
0.351312 0.004004 
0.351412 0.003744 
0.351512 0.003483 
0.351612 0.003224 
0.351712 0.002965 
0.351812 0.002708 
0.351912 0.002450 
0.352012 0.002194 
0.352112 0.001938 
0.352212 0.001683 
0.352312 0.001428 
0.352412 0.001174 
0.352512 0.000921 
0.352612 0.000669 
0.352712 0.000417 
0.352812 0.000166 
0.352912 -0.000084 
0.353012 -0.000334 
0.353112 -0.000583 
0.353212 -0.000831 
0.353312 -0.001078 
0.353412 -0.001325 
0.353512 -0.001571 
0.353612 -0.001817 
0.353712 -0.002062 
0.353812 -0.002306 
0.353912 -0.002549 
0.354012 -0.002792 
0.354112 -0.003034 
0.354212 -0.003275 
0.354312 -0.003516 
0.354412 -0.003756 
0.354512 -0.003995 
0.354612 -0.004234 
0.354712 -0.004472 
0.354812 -0.004709 
0.354912 -0.004945 
0.355012 -0.005181 
0.355112 -0.005417 
0.355212 -0.005651 
0.355312 -0.005885 
0.355412 -0.006118 
0.355512 -0.006350 
0.355612 -0.006582 
0.355712 -0.006813 
0.355812 -0.007044 
0.355912 -0.007273 
0.356012 -0.007502 
0.356112 -0.007731 
0.356212 -0.007958 
0.356312 -0.008185 
0.356412 -0.008412 
0.356512 -0.008637 
0.356612 -0.008862 
0.356712 -0.009087 
0.356812 -0.009310 
0.356912 -0.009533 
0.357012 -0.009755 
0.357112 -0.009977 
0.357212 -0.010198 
0.357312 -0.010418 
0.357412 -0.010638 
0.357512 -0.010856 
0.357612 -0.011075 
0.357712 -0.011292 
0.357812 -0.011509 
0.357912 -0.011725 
0.358012 -0.011941 
0.358112 -0.012155 
0.358212 -0.012370 
0.358312 -0.012583 
0.358412 -0.012796 
0.358512 -0.013008 
0.358612 -0.013219 
0.358712 -0.013430 
0.358812 -0.013640 
0.358912 -0.013850 
0.359012 -0.014059 
0.359112 -0.014267 
0.359212 -0.014474 
0.359312 -0.014681 
0.359412 -0.014887 
0.359512 -0.015093 
0.359612 -0.015297 
0.359712 -0.015501 
0.359812 -0.015705 
0.359912 -0.015908 
0.360012 -0.016110 
0.360112 -0.016311 
0.360212 -0.016512 
0.360312 -0.016712 
0.360412 -0.016912 
0.360512 -0.017110 
0.360612 -0.017309 
0.360712 -0.017506 
0.360812 -0.017703 
0.360912 -0.017899 
0.361012 -0.018094 
0.361112 -0.018289 
0.361212 -0.018483 
0.361312 -0.018677 
0.361412 -0.018870 
0.361512 -0.019062 
0.361612 -0.019254 
0.361712 -0.019444 
0.361812 -0.019635 
0.361912 -0.019824 
0.362012 -0.020013 
0.362112 -0.020201 
0.362212 -0.020389 
0.362312 -0.020576 
0.362412 -0.020762 
0.362512 -0.020948 
0.362612 -0.021133 
0.362712 -0.021317 
0.362812 -0.021501 
0.362912 -0.021684 
0.363012 -0.021866 
0.363112 -0.022048 
0.363212 -0.022229 
0.363312 -0.022409 
0.363412 -0.022589 
0.363512 -0.022768 
0.363612 -0.022946 
0.363712 -0.023124 
0.363812 -0.023301 
0.363912 -0.023477 
0.364012 -0.023653 
0.364112 -0.023828 
0.364212 -0.024003 
0.364312 -0.024177 
0.364412 -0.024350 
0.364512 -0.024523 
0.364612 -0.024695 
0.364712 -0.024866 
0.364812 -0.025037 
0.364912 -0.025206 
0.365012 -0.025376 
0.365112 -0.025545 
0.365212 -0.025713 
0.365312 -0.025880 
0.365412 -0.026047 
0.365512 -0.026213 
0.365612 -0.026378 
0.365712 -0.026543 
0.365812 -0.026707 
0.365912 -0.026871 
0.366012 -0.027034 
0.366112 -0.027196 
0.366212 -0.027358 
0.366312 -0.027519 
0.366412 -0.027679 
0.366512 -0.027839 
0.366612 -0.027998 
0.366712 -0.028156 
0.366812 -0.028314 
0.366912 -0.028471 
0.367012 -0.028628 
0.367112 -0.028783 
0.367212 -0.028939 
0.367312 -0.029093 
0.367412 -0.029247 
0.367512 -0.029400 
0.367612 -0.029553 
0.367712 -0.029705 
0.367812 -0.029857 
0.367912 -0.030007 
0.368012 -0.030157 
0.368112 -0.030307 
0.368212 -0.030456 
0.368312 -0.030604 
0.368412 -0.030752 
0.368512 -0.030899 
0.368612 -0.031045 
0.368712 -0.031191 
0.368812 -0.031336 
0.368912 -0.031480 
0.369012 -0.031624 
0.369112 -0.031767 
0.369212 -0.031910 
0.369312 -0.032052 
0.369412 -0.032193 
0.369512 -0.032334 
0.369612 -0.032474 
0.369712 -0.032613 
0.369812 -0.032752 
0.369912 -0.032890 
0.370012 -0.033027 
0.370112 -0.033164 
0.370212 -0.033301 
0.370312 -0.033436 
0.370412 -0.033571 
0.370512 -0.033706 
0.370612 -0.033839 
0.370712 -0.033973 
0.370812 -0.034105 
0.370912 -0.034237 
0.371012 -0.034368 
0.371112 -0.034499 
0.371212 -0.034629 
0.371312 -0.034758 
0.371412 -0.034887 
0.371512 -0.035015 
0.371612 -0.035143 
0.371712 -0.035270 
0.371812 -0.035396 
0.371912 -0.035522 
0.372012 -0.035647 
0.372112 -0.035771 
0.372212 -0.035895 
0.372312 -0.036018 
0.372412 -0.036141 
0.372512 -0.036263 
0.372612 -0.036384 
0.372712 -0.036505 
0.372812 -0.036625 
0.372912 -0.036745 
0.373012 -0.036864 
0.373112 -0.036982 
0.373212 -0.037099 
0.373312 -0.037217 
0.373412 -0.037333 
0.373512 -0.037449 
0.373612 -0.037564 
0.373712 -0.037679 
0.373812 -0.037793 
0.373912 -0.037906 
0.374012 -0.038019 
0.374112 -0.038131 
0.374212 -0.038242 
0.374312 -0.038353 
0.374412 -0.038464 
0.374512 -0.038573 
0.374612 -0.038682 
0.374712 -0.038791 
0.374812 -0.038899 
0.374912 -0.039006 
0.375013 -0.039113 
0.375113 -0.039219 
0.375213 -0.039324 
0.375313 -0.039429 
0.375413 -0.039533 
0.375513 -0.039637 
0.375613 -0.039740 
0.375713 -0.039842 
0.375813 -0.039944 
0.375913 -0.040045 
0.376013 -0.040146 
0.376113 -0.040246 
0.376213 -0.040346 
0.376313 -0.040444 
0.376413 -0.040543 
0.376513 -0.040640 
0.376613 -0.040737 
0.376713 -0.040834 
0.376813 -0.040929 
0.376913 -0.041025 
0.377013 -0.041119 
0.377113 -0.041213 
0.377213 -0.041307 
0.377313 -0.041399 
0.377413 -0.041491 
0.377513 -0.041583 
0.377613 -0.041674 
0.377713 -0.041765 
0.377813 -0.041854 
0.377913 -0.041944 
0.378013 -0.042032 
0.378113 -0.042120 
0.378213 -0.042208 
0.378313 -0.042294 
0.378413 -0.042381 
0.378513 -0.042466 
0.378613 -0.042551 
0.378713 -0.042636 
0.378813 -0.042720 
0.378913 -0.042803 
0.379013 -0.042886 
0.379113 -0.042968 
0.379213 -0.043049 
0.379313 -0.043130 
0.379413 -0.043210 
0.379513 -0.043290 
0.379613 -0.043369 
0.379713 -0.043448 
0.379813 -0.043526 
0.379913 -0.043603 
0.380013 -0.043680 
0.380113 -0.043756 
0.380213 -0.043832 
0.380313 -0.043907 
0.380413 -0.043981 
0.380513 -0.044055 
0.380613 -0.044128 
0.380713 -0.044201 
0.380813 -0.044273 
0.380913 -0.044344 
0.381013 -0.044415 
0.381113 -0.044486 
0.381213 -0.044555 
0.381313 -0.044625 
0.381413 -0.044693 
0.381513 -0.044761 
0.381613 -0.044829 
0.381713 -0.044895 
0.381813 -0.044962 
0.381913 -0.045027 
0.382013 -0.045092 
0.382113 -0.045157 
0.382213 -0.045221 
0.382313 -0.045284 
0.382413 -0.045347 
0.382513 -0.045409 
0.382613 -0.045471 
0.382713 -0.045532 
0.382813 -0.045592 
0.382913 -0.045652 
0.383013 -0.045711 
0.383113 -0.045770 
0.383213 -0.045828 
0.383313 -0.045886 
0.383413 -0.045943 
0.383513 -0.045999 
0.383613 -0.046055 
0.383713 -0.046110 
0.383813 -0.046165 
0.383913 -0.046219 
0.384013 -0.046273 
0.384113 -0.046326 
0.384213 -0.046378 
0.384313 -0.046430 
0.384413 -0.046481 
0.384513 -0.046532 
0.384613 -0.046582 
0.384713 -0.046632 
0.384813 -0.046680 
0.384913 -0.046729 
0.385013 -0.046777 
0.385113 -0.046824 
0.385213 -0.046871 
0.385313 -0.046917 
0.385413 -0.046962 
0.385513 -0.047007 
0.385613 -0.047052 
0.385713 -0.047096 
0.385813 -0.047139 
0.385913 -0.047182 
0.386013 -0.047224 
0.386113 -0.047266 
0.386213 -0.047307 
0.386313 -0.047347 
0.386413 -0.047387 
0.386513 -0.047426 
0.386613 -0.047465 
0.386713 -0.047503 
0.386813 -0.047541 
0.386913 -0.047578 
0.387013 -0.047615 
0.387113 -0.047651 
0.387213 -0.047686 
0.387313 -0.047721 
0.387413 -0.047755 
0.387513 -0.047789 
0.387613 -0.047822 
0.387713 -0.047855 
0.387813 -0.047887 
0.387913 -0.047918 
0.388013 -0.047949 
0.388113 -0.047980 
0.388213 -0.048009 
0.388313 -0.048039 
0.388413 -0.048067 
0.388513 -0.048096 
0.388613 -0.048123 
0.388713 -0.048150 
0.388813 -0.048177 
0.388913 -0.048203 
0.389013 -0.048228 
0.389113 -0.048253 
0.389213 -0.048277 
0.389313 -0.048301 
0.389413 -0.048324 
0.389513 -0.048347 
0.389613 -0.048369 
0.389713 -0.048390 
0.389813 -0.048411 
0.389913 -0.048432 
0.390013 -0.048452 
0.390113 -0.048471 
0.390213 -0.048490 
0.390313 -0.048508 
0.390413 -0.048526 
0.390513 -0.048543 
0.390613 -0.048559 
0.390713 -0.048575 
0.390813 -0.048591 
0.390913 -0.048606 
0.391013 -0.048620 
0.391113 -0.048634 
0.391213 -0.048647 
0.391313 -0.048660 
0.391413 -0.048672 
0.391513 -0.048684 
0.391613 -0.048695 
0.391713 -0.048706 
0.391813 -0.048716 
0.391913 -0.048725 
0.392013 -0.048734 
0.392113 -0.048742 
0.392213 -0.048750 
0.392313 -0.048758 
0.392413 -0.048764 
0.392513 -0.048771 
0.392613 -0.048776 
0.392713 -0.048782 
0.392813 -0.048786 
0.392913 -0.048790 
0.393013 -0.048794 
0.393113 -0.048797 
0.393213 -0.048799 
0.393313 -0.048801 
0.393413 -0.048803 
0.393513 -0.048803 
0.393613 -0.048804 
0.393713 -0.048804 
0.393813 -0.048803 
0.393913 -0.048802 
0.394013 -0.048800 
0.394113 -0.048797 
0.394213 -0.048795 
0.394313 -0.048791 
0.394413 -0.048787 
0.394513 -0.048783 
0.394613 -0.048778 
0.394713 -0.048772 
0.394813 -0.048766 
0.394913 -0.048759 
0.395013 -0.048752 
0.395113 -0.048745 
0.395213 -0.048736 
0.395313 -0.048728 
0.395413 -0.048718 
0.395513 -0.048709 
0.395613 -0.048698 
0.395713 -0.048688 
0.395813 -0.048676 
0.395913 -0.048664 
0.396013 -0.048652 
0.396113 -0.048639 
0.396213 -0.048625 
0.396313 -0.048611 
0.396413 -0.048597 
0.396513 -0.048582 
0.396613 -0.048566 
0.396713 -0.048550 
0.396813 -0.048533 
0.396913 -0.048516 
0.397013 -0.048499 
0.397113 -0.048480 
0.397213 -0.048462 
0.397313 -0.048442 
0.397413 -0.048423 
0.397513 -0.048402 
0.397613 -0.048382 
0.397713 -0.048360 
0.397813 -0.048338 
0.397913 -0.048316 
0.398013 -0.048293 
0.398113 -0.048270 
0.398213 -0.048246 
0.398313 -0.048221 
0.398413 -0.048197 
0.398513 -0.048171 
0.398613 -0.048145 
0.398713 -0.048119 
0.398813 -0.048092 
0.398913 -0.048064 
0.399013 -0.048036 
0.399113 -0.048007 
0.399213 -0.047978 
0.399313 -0.047949 
0.399413 -0.047919 
0.399513 -0.047888 
0.399613 -0.047857 
0.399713 -0.047825 
0.399813 -0.047793 
0.399913 -0.047760 
0.400013 -0.047727 
0.400113 -0.047693 
0.400213 -0.047659 
0.400313 -0.047624 
0.400413 -0.047589 
0.400513 -0.047554 
0.400613 -0.047517 
0.400713 -0.047481 
0.400813 -0.047443 
0.400913 -0.047406 
0.401013 -0.047367 
0.401113 -0.047329 
0.401213 -0.047289 
0.401313 -0.047249 
0.401413 -0.047209 
0.401513 -0.047168 
0.401613 -0.047127 
0.401713 -0.047085 
0.401813 -0.047043 
0.401913 -0.047000 
0.402013 -0.046957 
0.402113 -0.046913 
0.402213 -0.046869 
0.402313 -0.046825 
0.402413 -0.046779 
0.402513 -0.046734 
0.402613 -0.046687 
0.402713 -0.046641 
0.402813 -0.046594 
0.402913 -0.046546 
0.403013 -0.046498 
0.403113 -0.046449 
0.403213 -0.046400 
0.403313 -0.046350 
0.403413 -0.046300 
0.403513 -0.046250 
0.403613 -0.046199 
0.403713 -0.046147 
0.403813 -0.046095 
0.403913 -0.046043 
0.404013 -0.045990 
0.404113 -0.045936 
0.404213 -0.045883 
0.404313 -0.045828 
0.404413 -0.045773 
0.404513 -0.045718 
0.404613 -0.045662 
0.404713 -0.045606 
0.404813 -0.045549 
0.404913 -0.045492 
0.405014 -0.045434 
0.405114 -0.045376 
0.405214 -0.045318 
0.405314 -0.045259 
0.405414 -0.045199 
0.405514 -0.045139 
0.405614 -0.045079 
0.405714 -0.045018 
0.405814 -0.044956 
0.405914 -0.044895 
0.406014 -0.044832 
0.406114 -0.044769 
0.406214 -0.044706 
0.406314 -0.044643 
0.406414 -0.044578 
0.406514 -0.044514 
0.406614 -0.044449 
0.406714 -0.044383 
0.406814 -0.044317 
0.406914 -0.044251 
0.407014 -0.044184 
0.407114 -0.044117 
0.407214 -0.044049 
0.407314 -0.043981 
0.407414 -0.043912 
0.407514 -0.043843 
0.407614 -0.043774 
0.407714 -0.043704 
0.407814 -0.043633 
0.407914 -0.043562 
0.408014 -0.043491 
0.408114 -0.043419 
0.408214 -0.043347 
0.408314 -0.043275 
0.408414 -0.043202 
0.408514 -0.043128 
0.408614 -0.043054 
0.408714 -0.042980 
0.408814 -0.042905 
0.408914 -0.042830 
0.409014 -0.042754 
0.409114 -0.042678 
0.409214 -0.042601 
0.409314 -0.042524 
0.409414 -0.042447 
0.409514 -0.042369 
0.409614 -0.042291 
0.409714 -0.042212 
0.409814 -0.042133 
0.409914 -0.042054 
0.410014 -0.041974 
0.410114 -0.041893 
0.410214 -0.041812 
0.410314 -0.041731 
0.410414 -0.041650 
0.410514 -0.041567 
0.410614 -0.041485 
0.410714 -0.041402 
0.410814 -0.041319 
0.410914 -0.041235 
0.411014 -0.041151 
0.411114 -0.041066 
0.411214 -0.040981 
0.411314 -0.040896 
0.411414 -0.040810 
0.411514 -0.040724 
0.411614 -0.040637 
0.411714 -0.040550 
0.411814 -0.040463 
0.411914 -0.040375 
0.412014 -0.040287 
0.412114 -0.040198 
0.412214 -0.040109 
0.412314 -0.040019 
0.412414 -0.039930 
0.412514 -0.039839 
0.412614 -0.039749 
0.412714 -0.039657 
0.412814 -0.039566 
0.412914 -0.039474 
0.413014 -0.039382 
0.413114 -0.039289 
0.413214 -0.039196 
0.413314 -0.039103 
0.413414 -0.039009 
0.413514 -0.038914 
0.413614 -0.038820 
0.413714 -0.038725 
0.413814 -0.038629 
0.413914 -0.038534 
0.414014 -0.038437 
0.414114 -0.038341 
0.414214 -0.038244 
0.414314 -0.038146 
0.414414 -0.038049 
0.414514 -0.037950 
0.414614 -0.037852 
0.414714 -0.037753 
0.414814 -0.037654 
0.414914 -0.037554 
0.415014 -0.037454 
0.415114 -0.037353 
0.415214 -0.037253 
0.415314 -0.037151 
0.415414 -0.037050 
0.415514 -0.036948 
0.415614 -0.036846 
0.415714 -0.036743 
0.415814 -0.036640 
0.415914 -0.036536 
0.416014 -0.036432 
0.416114 -0.036328 
0.416214 -0.036224 
0.416314 -0.036119 
0.416414 -0.036013 
0.416514 -0.035908 
0.416614 -0.035802 
0.416714 -0.035695 
0.416814 -0.035589 
0.416914 -0.035481 
0.417014 -0.035374 
0.417114 -0.035266 
0.417214 -0.035158 
0.417314 -0.035049 
0.417414 -0.034940 
0.417514 -0.034831 
0.417614 -0.034721 
0.417714 -0.034611 
0.417814 -0.034501 
0.417914 -0.034390 
0.418014 -0.034279 
0.418114 -0.034168 
0.418214 -0.034056 
0.418314 -0.033944 
0.418414 -0.033831 
0.418514 -0.033718 
0.418614 -0.033605 
0.418714 -0.033492 
0.418814 -0.033378 
0.418914 -0.033264 
0.419014 -0.033149 
0.419114 -0.033034 
0.419214 -0.032919 
0.419314 -0.032803 
0.419414 -0.032687 
0.419514 -0.032571 
0.419614 -0.032454 
0.419714 -0.032337 
0.419814 -0.032220 
0.419914 -0.032102 
0.420014 -0.031984 
0.420114 -0.031866 
0.420214 -0.031747 
0.420314 -0.031628 
0.420414 -0.031509 
0.420514 -0.031390 
0.420614 -0.031270 
0.420714 -0.031149 
0.420814 -0.031029 
0.420914 -0.030908 
0.421014 -0.030786 
0.421114 -0.030665 
0.421214 -0.030543 
0.421314 -0.030420 
0.421414 -0.030298 
0.421514 -0.030175 
0.421614 -0.030052 
0.421714 -0.029928 
0.421814 -0.029804 
0.421914 -0.029680 
0.422014 -0.029555 
0.422114 -0.029430 
0.422214 -0.029305 
0.422314 -0.029180 
0.422414 -0.029054 
0.422514 -0.028928 
0.422614 -0.028801 
0.422714 -0.028675 
0.422814 -0.028548 
0.422914 -0.028420 
0.423014 -0.028292 
0.423114 -0.028164 
0.423214 -0.028036 
0.423314 -0.027907 
0.423414 -0.027779 
0.423514 -0.027649 
0.423614 -0.027520 
0.423714 -0.027390 
0.423814 -0.027260 
0.423914 -0.027129 
0.424014 -0.026999 
0.424114 -0.026868 
0.424214 -0.026736 
0.424314 -0.026605 
0.424414 -0.026473 
0.424514 -0.026340 
0.424614 -0.026208 
0.424714 -0.026075 
0.424814 -0.025942 
0.424914 -0.025808 
0.425014 -0.025675 
0.425114 -0.025541 
0.425214 -0.025406 
0.425314 -0.025272 
0.425414 -0.025137 
0.425514 -0.025002 
0.425614 -0.024866 
0.425714 -0.024730 
0.425814 -0.024594 
0.425914 -0.024458 
0.426014 -0.024321 
0.426114 -0.024185 
0.426214 -0.024047 
0.426314 -0.023910 
0.426414 -0.023772 
0.426514 -0.023634 
0.426614 -0.023496 
0.426714 -0.023357 
0.426814 -0.023218 
0.426914 -0.023079 
0.427014 -0.022940 
0.427114 -0.022800 
0.427214 -0.022660 
0.427314 -0.022520 
0.427414 -0.022379 
0.427514 -0.022239 
0.427614 -0.022098 
0.427714 -0.021956 
0.427814 -0.021815 
0.427914 -0.021673 
0.428014 -0.021531 
0.428114 -0.021388 
0.428214 -0.021246 
0.428314 -0.021103 
0.428414 -0.020960 
0.428514 -0.020816 
0.428614 -0.020673 
0.428714 -0.020529 
0.428814 -0.020384 
0.428914 -0.020240 
0.429014 -0.020095 
0.429114 -0.019950 
0.429214 -0.019805 
0.429314 -0.019659 
0.429414 -0.019514 
0.429514 -0.019368 
0.429614 -0.019221 
0.429714 -0.019075 
0.429814 -0.018928 
0.429914 -0.018781 
0.430014 -0.018634 
0.430114 -0.018486 
0.430214 -0.018338 
0.430314 -0.018190 
0.430414 -0.018042 
0.430514 -0.017894 
0.430614 -0.017745 
0.430714 -0.017596 
0.430814 -0.017447 
0.430914 -0.017297 
0.431014 -0.017147 
0.431114 -0.016997 
0.431214 -0.016847 
0.431314 -0.016697 
0.431414 -0.016546 
0.431514 -0.016395 
0.431614 -0.016244 
0.431714 -0.016093 
0.431814 -0.015941 
0.431914 -0.015789 
0.432014 -0.015637 
0.432114 -0.015485 
0.432214 -0.015332 
0.432314 -0.015179 
0.432414 -0.015026 
0.432514 -0.014873 
0.432614 -0.014720 
0.432714 -0.014566 
0.432814 -0.014412 
0.432914 -0.014258 
0.433014 -0.014104 
0.433114 -0.013949 
0.433214 -0.013794 
0.433314 -0.013639 
0.433414 -0.013484 
0.433514 -0.013328 
0.433614 -0.013173 
0.433714 -0.013017 
0.433814 -0.012861 
0.433914 -0.012704 
0.434014 -0.012548 
0.434114 -0.012391 
0.434214 -0.012234 
0.434314 -0.012077 
0.434414 -0.011919 
0.434514 -0.011762 
0.434614 -0.011604 
0.434714 -0.011446 
0.434814 -0.011288 
0.434914 -0.011129 
0.435015 -0.010971 
0.435115 -0.010812 
0.435215 -0.010653 
0.435315 -0.010494 
0.435415 -0.010334 
0.435515 -0.010174 
0.435615 -0.010015 
0.435715 -0.009855 
0.435815 -0.009694 
0.435915 -0.009534 
0.436015 -0.009373 
0.436115 -0.009212 
0.436215 -0.009051 
0.436315 -0.008890 
0.436415 -0.008729 
0.436515 -0.008567 
0.436615 -0.008405 
0.436715 -0.008243 
0.436815 -0.008081 
0.436915 -0.007918 
0.437015 -0.007756 
0.437115 -0.007593 
0.437215 -0.007430 
0.437315 -0.007267 
0.437415 -0.007104 
0.437515 -0.006940 
0.437615 -0.006776 
0.437715 -0.006613 
0.437815 -0.006449 
0.437915 -0.006284 
0.438015 -0.006120 
0.438115 -0.005955 
0.438215 -0.005791 
0.438315 -0.005626 
0.438415 -0.005460 
0.438515 -0.005295 
0.438615 -0.005130 
0.438715 -0.004964 
0.438815 -0.004798 
0.438915 -0.004632 
0.439015 -0.004466 
0.439115 -0.004300 
0.439215 -0.004133 
0.439315 -0.003966 
0.439415 -0.003800 
0.439515 -0.003633 
0.439615 -0.003465 
0.439715 -0.003298 
0.439815 -0.003131 
0.439915 -0.002963 
0.440015 -0.002795 
0.440115 -0.002627 
0.440215 -0.002459 
0.440315 -0.002291 
0.440415 -0.002122 
0.440515 -0.001954 
0.440615 -0.001785 
0.440715 -0.001616 
0.440815 -0.001447 
0.440915 -0.001278 
0.441015 -0.001108 
0.441115 -0.000939 
0.441215 -0.000769 
0.441315 -0.000599 
0.441415 -0.000429 
0.441515 -0.000259 
0.441615 -0.000089 
0.441715 0.000082 
0.441815 0.000253 
0.441915 0.000423 
0.442015 0.000594 
0.442115 0.000765 
0.442215 0.000936 
0.442315 0.001108 
0.442415 0.001279 
0.442515 0.001451 
0.442615 0.001623 
0.442715 0.001794 
0.442815 0.001966 
0.442915 0.002139 
0.443015 0.002311 
0.443115 0.002483 
0.443215 0.002656 
0.443315 0.002829 
0.443415 0.003001 
0.443515 0.003174 
0.443615 0.003347 
0.443715 0.003521 
0.443815 0.003694 
0.443915 0.003867 
0.444015 0.004041 
0.444115 0.004215 
0.444215 0.004389 
0.444315 0.004563 
0.444415 0.004737 
0.444515 0.004911 
0.444615 0.005085 
0.444715 0.005260 
0.444815 0.005434 
0.444915 0.005609 
0.445015 0.005784 
0.445115 0.005959 
0.445215 0.006134 
0.445315 0.006309 
0.445415 0.006484 
0.445515 0.006660 
0.445615 0.006835 
0.445715 0.007011 
0.445815 0.007187 
0.445915 0.007363 
0.446015 0.007538 
0.446115 0.007715 
0.446215 0.007891 
0.446315 0.008067 
0.446415 0.008243 
0.446515 0.008420 
0.446615 0.008597 
0.446715 0.008773 
0.446815 0.008950 
0.446915 0.009127 
0.447015 0.009304 
0.447115 0.009481 
0.447215 0.009658 
0.447315 0.009836 
0.447415 0.010013 
0.447515 0.010191 
0.447615 0.010368 
0.447715 0.010546 
0.447815 0.010724 
0.447915 0.010902 
0.448015 0.011080 
0.448115 0.011258 
0.448215 0.011436 
0.448315 0.011614 
0.448415 0.011792 
0.448515 0.011971 
0.448615 0.012149 
0.448715 0.012328 
0.448815 0.012507 
0.448915 0.012685 
0.449015 0.012864 
0.449115 0.013043 
0.449215 0.013222 
0.449315 0.013401 
0.449415 0.013580 
0.449515 0.013760 
0.449615 0.013939 
0.449715 0.014118 
0.449815 0.014298 
0.449915 0.014477 
0.450015 0.014657 
0.450115 0.014837 
0.450215 0.015017 
0.450315 0.015196 
0.450415 0.015376 
0.450515 0.015556 
0.450615 0.015736 
0.450715 0.015917 
0.450815 0.016097 
0.450915 0.016277 
0.451015 0.016457 
0.451115 0.016638 
0.451215 0.016818 
0.451315 0.016999 
0.451415 0.017179 
0.451515 0.017360 
0.451615 0.017541 
0.451715 0.017722 
0.451815 0.017902 
0.451915 0.018083 
0.452015 0.018264 
0.452115 0.018445 
0.452215 0.018626 
0.452315 0.018807 
0.452415 0.018989 
0.452515 0.019170 
0.452615 0.019351 
0.452715 0.019532 
0.452815 0.019714 
0.452915 0.019895 
0.453015 0.020077 
0.453115 0.020258 
0.453215 0.020440 
0.453315 0.020622 
0.453415 0.020803 
0.453515 0.020985 
0.453615 0.021167 
0.453715 0.021348 
0.453815 0.021530 
0.453915 0.021712 
0.454015 0.021894 
0.454115 0.022076 
0.454215 0.022258 
0.454315 0.022440 
0.454415 0.022622 
0.454515 0.022804 
0.454615 0.022986 
0.454715 0.023169 
0.454815 0.023351 
0.454915 0.023533 
0.455015 0.023715 
0.455115 0.023898 
0.455215 0.024080 
0.455315 0.024262 
0.455415 0.024445 
0.455515 0.024627 
0.455615 0.024809 
0.455715 0.024992 
0.455815 0.025174 
0.455915 0.025357 
0.456015 0.025539 
0.456115 0.025722 
0.456215 0.025905 
0.456315 0.026087 
0.456415 0.026270 
0.456515 0.026452 
0.456615 0.026635 
0.456715 0.026818 
0.456815 0.027000 
0.456915 0.027183 
0.457015 0.027366 
0.457115 0.027549 
0.457215 0.027731 
0.457315 0.027914 
0.457415 0.028097 
0.457515 0.028280 
0.457615 0.028462 
0.457715 0.028645 
0.457815 0.028828 
0.457915 0.029011 
0.458015 0.029193 
0.458115 0.029376 
0.458215 0.029559 
0.458315 0.029742 
0.458415 0.029925 
0.458515 0.030107 
0.458615 0.030290 
0.458715 0.030473 
0.458815 0.030656 
0.458915 0.030839 
0.459015 0.031021 
0.459115 0.031204 
0.459215 0.031387 
0.459315 0.031570 
0.459415 0.031753 
0.459515 0.031935 
0.459615 0.032118 
0.459715 0.032301 
0.459815 0.032484 
0.459915 0.032666 
0.460015 0.032849 
0.460115 0.033032 
0.460215 0.033214 
0.460315 0.033397 
0.460415 0.033580 
0.460515 0.033762 
0.460615 0.033945 
0.460715 0.034128 
0.460815 0.034310 
0.460915 0.034493 
0.461015 0.034675 
0.461115 0.034858 
0.461215 0.035040 
0.461315 0.035223 
0.461415 0.035405 
0.461515 0.035588 
0.461615 0.035770 
0.461715 0.035952 
0.461815 0.036135 
0.461915 0.036317 
0.462015 0.036499 
0.462115 0.036682 
0.462215 0.036864 
0.462315 0.037046 
0.462415 0.037228 
0.462515 0.037410 
0.462615 0.037592 
0.462715 0.037774 
0.462815 0.037956 
0.462915 0.038138 
0.463015 0.038320 
0.463115 0.038502 
0.463215 0.038684 
0.463315 0.038866 
0.463415 0.039048 
0.463515 0.039229 
0.463615 0.039411 
0.463715 0.039593 
0.463815 0.039774 
0.463915 0.039956 
0.464015 0.040137 
0.464115 0.040319 
0.464215 0.040500 
0.464315 0.040681 
0.464415 0.040863 
0.464515 0.041044 
0.464615 0.041225 
0.464715 0.041406 
0.464815 0.041587 
0.464915 0.041768 
0.465016 0.041949 
0.465116 0.042130 
0.465216 0.042311 
0.465316 0.042492 
0.465416 0.042673 
0.465516 0.042853 
0.465616 0.043034 
0.465716 0.043214 
0.465816 0.043395 
0.465916 0.043575 
0.466016 0.043756 
0.466116 0.043936 
0.466216 0.044116 
0.466316 0.044296 
0.466416 0.044477 
0.466516 0.044657 
0.466616 0.044836 
0.466716 0.045016 
0.466816 0.045196 
0.466916 0.045376 
0.467016 0.045556 
0.467116 0.045735 
0.467216 0.045915 
0.467316 0.046094 
0.467416 0.046273 
0.467516 0.046453 
0.467616 0.046632 
0.467716 0.046811 
0.467816 0.046990 
0.467916 0.047169 
0.468016 0.047348 
0.468116 0.047527 
0.468216 0.047705 
0.468316 0.047884 
0.468416 0.048063 
0.468516 0.048241 
0.468616 0.048419 
0.468716 0.048598 
0.468816 0.048776 
0.468916 0.048954 
0.469016 0.049132 
0.469116 0.049310 
0.469216 0.049488 
0.469316 0.049665 
0.469416 0.049843 
0.469516 0.050021 
0.469616 0.050198 
0.469716 0.050375 
0.469816 0.050553 
0.469916 0.050730 
0.470016 0.050907 
0.470116 0.051084 
0.470216 0.051261 
0.470316 0.051437 
0.470416 0.051614 
0.470516 0.051790 
0.470616 0.051967 
0.470716 0.052143 
0.470816 0.052319 
0.470916 0.052496 
0.471016 0.052672 
0.471116 0.052847 
0.471216 0.053023 
0.471316 0.053199 
0.471416 0.053374 
0.471516 0.053550 
0.471616 0.053725 
0.471716 0.053900 
0.471816 0.054075 
0.471916 0.054250 
0.472016 0.054425 
0.472116 0.054600 
0.472216 0.054775 
0.472316 0.054949 
0.472416 0.055124 
0.472516 0.055298 
0.472616 0.055472 
0.472716 0.055646 
0.472816 0.055820 
0.472916 0.055994 
0.473016 0.056167 
0.473116 0.056341 
0.473216 0.056514 
0.473316 0.056687 
0.473416 0.056861 
0.473516 0.057034 
0.473616 0.057206 
0.473716 0.057379 
0.473816 0.057552 
0.473916 0.057724 
0.474016 0.057896 
0.474116 0.058069 
0.474216 0.058241 
0.474316 0.058413 
0.474416 0.058584 
0.474516 0.058756 
0.474616 0.058928 
0.474716 0.059099 
0.474816 0.059270 
0.474916 0.059441 
0.475016 0.059612 
0.475116 0.059783 
0.475216 0.059954 
0.475316 0.060124 
0.475416 0.060294 
0.475516 0.060465 
0.475616 0.060635 
0.475716 0.060805 
0.475816 0.060974 
0.475916 0.061144 
0.476016 0.061313 
0.476116 0.061483 
0.476216 0.061652 
0.476316 0.061821 
0.476416 0.061990 
0.476516 0.062158 
0.476616 0.062327 
0.476716 0.062495 
0.476816 0.062663 
0.476916 0.062831 
0.477016 0.062999 
0.477116 0.063167 
0.477216 0.063335 
0.477316 0.063502 
0.477416 0.063669 
0.477516 0.063836 
0.477616 0.064003 
0.477716 0.064170 
0.477816 0.064336 
0.477916 0.064503 
0.478016 0.064669 
0.478116 0.064835 
0.478216 0.065001 
0.478316 0.065167 
0.478416 0.065332 
0.478516 0.065497 
0.478616 0.065663 
0.478716 0.065828 
0.478816 0.065992 
0.478916 0.066157 
0.479016 0.066322 
0.479116 0.066486 
0.479216 0.066650 
0.479316 0.066814 
0.479416 0.066978 
0.479516 0.067141 
0.479616 0.067305 
0.479716 0.067468 
0.479816 0.067631 
0.479916 0.067794 
0.480016 0.067956 
0.480116 0.068119 
0.480216 0.068281 
0.480316 0.068443 
0.480416 0.068605 
0.480516 0.068767 
0.480616 0.068928 
0.480716 0.069089 
0.480816 0.069250 
0.480916 0.069411 
0.481016 0.069572 
0.481116 0.069733 
0.481216 0.069893 
0.481316 0.070053 
0.481416 0.070213 
0.481516 0.070373 
0.481616 0.070532 
0.481716 0.070692 
0.481816 0.070851 
0.481916 0.071010 
0.482016 0.071168 
0.482116 0.071327 
0.482216 0.071485 
0.482316 0.071643 
0.482416 0.071801 
0.482516 0.071959 
0.482616 0.072116 
0.482716 0.072273 
0.482816 0.072430 
0.482916 0.072587 
0.483016 0.072744 
0.483116 0.072900 
0.483216 0.073056 
0.483316 0.073212 
0.483416 0.073368 
0.483516 0.073524 
0.483616 0.073679 
0.483716 0.073834 
0.483816 0.073989 
0.483916 0.074144 
0.484016 0.074298 
0.484116 0.074452 
0.484216 0.074606 
0.484316 0.074760 
0.484416 0.074913 
0.484516 0.075067 
0.484616 0.075220 
0.484716 0.075373 
0.484816 0.075525 
0.484916 0.075678 
0.485016 0.075830 
0.485116 0.075982 
0.485216 0.076133 
0.485316 0.076285 
0.485416 0.076436 
0.485516 0.076587 
0.485616 0.076738 
0.485716 0.076888 
0.485816 0.077039 
0.485916 0.077189 
0.486016 0.077338 
0.486116 0.077488 
0.486216 0.077637 
0.486316 0.077786 
0.486416 0.077935 
0.486516 0.078084 
0.486616 0.078232 
0.486716 0.078380 
0.486816 0.078528 
0.486916 0.078676 
0.487016 0.078823 
0.487116 0.078970 
0.487216 0.079117 
0.487316 0.079264 
0.487416 0.079410 
0.487516 0.079556 
0.487616 0.079702 
0.487716 0.079847 
0.487816 0.079993 
0.487916 0.080138 
0.488016 0.080283 
0.488116 0.080427 
0.488216 0.080571 
0.488316 0.080716 
0.488416 0.080859 
0.488516 0.081003 
0.488616 0.081146 
0.488716 0.081289 
0.488816 0.081432 
0.488916 0.081574 
0.489016 0.081716 
0.489116 0.081858 
0.489216 0.082000 
0.489316 0.082141 
0.489416 0.082283 
0.489516 0.082423 
0.489616 0.082564 
0.489716 0.082704 
0.489816 0.082844 
0.489916 0.082984 
0.490016 0.083124 
0.490116 0.083263 
0.490216 0.083402 
0.490316 0.083540 
0.490416 0.083679 
0.490516 0.083817 
0.490616 0.083955 
0.490716 0.084092 
0.490816 0.084229 
0.490916 0.084366 
0.491016 0.084503 
0.491116 0.084640 
0.491216 0.084776 
0.491316 0.084911 
0.491416 0.085047 
0.491516 0.085182 
0.491616 0.085317 
0.491716 0.085452 
0.491816 0.085586 
0.491916 0.085720 
0.492016 0.085854 
0.492116 0.085988 
0.492216 0.086121 
0.492316 0.086254 
0.492416 0.086387 
0.492516 0.086519 
0.492616 0.086651 
0.492716 0.086783 
0.492816 0.086914 
0.492916 0.087045 
0.493016 0.087176 
0.493116 0.087307 
0.493216 0.087437 
0.493316 0.087567 
0.493416 0.087696 
0.493516 0.087826 
0.493616 0.087955 
0.493716 0.088083 
0.493816 0.088212 
0.493916 0.088340 
0.494016 0.088468 
0.494116 0.088595 
0.494216 0.088722 
0.494316 0.088849 
0.494416 0.088976 
0.494516 0.089102 
0.494616 0.089228 
0.494716 0.089353 
0.494816 0.089479 
0.494916 0.089604 
0.495017 0.089728 
0.495117 0.089853 
0.495217 0.089977 
0.495317 0.090100 
0.495417 0.090224 
0.495517 0.090347 
0.495617 0.090469 
0.495717 0.090592 
0.495817 0.090714 
0.495917 0.090835 
0.496017 0.090957 
0.496117 0.091078 
0.496217 0.091199 
0.496317 0.091319 
0.496417 0.091439 
0.496517 0.091559 
0.496617 0.091678 
0.496717 0.091797 
0.496817 0.091916 
0.496917 0.092035 
0.497017 0.092153 
0.497117 0.092270 
0.497217 0.092388 
0.497317 0.092505 
0.497417 0.092622 
0.497517 0.092738 
0.497617 0.092854 
0.497717 0.092970 
0.497817 0.093085 
0.497917 0.093200 
0.498017 0.093315 
0.498117 0.093429 
0.498217 0.093543 
0.498317 0.093657 
0.498417 0.093770 
0.498517 0.093883 
0.498617 0.093996 
0.498717 0.094108 
0.498817 0.094220 
0.498917 0.094331 
0.499017 0.094442 
0.499117 0.094553 
0.499217 0.094664 
0.499317 0.094774 
0.499417 0.094884 
0.499517 0.094993 
0.499617 0.095102 
0.499717 0.095211 
0.499817 0.095319 
0.499917 0.095427 
0.500017 0.095535 
0.500117 0.095642 
0.500217 0.095749 
0.500317 0.095855 
0.500417 0.095961 
0.500517 0.096067 
0.500617 0.096173 
0.500717 0.096278 
0.500817 0.096382 
0.500917 0.096487 
0.501017 0.096591 
0.501117 0.096694 
0.501217 0.096798 
0.501317 0.096901 
0.501417 0.097003 
0.501517 0.097105 
0.501617 0.097207 
0.501717 0.097309 
0.501817 0.097410 
0.501917 0.097511 
0.502017 0.097611 
0.502117 0.097711 
0.502217 0.097811 
0.502317 0.097910 
0.502417 0.098009 
0.502517 0.098108 
0.502617 0.098206 
0.502717 0.098304 
0.502817 0.098402 
0.502917 0.098499 
0.503017 0.098596 
0.503117 0.098693 
0.503217 0.098789 
0.503317 0.098885 
0.503417 0.098980 
0.503517 0.099075 
0.503617 0.099170 
0.503717 0.099265 
0.503817 0.099359 
0.503917 0.099453 
0.504017 0.099546 
0.504117 0.099639 
0.504217 0.099732 
0.504317 0.099824 
0.504417 0.099916 
0.504517 0.100008 
0.504617 0.100100 
0.504717 0.100191 
0.504817 0.100281 
0.504917 0.100372 
0.505017 0.100462 
0.505117 0.100551 
0.505217 0.100641 
0.505317 0.100730 
0.505417 0.100818 
0.505517 0.100907 
0.505617 0.100995 
0.505717 0.101082 
0.505817 0.101170 
0.505917 0.101257 
0.506017 0.101343 
0.506117 0.101430 
0.506217 0.101516 
0.506317 0.101601 
0.506417 0.101686 
0.506517 0.101772 
0.506617 0.101856 
0.506717 0.101940 
0.506817 0.102024 
0.506917 0.102108 
0.507017 0.102191 
0.507117 0.102274 
0.507217 0.102357 
0.507317 0.102439 
0.507417 0.102521 
0.507517 0.102603 
0.507617 0.102684 
0.507717 0.102765 
0.507817 0.102846 
0.507917 0.102926 
0.508017 0.103006 
0.508117 0.103086 
0.508217 0.103165 
0.508317 0.103244 
0.508417 0.103323 
0.508517 0.103401 
0.508617 0.103479 
0.508717 0.103557 
0.508817 0.103635 
0.508917 0.103712 
0.509017 0.103788 
0.509117 0.103865 
0.509217 0.103941 
0.509317 0.104017 
0.509417 0.104092 
0.509517 0.104167 
0.509617 0.104242 
0.509717 0.104317 
0.509817 0.104391 
0.509917 0.104465 
0.510017 0.104538 
0.510117 0.104611 
0.510217 0.104684 
0.510317 0.104757 
0.510417 0.104829 
0.510517 0.104901 
0.510617 0.104973 
0.510717 0.105044 
0.510817 0.105115 
0.510917 0.105186 
0.511017 0.105256 
0.511117 0.105326 
0.511217 0.105396 
0.511317 0.105466 
0.511417 0.105535 
0.511517 0.105604 
0.511617 0.105672 
0.511717 0.105740 
0.511817 0.105808 
0.511917 0.105876 
0.512017 0.105943 
0.512117 0.106010 
0.512217 0.106077 
0.512317 0.106143 
0.512417 0.106209 
0.512517 0.106275 
0.512617 0.106340 
0.512717 0.106405 
0.512817 0.106470 
0.512917 0.106535 
0.513017 0.106599 
0.513117 0.106663 
0.513217 0.106726 
0.513317 0.106789 
0.513417 0.106853 
0.513517 0.106915 
0.513617 0.106978 
0.513717 0.107040 
0.513817 0.107101 
0.513917 0.107163 
0.514017 0.107224 
0.514117 0.107285 
0.514217 0.107345 
0.514317 0.107406 
0.514417 0.107466 
0.514517 0.107525 
0.514617 0.107585 
0.514717 0.107644 
0.514817 0.107703 
0.514917 0.107761 
0.515017 0.107819 
0.515117 0.107877 
0.515217 0.107935 
0.515317 0.107992 
0.515417 0.108049 
0.515517 0.108106 
0.515617 0.108162 
0.515717 0.108218 
0.515817 0.108274 
0.515917 0.108330 
0.516017 0.108385 
0.516117 0.108440 
0.516217 0.108495 
0.516317 0.108549 
0.516417 0.108603 
0.516517 0.108657 
0.516617 0.108710 
0.516717 0.108763 
0.516817 0.108816 
0.516917 0.108869 
0.517017 0.108921 
0.517117 0.108974 
0.517217 0.109025 
0.517317 0.109077 
0.517417 0.109128 
0.517517 0.109179 
0.517617 0.109229 
0.517717 0.109280 
0.517817 0.109330 
0.517917 0.109380 
0.518017 0.109429 
0.518117 0.109478 
0.518217 0.109527 
0.518317 0.109576 
0.518417 0.109624 
0.518517 0.109672 
0.518617 0.109720 
0.518717 0.109768 
0.518817 0.109815 
0.518917 0.109862 
0.519017 0.109909 
0.519117 0.109955 
0.519217 0.110001 
0.519317 0.110047 
0.519417 0.110093 
0.519517 0.110138 
0.519617 0.110183 
0.519717 0.110228 
0.519817 0.110272 
0.519917 0.110316 
0.520017 0.110360 
0.520117 0.110404 
0.520217 0.110447 
0.520317 0.110491 
0.520417 0.110533 
0.520517 0.110576 
0.520617 0.110618 
0.520717 0.110660 
0.520817 0.110702 
0.520917 0.110743 
0.521017 0.110785 
0.521117 0.110825 
0.521217 0.110866 
0.521317 0.110907 
0.521417 0.110947 
0.521517 0.110987 
0.521617 0.111026 
0.521717 0.111065 
0.521817 0.111105 
0.521917 0.111143 
0.522017 0.111182 
0.522117 0.111220 
0.522217 0.111258 
0.522317 0.111296 
0.522417 0.111333 
0.522517 0.111371 
0.522617 0.111408 
0.522717 0.111444 
0.522817 0.111481 
0.522917 0.111517 
0.523017 0.111553 
0.523117 0.111588 
0.523217 0.111624 
0.523317 0.111659 
0.523417 0.111694 
0.523517 0.111728 
0.523617 0.111763 
0.523717 0.111797 
0.523817 0.111830 
0.523917 0.111864 
0.524017 0.111897 
0.524117 0.111931 
0.524217 0.111963 
0.524317 0.111996 
0.524417 0.112028 
0.524517 0.112060 
0.524617 0.112092 
0.524717 0.112123 
0.524817 0.112155 
0.524917 0.112186 
0.525018 0.112216 
0.525118 0.112247 
0.525218 0.112277 
0.525318 0.112307 
0.525418 0.112337 
0.525518 0.112367 
0.525618 0.112396 
0.525718 0.112425 
0.525818 0.112454 
0.525918 0.112482 
0.526018 0.112510 
0.526118 0.112538 
0.526218 0.112566 
0.526318 0.112594 
0.526418 0.112621 
0.526518 0.112648 
0.526618 0.112675 
0.526718 0.112701 
0.526818 0.112728 
0.526918 0.112754 
0.527018 0.112780 
0.527118 0.112805 
0.527218 0.112831 
0.527318 0.112856 
0.527418 0.112880 
0.527518 0.112905 
0.527618 0.112929 
0.527718 0.112953 
0.527818 0.112977 
0.527918 0.113001 
0.528018 0.113024 
0.528118 0.113048 
0.528218 0.113071 
0.528318 0.113093 
0.528418 0.113116 
0.528518 0.113138 
0.528618 0.113160 
0.528718 0.113182 
0.528818 0.113203 
0.528918 0.113225 
0.529018 0.113245 
0.529118 0.113266 
0.529218 0.113287 
0.529318 0.113307 
0.529418 0.113327 
0.529518 0.113347 
0.529618 0.113367 
0.529718 0.113386 
0.529818 0.113405 
0.529918 0.113424 
0.530018 0.113443 
0.530118 0.113462 
0.530218 0.113480 
0.530318 0.113498 
0.530418 0.113516 
0.530518 0.113533 
0.530618 0.113551 
0.530718 0.113568 
0.530818 0.113585 
0.530918 0.113601 
0.531018 0.113618 
0.531118 0.113634 
0.531218 0.113650 
0.531318 0.113666 
0.531418 0.113681 
0.531518 0.113697 
0.531618 0.113712 
0.531718 0.113727 
0.531818 0.113741 
0.531918 0.113756 
0.532018 0.113770 
0.532118 0.113784 
0.532218 0.113798 
0.532318 0.113811 
0.532418 0.113824 
0.532518 0.113838 
0.532618 0.113850 
0.532718 0.113863 
0.532818 0.113876 
0.532918 0.113888 
0.533018 0.113900 
0.533118 0.113912 
0.533218 0.113923 
0.533318 0.113935 
0.533418 0.113946 
0.533518 0.113957 
0.533618 0.113967 
0.533718 0.113978 
0.533818 0.113988 
0.533918 0.113998 
0.534018 0.114008 
0.534118 0.114018 
0.534218 0.114027 
0.534318 0.114037 
0.534418 0.114046 
0.534518 0.114055 
0.534618 0.114063 
0.534718 0.114072 
0.534818 0.114080 
0.534918 0.114088 
0.535018 0.114095 
0.535118 0.114103 
0.535218 0.114110 
0.535318 0.114117 
0.535418 0.114125 
0.535518 0.114131 
0.535618 0.114138 
0.535718 0.114144 
0.535818 0.114150 
0.535918 0.114156 
0.536018 0.114162 
0.536118 0.114167 
0.536218 0.114173 
0.536318 0.114178 
0.536418 0.114183 
0.536518 0.114187 
0.536618 0.114192 
0.536718 0.114196 
0.536818 0.114200 
0.536918 0.114204 
0.537018 0.114208 
0.537118 0.114211 
0.537218 0.114215 
0.537318 0.114218 
0.537418 0.114221 
0.537518 0.114224 
0.537618 0.114226 
0.537718 0.114228 
0.537818 0.114230 
0.537918 0.114232 
0.538018 0.114234 
0.538118 0.114236 
0.538218 0.114237 
0.538318 0.114238 
0.538418 0.114239 
0.538518 0.114240 
0.538618 0.114240 
0.538718 0.114241 
0.538818 0.114241 
0.538918 0.114241 
0.539018 0.114241 
0.539118 0.114241 
0.539218 0.114240 
0.539318 0.114239 
0.539418 0.114238 
0.539518 0.114237 
0.539618 0.114236 
0.539718 0.114234 
0.539818 0.114233 
0.539918 0.114231 
0.540018 0.114229 
0.540118 0.114226 
0.540218 0.114224 
0.540318 0.114221 
0.540418 0.114219 
0.540518 0.114216 
0.540618 0.114212 
0.540718 0.114209 
0.540818 0.114206 
0.540918 0.114202 
0.541018 0.114198 
0.541118 0.114194 
0.541218 0.114190 
0.541318 0.114185 
0.541418 0.114181 
0.541518 0.114176 
0.541618 0.114171 
0.541718 0.114166 
0.541818 0.114160 
0.541918 0.114155 
0.542018 0.114149 
0.542118 0.114143 
0.542218 0.114137 
0.542318 0.114131 
0.542418 0.114125 
0.542518 0.114118 
0.542618 0.114111 
0.542718 0.114104 
0.542818 0.114097 
0.542918 0.114090 
0.543018 0.114083 
0.543118 0.114075 
0.543218 0.114067 
0.543318 0.114059 
0.543418 0.114051 
0.543518 0.114043 
0.543618 0.114034 
0.543718 0.114026 
0.543818 0.114017 
0.543918 0.114008 
0.544018 0.113999 
0.544118 0.113989 
0.544218 0.113980 
0.544318 0.113970 
0.544418 0.113961 
0.544518 0.113951 
0.544618 0.113940 
0.544718 0.113930 
0.544818 0.113920 
0.544918 0.113909 
0.545018 0.113898 
0.545118 0.113887 
0.545218 0.113876 
0.545318 0.113865 
0.545418 0.113853 
0.545518 0.113842 
0.545618 0.113830 
0.545718 0.113818 
0.545818 0.113806 
0.545918 0.113794 
0.546018 0.113781 
0.546118 0.113769 
0.546218 0.113756 
0.546318 0.113743 
0.546418 0.113730 
0.546518 0.113717 
0.546618 0.113704 
0.546718 0.113690 
0.546818 0.113676 
0.546918 0.113662 
0.547018 0.113649 
0.547118 0.113634 
0.547218 0.113620 
0.547318 0.113606 
0.547418 0.113591 
0.547518 0.113576 
0.547618 0.113561 
0.547718 0.113546 
0.547818 0.113531 
0.547918 0.113516 
0.548018 0.113500 
0.548118 0.113485 
0.548218 0.113469 
0.548318 0.113453 
0.548418 0.113437 
0.548518 0.113420 
0.548618 0.113404 
0.548718 0.113388 
0.548818 0.113371 
0.548918 0.113354 
0.549018 0.113337 
0.549118 0.113320 
0.549218 0.113303 
0.549318 0.113285 
0.549418 0.113268 
0.549518 0.113250 
0.549618 0.113232 
0.549718 0.113214 
0.549818 0.113196 
0.549918 0.113178 
0.550018 0.113159 
0.550118 0.113141 
0.550218 0.113122 
0.550318 0.113103 
0.550418 0.113084 
0.550518 0.113065 
0.550618 0.113046 
0.550718 0.113026 
0.550818 0.113007 
0.550918 0.112987 
0.551018 0.112967 
0.551118 0.112947 
0.551218 0.112927 
0.551318 0.112907 
0.551418 0.112887 
0.551518 0.112866 
0.551618 0.112846 
0.551718 0.112825 
0.551818 0.112804 
0.551918 0.112783 
0.552018 0.112762 
0.552118 0.112740 
0.552218 0.112719 
0.552318 0.112697 
0.552418 0.112676 
0.552518 0.112654 
0.552618 0.112632 
0.552718 0.112610 
0.552818 0.112588 
0.552918 0.112565 
0.553018 0.112543 
0.553118 0.112520 
0.553218 0.112497 
0.553318 0.112475 
0.553418 0.112452 
0.553518 0.112429 
0.553618 0.112405 
0.553718 0.112382 
0.553818 0.112358 
0.553918 0.112335 
0.554018 0.112311 
0.554118 0.112287 
0.554218 0.112263 
0.554318 0.112239 
0.554418 0.112215 
0.554518 0.112191 
0.554618 0.112166 
0.554718 0.112142 
0.554818 0.112117 
0.554918 0.112092 
0.555019 0.112067 
0.555119 0.112042 
0.555219 0.112017 
0.555319 0.111991 
0.555419 0.111966 
0.555519 0.111940 
0.555619 0.111915 
0.555719 0.111889 
0.555819 0.111863 
0.555919 0.111837 
0.556019 0.111811 
0.556119 0.111785 
0.556219 0.111758 
0.556319 0.111732 
0.556419 0.111705 
0.556519 0.111679 
0.556619 0.111652 
0.556719 0.111625 
0.556819 0.111598 
0.556919 0.111571 
0.557019 0.111544 
0.557119 0.111516 
0.557219 0.111489 
0.557319 0.111461 
0.557419 0.111434 
0.557519 0.111406 
0.557619 0.111378 
0.557719 0.111350 
0.557819 0.111322 
0.557919 0.111294 
0.558019 0.111265 
0.558119 0.111237 
0.558219 0.111208 
0.558319 0.111180 
0.558419 0.111151 
0.558519 0.111122 
0.558619 0.111093 
0.558719 0.111064 
0.558819 0.111035 
0.558919 0.111005 
0.559019 0.110976 
0.559119 0.110947 
0.559219 0.110917 
0.559319 0.110887 
0.559419 0.110858 
0.559519 0.110828 
0.559619 0.110798 
0.559719 0.110768 
0.559819 0.110738 
0.559919 0.110707 
0.560019 0.110677 
0.560119 0.110646 
0.560219 0.110616 
0.560319 0.110585 
0.560419 0.110554 
0.560519 0.110524 
0.560619 0.110493 
0.560719 0.110462 
0.560819 0.110431 
0.560919 0.110399 
0.561019 0.110368 
0.561119 0.110337 
0.561219 0.110305 
0.561319 0.110273 
0.561419 0.110242 
0.561519 0.110210 
0.561619 0.110178 
0.561719 0.110146 
0.561819 0.110114 
0.561919 0.110082 
0.562019 0.110050 
0.562119 0.110017 
0.562219 0.109985 
0.562319 0.109952 
0.562419 0.109920 
0.562519 0.109887 
0.562619 0.109854 
0.562719 0.109822 
0.562819 0.109789 
0.562919 0.109756 
0.563019 0.109723 
0.563119 0.109689 
0.563219 0.109656 
0.563319 0.109623 
0.563419 0.109590 
0.563519 0.109556 
0.563619 0.109522 
0.563719 0.109489 
0.563819 0.109455 
0.563919 0.109421 
0.564019 0.109387 
0.564119 0.109353 
0.564219 0.109319 
0.564319 0.109285 
0.564419 0.109251 
0.564519 0.109217 
0.564619 0.109182 
0.564719 0.109148 
0.564819 0.109113 
0.564919 0.109079 
0.565019 0.109044 
0.565119 0.109009 
0.565219 0.108974 
0.565319 0.108939 
0.565419 0.108905 
0.565519 0.108869 
0.565619 0.108834 
0.565719 0.108799 
0.565819 0.108764 
0.565919 0.108729 
0.566019 0.108693 
0.566119 0.108658 
0.566219 0.108622 
0.566319 0.108587 
0.566419 0.108551 
0.566519 0.108515 
0.566619 0.108479 
0.566719 0.108443 
0.566819 0.108407 
0.566919 0.108371 
0.567019 0.108335 
0.567119 0.108299 
0.567219 0.108263 
0.567319 0.108227 
0.567419 0.108190 
0.567519 0.108154 
0.567619 0.108117 
0.567719 0.108081 
0.567819 0.108044 
0.567919 0.108008 
0.568019 0.107971 
0.568119 0.107934 
0.568219 0.107897 
0.568319 0.107860 
0.568419 0.107823 
0.568519 0.107786 
0.568619 0.107749 
0.568719 0.107712 
0.568819 0.107675 
0.568919 0.107637 
0.569019 0.107600 
0.569119 0.107563 
0.569219 0.107525 
0.569319 0.107488 
0.569419 0.107450 
0.569519 0.107412 
0.569619 0.107375 
0.569719 0.107337 
0.569819 0.107299 
0.569919 0.107261 
0.570019 0.107224 
0.570119 0.107186 
0.570219 0.107148 
0.570319 0.107110 
0.570419 0.107072 
0.570519 0.107033 
0.570619 0.106995 
0.570719 0.106957 
0.570819 0.106919 
0.570919 0.106880 
0.571019 0.106842 
0.571119 0.106803 
0.571219 0.106765 
0.571319 0.106727 
0.571419 0.106688 
0.571519 0.106649 
0.571619 0.106611 
0.571719 0.106572 
0.571819 0.106533 
0.571919 0.106494 
0.572019 0.106455 
0.572119 0.106416 
0.572219 0.106378 
0.572319 0.106339 
0.572419 0.106300 
0.572519 0.106260 
0.572619 0.106221 
0.572719 0.106182 
0.572819 0.106143 
0.572919 0.106104 
0.573019 0.106065 
0.573119 0.106025 
0.573219 0.105986 
0.573319 0.105946 
0.573419 0.105907 
0.573519 0.105868 
0.573619 0.105828 
0.573719 0.105788 
0.573819 0.105749 
0.573919 0.105709 
0.574019 0.105670 
0.574119 0.105630 
0.574219 0.105590 
0.574319 0.105550 
0.574419 0.105511 
0.574519 0.105471 
0.574619 0.105431 
0.574719 0.105391 
0.574819 0.105351 
0.574919 0.105311 
0.575019 0.105271 
0.575119 0.105231 
0.575219 0.105191 
0.575319 0.105151 
0.575419 0.105111 
0.575519 0.105071 
0.575619 0.105031 
0.575719 0.104990 
0.575819 0.104950 
0.575919 0.104910 
0.576019 0.104870 
0.576119 0.104829 
0.576219 0.104789 
0.576319 0.104749 
0.576419 0.104708 
0.576519 0.104668 
0.576619 0.104627 
0.576719 0.104587 
0.576819 0.104547 
0.576919 0.104506 
0.577019 0.104466 
0.577119 0.104425 
0.577219 0.104384 
0.577319 0.104344 
0.577419 0.104303 
0.577519 0.104263 
0.577619 0.104222 
0.577719 0.104181 
0.577819 0.104141 
0.577919 0.104100 
0.578019 0.104059 
0.578119 0.104018 
0.578219 0.103978 
0.578319 0.103937 
0.578419 0.103896 
0.578519 0.103855 
0.578619 0.103815 
0.578719 0.103774 
0.578819 0.103733 
0.578919 0.103692 
0.579019 0.103651 
0.579119 0.103610 
0.579219 0.103569 
0.579319 0.103528 
0.579419 0.103487 
0.579519 0.103447 
0.579619 0.103406 
0.579719 0.103365 
0.579819 0.103324 
0.579919 0.103283 
0.580019 0.103242 
0.580119 0.103201 
0.580219 0.103160 
0.580319 0.103119 
0.580419 0.103078 
0.580519 0.103037 
0.580619 0.102996 
0.580719 0.102955 
0.580819 0.102914 
0.580919 0.102873 
0.581019 0.102832 
0.581119 0.102791 
0.581219 0.102749 
0.581319 0.102708 
0.581419 0.102667 
0.581519 0.102626 
0.581619 0.102585 
0.581719 0.102544 
0.581819 0.102503 
0.581919 0.102462 
0.582019 0.102421 
0.582119 0.102380 
0.582219 0.102339 
0.582319 0.102298 
0.582419 0.102257 
0.582519 0.102216 
0.582619 0.102174 
0.582719 0.102133 
0.582819 0.102092 
0.582919 0.102051 
0.583019 0.102010 
0.583119 0.101969 
0.583219 0.101928 
0.583319 0.101887 
0.583419 0.101846 
0.583519 0.101805 
0.583619 0.101764 
0.583719 0.101723 
0.583819 0.101682 
0.583919 0.101641 
0.584019 0.101600 
0.584119 0.101559 
0.584219 0.101518 
0.584319 0.101477 
0.584419 0.101436 
0.584519 0.101395 
0.584619 0.101354 
0.584719 0.101313 
0.584819 0.101273 
0.584919 0.101232 
0.585020 0.101191 
0.585120 0.101150 
0.585220 0.101109 
0.585320 0.101068 
0.585420 0.101027 
0.585520 0.100987 
0.585620 0.100946 
0.585720 0.100905 
0.585820 0.100864 
0.585920 0.100823 
0.586020 0.100783 
0.586120 0.100742 
0.586220 0.100701 
0.586320 0.100661 
0.586420 0.100620 
0.586520 0.100580 
0.586620 0.100539 
0.586720 0.100498 
0.586820 0.100458 
0.586920 0.100417 
0.587020 0.100377 
0.587120 0.100336 
0.587220 0.100296 
0.587320 0.100255 
0.587420 0.100215 
0.587520 0.100174 
0.587620 0.100134 
0.587720 0.100094 
0.587820 0.100053 
0.587920 0.100013 
0.588020 0.099973 
0.588120 0.099932 
0.588220 0.099892 
0.588320 0.099852 
0.588420 0.099812 
0.588520 0.099772 
0.588620 0.099732 
0.588720 0.099692 
0.588820 0.099652 
0.588920 0.099611 
0.589020 0.099571 
0.589120 0.099532 
0.589220 0.099492 
0.589320 0.099452 
0.589420 0.099412 
0.589520 0.099372 
0.589620 0.099332 
0.589720 0.099292 
0.589820 0.099253 
0.589920 0.099213 
0.590020 0.099173 
0.590120 0.099134 
0.590220 0.099094 
0.590320 0.099055 
0.590420 0.099015 
0.590520 0.098976 
0.590620 0.098936 
0.590720 0.098897 
0.590820 0.098857 
0.590920 0.098818 
0.591020 0.098779 
0.591120 0.098740 
0.591220 0.098700 
0.591320 0.098661 
0.591420 0.098622 
0.591520 0.098583 
0.591620 0.098544 
0.591720 0.098505 
0.591820 0.098466 
0.591920 0.098427 
0.592020 0.098388 
0.592120 0.098349 
0.592220 0.098311 
0.592320 0.098272 
0.592420 0.098233 
0.592520 0.098195 
0.592620 0.098156 
0.592720 0.098117 
0.592820 0.098079 
0.592920 0.098040 
0.593020 0.098002 
0.593120 0.097964 
0.593220 0.097925 
0.593320 0.097887 
0.593420 0.097849 
0.593520 0.097811 
0.593620 0.097773 
0.593720 0.097735 
0.593820 0.097697 
0.593920 0.097659 
0.594020 0.097621 
0.594120 0.097583 
0.594220 0.097545 
0.594320 0.097507 
0.594420 0.097470 
0.594520 0.097432 
0.594620 0.097395 
0.594720 0.097357 
0.594820 0.097320 
0.594920 0.097282 
0.595020 0.097245 
0.595120 0.097208 
0.595220 0.097170 
0.595320 0.097133 
0.595420 0.097096 
0.595520 0.097059 
0.595620 0.097022 
0.595720 0.096985 
0.595820 0.096948 
0.595920 0.096911 
0.596020 0.096875 
0.596120 0.096838 
0.596220 0.096801 
0.596320 0.096765 
0.596420 0.096728 
0.596520 0.096692 
0.596620 0.096656 
0.596720 0.096619 
0.596820 0.096583 
0.596920 0.096547 
0.597020 0.096511 
0.597120 0.096475 
0.597220 0.096439 
0.597320 0.096403 
0.597420 0.096367 
0.597520 0.096331 
0.597620 0.096296 
0.597720 0.096260 
0.597820 0.096224 
0.597920 0.096189 
0.598020 0.096153 
0.598120 0.096118 
0.598220 0.096083 
0.598320 0.096048 
0.598420 0.096012 
0.598520 0.095977 
0.598620 0.095942 
0.598720 0.095908 
0.598820 0.095873 
0.598920 0.095838 
0.599020 0.095803 
0.599120 0.095769 
0.599220 0.095734 
0.599320 0.095700 
0.599420 0.095665 
0.599520 0.095631 
0.599620 0.095597 
0.599720 0.095563 
0.599820 0.095528 
0.599920 0.095494 
0.600020 0.095461 
0.600120 0.095427 
0.600220 0.095393 
0.600320 0.095359 
0.600420 0.095326 
0.600520 0.095292 
0.600620 0.095259 
0.600720 0.095225 
0.600820 0.095192 
0.600920 0.095159 
0.601020 0.095126 
0.601120 0.095093 
0.601220 0.095060 
0.601320 0.095027 
0.601420 0.094994 
0.601520 0.094961 
0.601620 0.094929 
0.601720 0.094896 
0.601820 0.094863 
0.601920 0.094831 
0.602020 0.094799 
0.602120 0.094766 
0.602220 0.094734 
0.602320 0.094702 
0.602420 0.094670 
0.602520 0.094638 
0.602620 0.094606 
0.602720 0.094574 
0.602820 0.094542 
0.602920 0.094511 
0.603020 0.094479 
0.603120 0.094448 
0.603220 0.094416 
0.603320 0.094385 
0.603420 0.094353 
0.603520 0.094322 
0.603620 0.094291 
0.603720 0.094260 
0.603820 0.094229 
0.603920 0.094198 
0.604020 0.094167 
0.604120 0.094136 
0.604220 0.094106 
0.604320 0.094075 
0.604420 0.094044 
0.604520 0.094014 
0.604620 0.093983 
0.604720 0.093953 
0.604820 0.093923 
0.604920 0.093892 
0.605020 0.093862 
0.605120 0.093832 
0.605220 0.093802 
0.605320 0.093772 
0.605420 0.093742 
0.605520 0.093712 
0.605620 0.093683 
0.605720 0.093653 
0.605820 0.093623 
0.605920 0.093594 
0.606020 0.093564 
0.606120 0.093535 
0.606220 0.093506 
0.606320 0.093476 
0.606420 0.093447 
0.606520 0.093418 
0.606620 0.093389 
0.606720 0.093360 
0.606820 0.093331 
0.606920 0.093302 
0.607020 0.093274 
0.607120 0.093245 
0.607220 0.093216 
0.607320 0.093188 
0.607420 0.093159 
0.607520 0.093131 
0.607620 0.093102 
0.607720 0.093074 
0.607820 0.093046 
0.607920 0.093017 
0.608020 0.092989 
0.608120 0.092961 
0.608220 0.092933 
0.608320 0.092905 
0.608420 0.092877 
0.608520 0.092850 
0.608620 0.092822 
0.608720 0.092794 
0.608820 0.092767 
0.608920 0.092739 
0.609020 0.092712 
0.609120 0.092684 
0.609220 0.092657 
0.609320 0.092629 
0.609420 0.092602 
0.609520 0.092575 
0.609620 0.092548 
0.609720 0.092521 
0.609820 0.092494 
0.609920 0.092467 
0.610020 0.092440 
0.610120 0.092413 
0.610220 0.092387 
0.610320 0.092360 
0.610420 0.092333 
0.610520 0.092307 
0.610620 0.092280 
0.610720 0.092254 
0.610820 0.092228 
0.610920 0.092201 
0.611020 0.092175 
0.611120 0.092149 
0.611220 0.092123 
0.611320 0.092097 
0.611420 0.092071 
0.611520 0.092045 
0.611620 0.092019 
0.611720 0.091993 
0.611820 0.091967 
0.611920 0.091941 
0.612020 0.091916 
0.612120 0.091890 
0.612220 0.091865 
0.612320 0.091839 
0.612420 0.091814 
0.612520 0.091788 
0.612620 0.091763 
0.612720 0.091738 
0.612820 0.091712 
0.612920 0.091687 
0.613020 0.091662 
0.613120 0.091637 
0.613220 0.091612 
0.613320 0.091587 
0.613420 0.091562 
0.613520 0.091538 
0.613620 0.091513 
0.613720 0.091488 
0.613820 0.091464 
0.613920 0.091439 
0.614020 0.091414 
0.614120 0.091390 
0.614220 0.091366 
0.614320 0.091341 
0.614420 0.091317 
0.614520 0.091293 
0.614620 0.091268 
0.614720 0.091244 
0.614820 0.091220 
0.614920 0.091196 
0.615021 0.091172 
0.615121 0.091148 
0.615221 0.091124 
0.615321 0.091100 
0.615421 0.091077 
0.615521 0.091053 
0.615621 0.091029 
0.615721 0.091006 
0.615821 0.090982 
0.615921 0.090958 
0.616021 0.090935 
0.616121 0.090912 
0.616221 0.090888 
0.616321 0.090865 
0.616421 0.090842 
0.616521 0.090818 
0.616621 0.090795 
0.616721 0.090772 
0.616821 0.090749 
0.616921 0.090726 
0.617021 0.090703 
0.617121 0.090680 
0.617221 0.090657 
0.617321 0.090634 
0.617421 0.090611 
0.617521 0.090589 
0.617621 0.090566 
0.617721 0.090543 
0.617821 0.090521 
0.617921 0.090498 
0.618021 0.090476 
0.618121 0.090453 
0.618221 0.090431 
0.618321 0.090409 
0.618421 0.090386 
0.618521 0.090364 
0.618621 0.090342 
0.618721 0.090320 
0.618821 0.090298 
0.618921 0.090275 
0.619021 0.090253 
0.619121 0.090231 
0.619221 0.090209 
0.619321 0.090188 
0.619421 0.090166 
0.619521 0.090144 
0.619621 0.090122 
0.619721 0.090100 
0.619821 0.090079 
0.619921 0.090057 
0.620021 0.090036 
0.620121 0.090014 
0.620221 0.089993 
0.620321 0.089971 
0.620421 0.089950 
0.620521 0.089928 
0.620621 0.089907 
0.620721 0.089886 
0.620821 0.089864 
0.620921 0.089843 
0.621021 0.089822 
0.621121 0.089801 
0.621221 0.089780 
0.621321 0.089759 
0.621421 0.089738 
0.621521 0.089717 
0.621621 0.089696 
0.621721 0.089675 
0.621821 0.089654 
0.621921 0.089634 
0.622021 0.089613 
0.622121 0.089592 
0.622221 0.089572 
0.622321 0.089551 
0.622421 0.089530 
0.622521 0.089510 
0.622621 0.089489 
0.622721 0.089469 
0.622821 0.089448 
0.622921 0.089428 
0.623021 0.089408 
0.623121 0.089387 
0.623221 0.089367 
0.623321 0.089347 
0.623421 0.089327 
0.623521 0.089306 
0.623621 0.089286 
0.623721 0.089266 
0.623821 0.089246 
0.623921 0.089226 
0.624021 0.089206 
0.624121 0.089186 
0.624221 0.089166 
0.624321 0.089147 
0.624421 0.089127 
0.624521 0.089107 
0.624621 0.089087 
0.624721 0.089067 
0.624821 0.089048 
0.624921 0.089028 
0.625021 0.089009 
0.625121 0.088989 
0.625221 0.088969 
0.625321 0.088950 
0.625421 0.088930 
0.625521 0.088911 
0.625621 0.088892 
0.625721 0.088872 
0.625821 0.088853 
0.625921 0.088834 
0.626021 0.088814 
0.626121 0.088795 
0.626221 0.088776 
0.626321 0.088757 
0.626421 0.088738 
0.626521 0.088718 
0.626621 0.088699 
0.626721 0.088680 
0.626821 0.088661 
0.626921 0.088642 
0.627021 0.088623 
0.627121 0.088604 
0.627221 0.088586 
0.627321 0.088567 
0.627421 0.088548 
0.627521 0.088529 
0.627621 0.088510 
0.627721 0.088492 
0.627821 0.088473 
0.627921 0.088454 
0.628021 0.088436 
0.628121 0.088417 
0.628221 0.088398 
0.628321 0.088380 
0.628421 0.088361 
0.628521 0.088343 
0.628621 0.088324 
0.628721 0.088306 
0.628821 0.088287 
0.628921 0.088269 
0.629021 0.088251 
0.629121 0.088232 
0.629221 0.088214 
0.629321 0.088196 
0.629421 0.088178 
0.629521 0.088159 
0.629621 0.088141 
0.629721 0.088123 
0.629821 0.088105 
0.629921 0.088087 
0.630021 0.088069 
0.630121 0.088051 
0.630221 0.088032 
0.630321 0.088014 
0.630421 0.087996 
0.630521 0.087979 
0.630621 0.087961 
0.630721 0.087943 
0.630821 0.087925 
0.630921 0.087907 
0.631021 0.087889 
0.631121 0.087871 
0.631221 0.087853 
0.631321 0.087836 
0.631421 0.087818 
0.631521 0.087800 
0.631621 0.087783 
0.631721 0.087765 
0.631821 0.087747 
0.631921 0.087730 
0.632021 0.087712 
0.632121 0.087694 
0.632221 0.087677 
0.632321 0.087659 
0.632421 0.087642 
0.632521 0.087624 
0.632621 0.087607 
0.632721 0.087589 
0.632821 0.087572 
0.632921 0.087555 
0.633021 0.087537 
0.633121 0.087520 
0.633221 0.087502 
0.633321 0.087485 
0.633421 0.087468 
0.633521 0.087451 
0.633621 0.087433 
0.633721 0.087416 
0.633821 0.087399 
0.633921 0.087382 
0.634021 0.087364 
0.634121 0.087347 
0.634221 0.087330 
0.634321 0.087313 
0.634421 0.087296 
0.634521 0.087279 
0.634621 0.087262 
0.634721 0.087245 
0.634821 0.087227 
0.634921 0.087210 
0.635021 0.087193 
0.635121 0.087176 
0.635221 0.087159 
0.635321 0.087143 
0.635421 0.087126 
0.635521 0.087109 
0.635621 0.087092 
0.635721 0.087075 
0.635821 0.087058 
0.635921 0.087041 
0.636021 0.087024 
0.636121 0.087007 
0.636221 0.086991 
0.636321 0.086974 
0.636421 0.086957 
0.636521 0.086940 
0.636621 0.086923 
0.636721 0.086907 
0.636821 0.086890 
0.636921 0.086873 
0.637021 0.086857 
0.637121 0.086840 
0.637221 0.086823 
0.637321 0.086807 
0.637421 0.086790 
0.637521 0.086773 
0.637621 0.086757 
0.637721 0.086740 
0.637821 0.086723 
0.637921 0.086707 
0.638021 0.086690 
0.638121 0.086674 
0.638221 0.086657 
0.638321 0.086641 
0.638421 0.086624 
0.638521 0.086608 
0.638621 0.086591 
0.638721 0.086574 
0.638821 0.086558 
0.638921 0.086542 
0.639021 0.086525 
0.639121 0.086509 
0.639221 0.086492 
0.639321 0.086476 
0.639421 0.086459 
0.639521 0.086443 
0.639621 0.086426 
0.639721 0.086410 
0.639821 0.086394 
0.639921 0.086377 
0.640021 0.086361 
0.640121 0.086345 
0.640221 0.086328 
0.640321 0.086312 
0.640421 0.086295 
0.640521 0.086279 
0.640621 0.086263 
0.640721 0.086246 
0.640821 0.086230 
0.640921 0.086214 
0.641021 0.086198 
0.641121 0.086181 
0.641221 0.086165 
0.641321 0.086149 
0.641421 0.086132 
0.641521 0.086116 
0.641621 0.086100 
0.641721 0.086084 
0.641821 0.086067 
0.641921 0.086051 
0.642021 0.086035 
0.642121 0.086019 
0.642221 0.086002 
0.642321 0.085986 
0.642421 0.085970 
0.642521 0.085954 
0.642621 0.085937 
0.642721 0.085921 
0.642821 0.085905 
0.642921 0.085889 
0.643021 0.085873 
0.643121 0.085856 
0.643221 0.085840 
0.643321 0.085824 
0.643421 0.085808 
0.643521 0.085791 
0.643621 0.085775 
0.643721 0.085759 
0.643821 0.085743 
0.643921 0.085727 
0.644021 0.085710 
0.644121 0.085694 
0.644221 0.085678 
0.644321 0.085662 
0.644421 0.085646 
0.644521 0.085630 
0.644621 0.085613 
0.644721 0.085597 
0.644821 0.085581 
0.644921 0.085565 
0.645022 0.085549 
0.645122 0.085532 
0.645222 0.085516 
0.645322 0.085500 
0.645422 0.085484 
0.645522 0.085468 
0.645622 0.085451 
0.645722 0.085435 
0.645822 0.085419 
0.645922 0.085403 
0.646022 0.085387 
0.646122 0.085370 
0.646222 0.085354 
0.646322 0.085338 
0.646422 0.085322 
0.646522 0.085306 
0.646622 0.085289 
0.646722 0.085273 
0.646822 0.085257 
0.646922 0.085241 
0.647022 0.085224 
0.647122 0.085208 
0.647222 0.085192 
0.647322 0.085176 
0.647422 0.085159 
0.647522 0.085143 
0.647622 0.085127 
0.647722 0.085111 
0.647822 0.085094 
0.647922 0.085078 
0.648022 0.085062 
0.648122 0.085045 
0.648222 0.085029 
0.648322 0.085013 
0.648422 0.084996 
0.648522 0.084980 
0.648622 0.084964 
0.648722 0.084947 
0.648822 0.084931 
0.648922 0.084915 
0.649022 0.084898 
0.649122 0.084882 
0.649222 0.084866 
0.649322 0.084849 
0.649422 0.084833 
0.649522 0.084816 
0.649622 0.084800 
0.649722 0.084784 
0.649822 0.084767 
0.649922 0.084751 
0.650022 0.084734 
0.650122 0.084718 
0.650222 0.084701 
0.650322 0.084685 
0.650422 0.084668 
0.650522 0.084652 
0.650622 0.084635 
0.650722 0.084619 
0.650822 0.084602 
0.650922 0.084586 
0.651022 0.084569 
0.651122 0.084553 
0.651222 0.084536 
0.651322 0.084519 
0.651422 0.084503 
0.651522 0.084486 
0.651622 0.084470 
0.651722 0.084453 
0.651822 0.084436 
0.651922 0.084420 
0.652022 0.084403 
0.652122 0.084386 
0.652222 0.084370 
0.652322 0.084353 
0.652422 0.084336 
0.652522 0.084319 
0.652622 0.084303 
0.652722 0.084286 
0.652822 0.084269 
0.652922 0.084252 
0.653022 0.084235 
0.653122 0.084219 
0.653222 0.084202 
0.653322 0.084185 
0.653422 0.084168 
0.653522 0.084151 
0.653622 0.084134 
0.653722 0.084117 
0.653822 0.084100 
0.653922 0.084083 
0.654022 0.084066 
0.654122 0.084049 
0.654222 0.084032 
0.654322 0.084015 
0.654422 0.083998 
0.654522 0.083981 
0.654622 0.083964 
0.654722 0.083947 
0.654822 0.083930 
0.654922 0.083913 
0.655022 0.083896 
0.655122 0.083879 
0.655222 0.083861 
0.655322 0.083844 
0.655422 0.083827 
0.655522 0.083810 
0.655622 0.083792 
0.655722 0.083775 
0.655822 0.083758 
0.655922 0.083740 
0.656022 0.083723 
0.656122 0.083706 
0.656222 0.083688 
0.656322 0.083671 
0.656422 0.083654 
0.656522 0.083636 
0.656622 0.083619 
0.656722 0.083601 
0.656822 0.083584 
0.656922 0.083566 
0.657022 0.083549 
0.657122 0.083531 
0.657222 0.083513 
0.657322 0.083496 
0.657422 0.083478 
0.657522 0.083460 
0.657622 0.083443 
0.657722 0.083425 
0.657822 0.083407 
0.657922 0.083389 
0.658022 0.083372 
0.658122 0.083354 
0.658222 0.083336 
0.658322 0.083318 
0.658422 0.083300 
0.658522 0.083282 
0.658622 0.083264 
0.658722 0.083246 
0.658822 0.083228 
0.658922 0.083210 
0.659022 0.083192 
0.659122 0.083174 
0.659222 0.083156 
0.659322 0.083138 
0.659422 0.083120 
0.659522 0.083102 
0.659622 0.083084 
0.659722 0.083065 
0.659822 0.083047 
0.659922 0.083029 
0.660022 0.083011 
0.660122 0.082992 
0.660222 0.082974 
0.660322 0.082956 
0.660422 0.082937 
0.660522 0.082919 
0.660622 0.082900 
0.660722 0.082882 
0.660822 0.082863 
0.660922 0.082845 
0.661022 0.082826 
0.661122 0.082807 
0.661222 0.082789 
0.661322 0.082770 
0.661422 0.082751 
0.661522 0.082733 
0.661622 0.082714 
0.661722 0.082695 
0.661822 0.082676 
0.661922 0.082657 
0.662022 0.082639 
0.662122 0.082620 
0.662222 0.082601 
0.662322 0.082582 
0.662422 0.082563 
0.662522 0.082544 
0.662622 0.082525 
0.662722 0.082505 
0.662822 0.082486 
0.662922 0.082467 
0.663022 0.082448 
0.663122 0.082429 
0.663222 0.082409 
0.663322 0.082390 
0.663422 0.082371 
0.663522 0.082351 
0.663622 0.082332 
0.663722 0.082313 
0.663822 0.082293 
0.663922 0.082274 
0.664022 0.082254 
0.664122 0.082234 
0.664222 0.082215 
0.664322 0.082195 
0.664422 0.082175 
0.664522 0.082156 
0.664622 0.082136 
0.664722 0.082116 
0.664822 0.082096 
0.664922 0.082077 
0.665022 0.082057 
0.665122 0.082037 
0.665222 0.082017 
0.665322 0.081997 
0.665422 0.081977 
0.665522 0.081957 
0.665622 0.081936 
0.665722 0.081916 
0.665822 0.081896 
0.665922 0.081876 
0.666022 0.081856 
0.666122 0.081835 
0.666222 0.081815 
0.666322 0.081795 
0.666422 0.081774 
0.666522 0.081754 
0.666622 0.081733 
0.666722 0.081713 
0.666822 0.081692 
0.666922 0.081671 
0.667022 0.081651 
0.667122 0.081630 
0.667222 0.081609 
0.667322 0.081589 
0.667422 0.081568 
0.667522 0.081547 
0.667622 0.081526 
0.667722 0.081505 
0.667822 0.081484 
0.667922 0.081463 
0.668022 0.081442 
0.668122 0.081421 
0.668222 0.081400 
0.668322 0.081378 
0.668422 0.081357 
0.668522 0.081336 
0.668622 0.081315 
0.668722 0.081293 
0.668822 0.081272 
0.668922 0.081250 
0.669022 0.081229 
0.669122 0.081207 
0.669222 0.081186 
0.669322 0.081164 
0.669422 0.081143 
0.669522 0.081121 
0.669622 0.081099 
0.669722 0.081077 
0.669822 0.081055 
0.669922 0.081033 
0.670022 0.081012 
0.670122 0.080990 
0.670222 0.080968 
0.670322 0.080945 
0.670422 0.080923 
0.670522 0.080901 
0.670622 0.080879 
0.670722 0.080857 
0.670822 0.080834 
0.670922 0.080812 
0.671022 0.080790 
0.671122 0.080767 
0.671222 0.080745 
0.671322 0.080722 
0.671422 0.080700 
0.671522 0.080677 
0.671622 0.080654 
0.671722 0.080632 
0.671822 0.080609 
0.671922 0.080586 
0.672022 0.080563 
0.672122 0.080540 
0.672222 0.080517 
0.672322 0.080494 
0.672422 0.080471 
0.672522 0.080448 
0.672622 0.080425 
0.672722 0.080401 
0.672822 0.080378 
0.672922 0.080355 
0.673022 0.080332 
0.673122 0.080308 
0.673222 0.080285 
0.673322 0.080261 
0.673422 0.080237 
0.673522 0.080214 
0.673622 0.080190 
0.673722 0.080166 
0.673822 0.080143 
0.673922 0.080119 
0.674022 0.080095 
0.674122 0.080071 
0.674222 0.080047 
0.674322 0.080023 
0.674422 0.079999 
0.674522 0.079975 
0.674622 0.079950 
0.674722 0.079926 
0.674822 0.079902 
0.674922 0.079878 
0.675023 0.079853 
0.675123 0.079829 
0.675223 0.079804 
0.675323 0.079779 
0.675423 0.079755 
0.675523 0.079730 
0.675623 0.079705 
0.675723 0.079681 
0.675823 0.079656 
0.675923 0.079631 
0.676023 0.079606 
0.676123 0.079581 
0.676223 0.079556 
0.676323 0.079531 
0.676423 0.079505 
0.676523 0.079480 
0.676623 0.079455 
0.676723 0.079429 
0.676823 0.079404 
0.676923 0.079379 
0.677023 0.079353 
0.677123 0.079327 
0.677223 0.079302 
0.677323 0.079276 
0.677423 0.079250 
0.677523 0.079224 
0.677623 0.079198 
0.677723 0.079173 
0.677823 0.079147 
0.677923 0.079120 
0.678023 0.079094 
0.678123 0.079068 
0.678223 0.079042 
0.678323 0.079016 
0.678423 0.078989 
0.678523 0.078963 
0.678623 0.078936 
0.678723 0.078910 
0.678823 0.078883 
0.678923 0.078856 
0.679023 0.078830 
0.679123 0.078803 
0.679223 0.078776 
0.679323 0.078749 
0.679423 0.078722 
0.679523 0.078695 
0.679623 0.078668 
0.679723 0.078641 
0.679823 0.078614 
0.679923 0.078586 
0.680023 0.078559 
0.680123 0.078532 
0.680223 0.078504 
0.680323 0.078477 
0.680423 0.078449 
0.680523 0.078421 
0.680623 0.078393 
0.680723 0.078366 
0.680823 0.078338 
0.680923 0.078310 
0.681023 0.078282 
0.681123 0.078254 
0.681223 0.078226 
0.681323 0.078198 
0.681423 0.078169 
0.681523 0.078141 
0.681623 0.078113 
0.681723 0.078084 
0.681823 0.078056 
0.681923 0.078027 
0.682023 0.077998 
0.682123 0.077970 
0.682223 0.077941 
0.682323 0.077912 
0.682423 0.077883 
0.682523 0.077854 
0.682623 0.077825 
0.682723 0.077796 
0.682823 0.077767 
0.682923 0.077737 
0.683023 0.077708 
0.683123 0.077679 
0.683223 0.077649 
0.683323 0.077620 
0.683423 0.077590 
0.683523 0.077560 
0.683623 0.077531 
0.683723 0.077501 
0.683823 0.077471 
0.683923 0.077441 
0.684023 0.077411 
0.684123 0.077381 
0.684223 0.077351 
0.684323 0.077321 
0.684423 0.077290 
0.684523 0.077260 
0.684623 0.077229 
0.684723 0.077199 
0.684823 0.077168 
0.684923 0.077138 
0.685023 0.077107 
0.685123 0.077076 
0.685223 0.077045 
0.685323 0.077014 
0.685423 0.076983 
0.685523 0.076952 
0.685623 0.076921 
0.685723 0.076890 
0.685823 0.076858 
0.685923 0.076827 
0.686023 0.076796 
0.686123 0.076764 
0.686223 0.076732 
0.686323 0.076701 
0.686423 0.076669 
0.686523 0.076637 
0.686623 0.076605 
0.686723 0.076573 
0.686823 0.076541 
0.686923 0.076509 
0.687023 0.076477 
0.687123 0.076445 
0.687223 0.076412 
0.687323 0.076380 
0.687423 0.076347 
0.687523 0.076315 
0.687623 0.076282 
0.687723 0.076249 
0.687823 0.076216 
0.687923 0.076184 
0.688023 0.076151 
0.688123 0.076117 
0.688223 0.076084 
0.688323 0.076051 
0.688423 0.076018 
0.688523 0.075985 
0.688623 0.075951 
0.688723 0.075918 
0.688823 0.075884 
0.688923 0.075850 
0.689023 0.075817 
0.689123 0.075783 
0.689223 0.075749 
0.689323 0.075715 
0.689423 0.075681 
0.689523 0.075647 
0.689623 0.075612 
0.689723 0.075578 
0.689823 0.075544 
0.689923 0.075509 
0.690023 0.075475 
0.690123 0.075440 
0.690223 0.075405 
0.690323 0.075370 
0.690423 0.075336 
0.690523 0.075301 
0.690623 0.075266 
0.690723 0.075230 
0.690823 0.075195 
0.690923 0.075160 
0.691023 0.075125 
0.691123 0.075089 
0.691223 0.075054 
0.691323 0.075018 
0.691423 0.074982 
0.691523 0.074946 
0.691623 0.074911 
0.691723 0.074875 
0.691823 0.074839 
0.691923 0.074802 
0.692023 0.074766 
0.692123 0.074730 
0.692223 0.074694 
0.692323 0.074657 
0.692423 0.074621 
0.692523 0.074584 
0.692623 0.074547 
0.692723 0.074510 
0.692823 0.074473 
0.692923 0.074436 
0.693023 0.074399 
0.693123 0.074362 
0.693223 0.074325 
0.693323 0.074288 
0.693423 0.074250 
0.693523 0.074213 
0.693623 0.074175 
0.693723 0.074138 
0.693823 0.074100 
0.693923 0.074062 
0.694023 0.074024 
0.694123 0.073986 
0.694223 0.073948 
0.694323 0.073910 
0.694423 0.073871 
0.694523 0.073833 
0.694623 0.073795 
0.694723 0.073756 
0.694823 0.073717 
0.694923 0.073679 
0.695023 0.073640 
0.695123 0.073601 
0.695223 0.073562 
0.695323 0.073523 
0.695423 0.073484 
0.695523 0.073444 
0.695623 0.073405 
0.695723 0.073365 
0.695823 0.073326 
0.695923 0.073286 
0.696023 0.073247 
0.696123 0.073207 
0.696223 0.073167 
0.696323 0.073127 
0.696423 0.073087 
0.696523 0.073047 
0.696623 0.073006 
0.696723 0.072966 
0.696823 0.072925 
0.696923 0.072885 
0.697023 0.072844 
0.697123 0.072803 
0.697223 0.072763 
0.697323 0.072722 
0.697423 0.072681 
0.697523 0.072639 
0.697623 0.072598 
0.697723 0.072557 
0.697823 0.072516 
0.697923 0.072474 
0.698023 0.072432 
0.698123 0.072391 
0.698223 0.072349 
0.698323 0.072307 
0.698423 0.072265 
0.698523 0.072223 
0.698623 0.072181 
0.698723 0.072139 
0.698823 0.072096 
0.698923 0.072054 
0.699023 0.072011 
0.699123 0.071968 
0.699223 0.071926 
0.699323 0.071883 
0.699423 0.071840 
0.699523 0.071797 
0.699623 0.071754 
0.699723 0.071710 
0.699823 0.071667 
0.699923 0.071624 
0.700023 0.071580 
0.700123 0.071537 
0.700223 0.071493 
0.700323 0.071449 
0.700423 0.071405 
0.700523 0.071361 
0.700623 0.071317 
0.700723 0.071273 
0.700823 0.071228 
0.700923 0.071184 
0.701023 0.071139 
0.701123 0.071095 
0.701223 0.071050 
0.701323 0.071005 
0.701423 0.070960 
0.701523 0.070915 
0.701623 0.070870 
0.701723 0.070825 
0.701823 0.070780 
0.701923 0.070735 
0.702023 0.070689 
0.702123 0.070644 
0.702223 0.070598 
0.702323 0.070552 
0.702423 0.070506 
0.702523 0.070460 
0.702623 0.070414 
0.702723 0.070368 
0.702823 0.070322 
0.702923 0.070276 
0.703023 0.070229 
0.703123 0.070183 
0.703223 0.070136 
0.703323 0.070090 
0.703423 0.070043 
0.703523 0.069996 
0.703623 0.069949 
0.703723 0.069902 
0.703823 0.069855 
0.703923 0.069808 
0.704023 0.069761 
0.704123 0.069713 
0.704223 0.069666 
0.704323 0.069618 
0.704423 0.069571 
0.704523 0.069523 
0.704623 0.069475 
0.704723 0.069427 
0.704823 0.069379 
0.704923 0.069331 
0.705024 0.069283 
0.705124 0.069235 
0.705224 0.069187 
0.705324 0.069138 
0.705424 0.069090 
0.705524 0.069041 
0.705624 0.068993 
0.705724 0.068944 
0.705824 0.068895 
0.705924 0.068846 
0.706024 0.068797 
0.706124 0.068748 
0.706224 0.068699 
0.706324 0.068650 
0.706424 0.068601 
0.706524 0.068551 
0.706624 0.068502 
0.706724 0.068452 
0.706824 0.068403 
0.706924 0.068353 
0.707024 0.068303 
0.707124 0.068253 
0.707224 0.068203 
0.707324 0.068153 
0.707424 0.068103 
0.707524 0.068053 
0.707624 0.068003 
0.707724 0.067952 
0.707824 0.067902 
0.707924 0.067852 
0.708024 0.067801 
0.708124 0.067750 
0.708224 0.067700 
0.708324 0.067649 
0.708424 0.067598 
0.708524 0.067547 
0.708624 0.067496 
0.708724 0.067445 
0.708824 0.067394 
0.708924 0.067343 
0.709024 0.067291 
0.709124 0.067240 
0.709224 0.067188 
0.709324 0.067137 
0.709424 0.067085 
0.709524 0.067033 
0.709624 0.066982 
0.709724 0.066930 
0.709824 0.066878 
0.709924 0.066826 
0.710024 0.066774 
0.710124 0.066722 
0.710224 0.066670 
0.710324 0.066617 
0.710424 0.066565 
0.710524 0.066513 
0.710624 0.066460 
0.710724 0.066408 
0.710824 0.066355 
0.710924 0.066302 
0.711024 0.066250 
0.711124 0.066197 
0.711224 0.066144 
0.711324 0.066091 
0.711424 0.066038 
0.711524 0.065985 
0.711624 0.065932 
0.711724 0.065878 
0.711824 0.065825 
0.711924 0.065772 
0.712024 0.065718 
0.712124 0.065665 
0.712224 0.065611 
0.712324 0.065558 
0.712424 0.065504 
0.712524 0.065450 
0.712624 0.065396 
0.712724 0.065343 
0.712824 0.065289 
0.712924 0.065235 
0.713024 0.065180 
0.713124 0.065126 
0.713224 0.065072 
0.713324 0.065018 
0.713424 0.064964 
0.713524 0.064909 
0.713624 0.064855 
0.713724 0.064800 
0.713824 0.064746 
0.713924 0.064691 
0.714024 0.064636 
0.714124 0.064582 
0.714224 0.064527 
0.714324 0.064472 
0.714424 0.064417 
0.714524 0.064362 
0.714624 0.064307 
0.714724 0.064252 
0.714824 0.064197 
0.714924 0.064141 
0.715024 0.064086 
0.715124 0.064031 
0.715224 0.063975 
0.715324 0.063920 
0.715424 0.063864 
0.715524 0.063809 
0.715624 0.063753 
0.715724 0.063697 
0.715824 0.063642 
0.715924 0.063586 
0.716024 0.063530 
0.716124 0.063474 
0.716224 0.063418 
0.716324 0.063362 
0.716424 0.063306 
0.716524 0.063250 
0.716624 0.063194 
0.716724 0.063137 
0.716824 0.063081 
0.716924 0.063025 
0.717024 0.062968 
0.717124 0.062912 
0.717224 0.062856 
0.717324 0.062799 
0.717424 0.062742 
0.717524 0.062686 
0.717624 0.062629 
0.717724 0.062572 
0.717824 0.062515 
0.717924 0.062459 
0.718024 0.062402 
0.718124 0.062345 
0.718224 0.062288 
0.718324 0.062231 
0.718424 0.062174 
0.718524 0.062116 
0.718624 0.062059 
0.718724 0.062002 
0.718824 0.061945 
0.718924 0.061887 
0.719024 0.061830 
0.719124 0.061772 
0.719224 0.061715 
0.719324 0.061657 
0.719424 0.061600 
0.719524 0.061542 
0.719624 0.061485 
0.719724 0.061427 
0.719824 0.061369 
0.719924 0.061311 
0.720024 0.061253 
0.720124 0.061196 
0.720224 0.061138 
0.720324 0.061080 
0.720424 0.061022 
0.720524 0.060963 
0.720624 0.060905 
0.720724 0.060847 
0.720824 0.060789 
0.720924 0.060731 
0.721024 0.060672 
0.721124 0.060614 
0.721224 0.060556 
0.721324 0.060497 
0.721424 0.060439 
0.721524 0.060380 
0.721624 0.060322 
0.721724 0.060263 
0.721824 0.060205 
0.721924 0.060146 
0.722024 0.060087 
0.722124 0.060029 
0.722224 0.059970 
0.722324 0.059911 
0.722424 0.059852 
0.722524 0.059793 
0.722624 0.059734 
0.722724 0.059676 
0.722824 0.059617 
0.722924 0.059557 
0.723024 0.059498 
0.723124 0.059439 
0.723224 0.059380 
0.723324 0.059321 
0.723424 0.059262 
0.723524 0.059203 
0.723624 0.059143 
0.723724 0.059084 
0.723824 0.059025 
0.723924 0.058965 
0.724024 0.058906 
0.724124 0.058846 
0.724224 0.058787 
0.724324 0.058727 
0.724424 0.058668 
0.724524 0.058608 
0.724624 0.058549 
0.724724 0.058489 
0.724824 0.058429 
0.724924 0.058370 
0.725024 0.058310 
0.725124 0.058250 
0.725224 0.058190 
0.725324 0.058130 
0.725424 0.058071 
0.725524 0.058011 
0.725624 0.057951 
0.725724 0.057891 
0.725824 0.057831 
0.725924 0.057771 
0.726024 0.057711 
0.726124 0.057651 
0.726224 0.057591 
0.726324 0.057531 
0.726424 0.057470 
0.726524 0.057410 
0.726624 0.057350 
0.726724 0.057290 
0.726824 0.057230 
0.726924 0.057169 
0.727024 0.057109 
0.727124 0.057049 
0.727224 0.056988 
0.727324 0.056928 
0.727424 0.056868 
0.727524 0.056807 
0.727624 0.056747 
0.727724 0.056686 
0.727824 0.056626 
0.727924 0.056565 
0.728024 0.056505 
0.728124 0.056444 
0.728224 0.056383 
0.728324 0.056323 
0.728424 0.056262 
0.728524 0.056202 
0.728624 0.056141 
0.728724 0.056080 
0.728824 0.056019 
0.728924 0.055959 
0.729024 0.055898 
0.729124 0.055837 
0.729224 0.055776 
0.729324 0.055716 
0.729424 0.055655 
0.729524 0.055594 
0.729624 0.055533 
0.729724 0.055472 
0.729824 0.055411 
0.729924 0.055350 
0.730024 0.055289 
0.730124 0.055228 
0.730224 0.055167 
0.730324 0.055106 
0.730424 0.055045 
0.730524 0.054984 
0.730624 0.054923 
0.730724 0.054862 
0.730824 0.054801 
0.730924 0.054740 
0.731024 0.054679 
0.731124 0.054618 
0.731224 0.054557 
0.731324 0.054496 
0.731424 0.054434 
0.731524 0.054373 
0.731624 0.054312 
0.731724 0.054251 
0.731824 0.054190 
0.731924 0.054128 
0.732024 0.054067 
0.732124 0.054006 
0.732224 0.053945 
0.732324 0.053883 
0.732424 0.053822 
0.732524 0.053761 
0.732624 0.053699 
0.732724 0.053638 
0.732824 0.053577 
0.732924 0.053515 
0.733024 0.053454 
0.733124 0.053393 
0.733224 0.053331 
0.733324 0.053270 
0.733424 0.053209 
0.733524 0.053147 
0.733624 0.053086 
0.733724 0.053024 
0.733824 0.052963 
0.733924 0.052902 
0.734024 0.052840 
0.734124 0.052779 
0.734224 0.052717 
0.734324 0.052656 
0.734424 0.052594 
0.734524 0.052533 
0.734624 0.052471 
0.734724 0.052410 
0.734824 0.052348 
0.734924 0.052287 
0.735025 0.052226 
0.735125 0.052164 
0.735225 0.052103 
0.735325 0.052041 
0.735425 0.051980 
0.735525 0.051918 
0.735625 0.051857 
0.735725 0.051795 
0.735825 0.051734 
0.735925 0.051672 
0.736025 0.051611 
0.736125 0.051549 
0.736225 0.051488 
0.736325 0.051426 
0.736425 0.051365 
0.736525 0.051303 
0.736625 0.051242 
0.736725 0.051180 
0.736825 0.051119 
0.736925 0.051057 
0.737025 0.050995 
0.737125 0.050934 
0.737225 0.050873 
0.737325 0.050811 
0.737425 0.050750 
0.737525 0.050688 
0.737625 0.050627 
0.737725 0.050565 
0.737825 0.050504 
0.737925 0.050442 
0.738025 0.050381 
0.738125 0.050319 
0.738225 0.050258 
0.738325 0.050196 
0.738425 0.050135 
0.738525 0.050073 
0.738625 0.050012 
0.738725 0.049950 
0.738825 0.049889 
0.738925 0.049828 
0.739025 0.049766 
0.739125 0.049705 
0.739225 0.049643 
0.739325 0.049582 
0.739425 0.049521 
0.739525 0.049459 
0.739625 0.049398 
0.739725 0.049336 
0.739825 0.049275 
0.739925 0.049214 
0.740025 0.049152 
0.740125 0.049091 
0.740225 0.049030 
0.740325 0.048968 
0.740425 0.048907 
0.740525 0.048846 
0.740625 0.048785 
0.740725 0.048723 
0.740825 0.048662 
0.740925 0.048601 
0.741025 0.048540 
0.741125 0.048478 
0.741225 0.048417 
0.741325 0.048356 
0.741425 0.048295 
0.741525 0.048234 
0.741625 0.048173 
0.741725 0.048111 
0.741825 0.048050 
0.741925 0.047989 
0.742025 0.047928 
0.742125 0.047867 
0.742225 0.047806 
0.742325 0.047745 
0.742425 0.047684 
0.742525 0.047623 
0.742625 0.047562 
0.742725 0.047501 
0.742825 0.047440 
0.742925 0.047379 
0.743025 0.047318 
0.743125 0.047257 
0.743225 0.047196 
0.743325 0.047135 
0.743425 0.047075 
0.743525 0.047014 
0.743625 0.046953 
0.743725 0.046892 
0.743825 0.046831 
0.743925 0.046771 
0.744025 0.046710 
0.744125 0.046649 
0.744225 0.046588 
0.744325 0.046528 
0.744425 0.046467 
0.744525 0.046407 
0.744625 0.046346 
0.744725 0.046285 
0.744825 0.046225 
0.744925 0.046164 
0.745025 0.046104 
0.745125 0.046043 
0.745225 0.045983 
0.745325 0.045922 
0.745425 0.045862 
0.745525 0.045802 
0.745625 0.045741 
0.745725 0.045681 
0.745825 0.045621 
0.745925 0.045560 
0.746025 0.045500 
0.746125 0.045440 
0.746225 0.045379 
0.746325 0.045319 
0.746425 0.045259 
0.746525 0.045199 
0.746625 0.045139 
0.746725 0.045079 
0.746825 0.045019 
0.746925 0.044959 
0.747025 0.044899 
0.747125 0.044839 
0.747225 0.044779 
0.747325 0.044719 
0.747425 0.044659 
0.747525 0.044599 
0.747625 0.044539 
0.747725 0.044480 
0.747825 0.044420 
0.747925 0.044360 
0.748025 0.044300 
0.748125 0.044241 
0.748225 0.044181 
0.748325 0.044122 
0.748425 0.044062 
0.748525 0.044002 
0.748625 0.043943 
0.748725 0.043883 
0.748825 0.043824 
0.748925 0.043765 
0.749025 0.043705 
0.749125 0.043646 
0.749225 0.043587 
0.749325 0.043527 
0.749425 0.043468 
0.749525 0.043409 
0.749625 0.043350 
0.749725 0.043291 
0.749825 0.043232 
0.749925 0.043172 
0.750025 0.043113 
0.750125 0.043054 
0.750225 0.042996 
0.750325 0.042937 
0.750425 0.042878 
0.750525 0.042819 
0.750625 0.042760 
0.750725 0.042701 
0.750825 0.042643 
0.750925 0.042584 
0.751025 0.042525 
0.751125 0.042467 
0.751225 0.042408 
0.751325 0.042350 
0.751425 0.042291 
0.751525 0.042233 
0.751625 0.042174 
0.751725 0.042116 
0.751825 0.042058 
0.751925 0.041999 
0.752025 0.041941 
0.752125 0.041883 
0.752225 0.041825 
0.752325 0.041767 
0.752425 0.041709 
0.752525 0.041651 
0.752625 0.041593 
0.752725 0.041535 
0.752825 0.041477 
0.752925 0.041419 
0.753025 0.041361 
0.753125 0.041304 
0.753225 0.041246 
0.753325 0.041188 
0.753425 0.041131 
0.753525 0.041073 
0.753625 0.041016 
0.753725 0.040958 
0.753825 0.040901 
0.753925 0.040843 
0.754025 0.040786 
0.754125 0.040729 
0.754225 0.040671 
0.754325 0.040614 
0.754425 0.040557 
0.754525 0.040500 
0.754625 0.040443 
0.754725 0.040386 
0.754825 0.040329 
0.754925 0.040272 
0.755025 0.040215 
0.755125 0.040159 
0.755225 0.040102 
0.755325 0.040045 
0.755425 0.039988 
0.755525 0.039932 
0.755625 0.039875 
0.755725 0.039819 
0.755825 0.039762 
0.755925 0.039706 
0.756025 0.039650 
0.756125 0.039593 
0.756225 0.039537 
0.756325 0.039481 
0.756425 0.039425 
0.756525 0.039369 
0.756625 0.039313 
0.756725 0.039257 
0.756825 0.039201 
0.756925 0.039145 
0.757025 0.039089 
0.757125 0.039034 
0.757225 0.038978 
0.757325 0.038922 
0.757425 0.038867 
0.757525 0.038811 
0.757625 0.038756 
0.757725 0.038701 
0.757825 0.038645 
0.757925 0.038590 
0.758025 0.038535 
0.758125 0.038480 
0.758225 0.038425 
0.758325 0.038369 
0.758425 0.038315 
0.758525 0.038260 
0.758625 0.038205 
0.758725 0.038150 
0.758825 0.038095 
0.758925 0.038041 
0.759025 0.037986 
0.759125 0.037931 
0.759225 0.037877 
0.759325 0.037822 
0.759425 0.037768 
0.759525 0.037714 
0.759625 0.037660 
0.759725 0.037605 
0.759825 0.037551 
0.759925 0.037497 
0.760025 0.037443 
0.760125 0.037389 
0.760225 0.037335 
0.760325 0.037282 
0.760425 0.037228 
0.760525 0.037174 
0.760625 0.037121 
0.760725 0.037067 
0.760825 0.037014 
0.760925 0.036960 
0.761025 0.036907 
0.761125 0.036854 
0.761225 0.036800 
0.761325 0.036747 
0.761425 0.036694 
0.761525 0.036641 
0.761625 0.036588 
0.761725 0.036535 
0.761825 0.036483 
0.761925 0.036430 
0.762025 0.036377 
0.762125 0.036325 
0.762225 0.036272 
0.762325 0.036220 
0.762425 0.036167 
0.762525 0.036115 
0.762625 0.036063 
0.762725 0.036011 
0.762825 0.035958 
0.762925 0.035906 
0.763025 0.035855 
0.763125 0.035803 
0.763225 0.035751 
0.763325 0.035699 
0.763425 0.035647 
0.763525 0.035596 
0.763625 0.035544 
0.763725 0.035493 
0.763825 0.035442 
0.763925 0.035390 
0.764025 0.035339 
0.764125 0.035288 
0.764225 0.035237 
0.764325 0.035186 
0.764425 0.035135 
0.764525 0.035084 
0.764625 0.035033 
0.764725 0.034983 
0.764825 0.034932 
0.764925 0.034881 
0.765026 0.034831 
0.765126 0.034781 
0.765226 0.034730 
0.765326 0.034680 
0.765426 0.034630 
0.765526 0.034580 
0.765626 0.034530 
0.765726 0.034480 
0.765826 0.034430 
0.765926 0.034380 
0.766026 0.034331 
0.766126 0.034281 
0.766226 0.034232 
0.766326 0.034182 
0.766426 0.034133 
0.766526 0.034084 
0.766626 0.034034 
0.766726 0.033985 
0.766826 0.033936 
0.766926 0.033887 
0.767026 0.033838 
0.767126 0.033790 
0.767226 0.033741 
0.767326 0.033692 
0.767426 0.033644 
0.767526 0.033595 
0.767626 0.033547 
0.767726 0.033499 
0.767826 0.033451 
0.767926 0.033402 
0.768026 0.033354 
0.768126 0.033307 
0.768226 0.033259 
0.768326 0.033211 
0.768426 0.033163 
0.768526 0.033116 
0.768626 0.033068 
0.768726 0.033021 
0.768826 0.032973 
0.768926 0.032926 
0.769026 0.032879 
0.769126 0.032832 
0.769226 0.032785 
0.769326 0.032738 
0.769426 0.032691 
0.769526 0.032645 
0.769626 0.032598 
0.769726 0.032551 
0.769826 0.032505 
0.769926 0.032459 
0.770026 0.032412 
0.770126 0.032366 
0.770226 0.032320 
0.770326 0.032274 
0.770426 0.032228 
0.770526 0.032183 
0.770626 0.032137 
0.770726 0.032091 
0.770826 0.032046 
0.770926 0.032000 
0.771026 0.031955 
0.771126 0.031910 
0.771226 0.031865 
0.771326 0.031820 
0.771426 0.031775 
0.771526 0.031730 
0.771626 0.031685 
0.771726 0.031640 
0.771826 0.031596 
0.771926 0.031551 
0.772026 0.031507 
0.772126 0.031463 
0.772226 0.031418 
0.772326 0.031374 
0.772426 0.031330 
0.772526 0.031286 
0.772626 0.031243 
0.772726 0.031199 
0.772826 0.031155 
0.772926 0.031112 
0.773026 0.031068 
0.773126 0.031025 
0.773226 0.030982 
0.773326 0.030939 
0.773426 0.030896 
0.773526 0.030853 
0.773626 0.030810 
0.773726 0.030767 
0.773826 0.030725 
0.773926 0.030682 
0.774026 0.030640 
0.774126 0.030598 
0.774226 0.030555 
0.774326 0.030513 
0.774426 0.030471 
0.774526 0.030429 
0.774626 0.030388 
0.774726 0.030346 
0.774826 0.030304 
0.774926 0.030263 
0.775026 0.030222 
0.775126 0.030180 
0.775226 0.030139 
0.775326 0.030098 
0.775426 0.030057 
0.775526 0.030016 
0.775626 0.029976 
0.775726 0.029935 
0.775826 0.029894 
0.775926 0.029854 
0.776026 0.029814 
0.776126 0.029773 
0.776226 0.029733 
0.776326 0.029693 
0.776426 0.029653 
0.776526 0.029614 
0.776626 0.029574 
0.776726 0.029534 
0.776826 0.029495 
0.776926 0.029456 
0.777026 0.029416 
0.777126 0.029377 
0.777226 0.029338 
0.777326 0.029299 
0.777426 0.029261 
0.777526 0.029222 
0.777626 0.029183 
0.777726 0.029145 
0.777826 0.029107 
0.777926 0.029068 
0.778026 0.029030 
0.778126 0.028992 
0.778226 0.028954 
0.778326 0.028917 
0.778426 0.028879 
0.778526 0.028841 
0.778626 0.028804 
0.778726 0.028767 
0.778826 0.028729 
0.778926 0.028692 
0.779026 0.028655 
0.779126 0.028618 
0.779226 0.028582 
0.779326 0.028545 
0.779426 0.028509 
0.779526 0.028472 
0.779626 0.028436 
0.779726 0.028400 
0.779826 0.028364 
0.779926 0.028328 
0.780026 0.028292 
0.780126 0.028256 
0.780226 0.028221 
0.780326 0.028185 
0.780426 0.028150 
0.780526 0.028115 
0.780626 0.028080 
0.780726 0.028045 
0.780826 0.028010 
0.780926 0.027975 
0.781026 0.027940 
0.781126 0.027906 
0.781226 0.027872 
0.781326 0.027837 
0.781426 0.027803 
0.781526 0.027769 
0.781626 0.027735 
0.781726 0.027702 
0.781826 0.027668 
0.781926 0.027634 
0.782026 0.027601 
0.782126 0.027568 
0.782226 0.027535 
0.782326 0.027501 
0.782426 0.027469 
0.782526 0.027436 
0.782626 0.027403 
0.782726 0.027371 
0.782826 0.027338 
0.782926 0.027306 
0.783026 0.027274 
0.783126 0.027242 
0.783226 0.027210 
0.783326 0.027178 
0.783426 0.027146 
0.783526 0.027115 
0.783626 0.027084 
0.783726 0.027052 
0.783826 0.027021 
0.783926 0.026990 
0.784026 0.026959 
0.784126 0.026929 
0.784226 0.026898 
0.784326 0.026867 
0.784426 0.026837 
0.784526 0.026807 
0.784626 0.026777 
0.784726 0.026747 
0.784826 0.026717 
0.784926 0.026687 
0.785026 0.026658 
0.785126 0.026628 
0.785226 0.026599 
0.785326 0.026570 
0.785426 0.026541 
0.785526 0.026512 
0.785626 0.026483 
0.785726 0.026454 
0.785826 0.026426 
0.785926 0.026397 
0.786026 0.026369 
0.786126 0.026341 
0.786226 0.026313 
0.786326 0.026285 
0.786426 0.026258 
0.786526 0.026230 
0.786626 0.026203 
0.786726 0.026175 
0.786826 0.026148 
0.786926 0.026121 
0.787026 0.026094 
0.787126 0.026067 
0.787226 0.026041 
0.787326 0.026014 
0.787426 0.025988 
0.787526 0.025962 
0.787626 0.025936 
0.787726 0.025910 
0.787826 0.025884 
0.787926 0.025858 
0.788026 0.025833 
0.788126 0.025808 
0.788226 0.025782 
0.788326 0.025757 
0.788426 0.025732 
0.788526 0.025707 
0.788626 0.025683 
0.788726 0.025658 
0.788826 0.025634 
0.788926 0.025610 
0.789026 0.025586 
0.789126 0.025562 
0.789226 0.025538 
0.789326 0.025514 
0.789426 0.025491 
0.789526 0.025467 
0.789626 0.025444 
0.789726 0.025421 
0.789826 0.025398 
0.789926 0.025375 
0.790026 0.025353 
0.790126 0.025330 
0.790226 0.025308 
0.790326 0.025285 
0.790426 0.025263 
0.790526 0.025241 
0.790626 0.025220 
0.790726 0.025198 
0.790826 0.025176 
0.790926 0.025155 
0.791026 0.025134 
0.791126 0.025113 
0.791226 0.025092 
0.791326 0.025071 
0.791426 0.025051 
0.791526 0.025030 
0.791626 0.025010 
0.791726 0.024990 
0.791826 0.024970 
0.791926 0.024950 
0.792026 0.024930 
0.792126 0.024911 
0.792226 0.024891 
0.792326 0.024872 
0.792426 0.024853 
0.792526 0.024834 
0.792626 0.024815 
0.792726 0.024796 
0.792826 0.024778 
0.792926 0.024760 
0.793026 0.024741 
0.793126 0.024723 
0.793226 0.024706 
0.793326 0.024688 
0.793426 0.024670 
0.793526 0.024653 
0.793626 0.024636 
0.793726 0.024618 
0.793826 0.024601 
0.793926 0.024585 
0.794026 0.024568 
0.794126 0.024552 
0.794226 0.024535 
0.794326 0.024519 
0.794426 0.024503 
0.794526 0.024487 
0.794626 0.024471 
0.794726 0.024456 
0.794826 0.024441 
0.794926 0.024425 
0.795027 0.024410 
0.795127 0.024395 
0.795227 0.024381 
0.795327 0.024366 
0.795427 0.024352 
0.795527 0.024337 
0.795627 0.024323 
0.795727 0.024309 
0.795827 0.024295 
0.795927 0.024282 
0.796027 0.024268 
0.796127 0.024255 
0.796227 0.024242 
0.796327 0.024229 
0.796427 0.024216 
0.796527 0.024203 
0.796627 0.024191 
0.796727 0.024179 
0.796827 0.024166 
0.796927 0.024154 
0.797027 0.024143 
0.797127 0.024131 
0.797227 0.024119 
0.797327 0.024108 
0.797427 0.024097 
0.797527 0.024086 
0.797627 0.024075 
0.797727 0.024064 
0.797827 0.024054 
0.797927 0.024043 
0.798027 0.024033 
0.798127 0.024023 
0.798227 0.024013 
0.798327 0.024004 
0.798427 0.023994 
0.798527 0.023985 
0.798627 0.023976 
0.798727 0.023967 
0.798827 0.023958 
0.798927 0.023949 
0.799027 0.023941 
0.799127 0.023932 
0.799227 0.023924 
0.799327 0.023916 
0.799427 0.023908 
0.799527 0.023901 
0.799627 0.023893 
0.799727 0.023886 
0.799827 0.023879 
0.799927 0.023872 
0.800027 0.023865 
0.800127 0.023858 
0.800227 0.023852 
0.800327 0.023845 
0.800427 0.023839 
0.800527 0.023833 
0.800627 0.023828 
0.800727 0.023822 
0.800827 0.023817 
0.800927 0.023811 
0.801027 0.023806 
0.801127 0.023801 
0.801227 0.023796 
0.801327 0.023792 
0.801427 0.023787 
0.801527 0.023783 
0.801627 0.023779 
0.801727 0.023775 
0.801827 0.023771 
0.801927 0.023768 
0.802027 0.023764 
0.802127 0.023761 
0.802227 0.023758 
0.802327 0.023755 
0.802427 0.023752 
0.802527 0.023749 
0.802627 0.023747 
0.802727 0.023744 
0.802827 0.023742 
0.802927 0.023740 
0.803027 0.023738 
0.803127 0.023737 
0.803227 0.023735 
0.803327 0.023734 
0.803427 0.023733 
0.803527 0.023731 
0.803627 0.023731 
0.803727 0.023730 
0.803827 0.023729 
0.803927 0.023729 
0.804027 0.023728 
0.804127 0.023728 
0.804227 0.023728 
0.804327 0.023728 
0.804427 0.023729 
0.804527 0.023729 
0.804627 0.023730 
0.804727 0.023731 
0.804827 0.023731 
0.804927 0.023732 
0.805027 0.023734 
0.805127 0.023735 
0.805227 0.023737 
0.805327 0.023738 
0.805427 0.023740 
0.805527 0.023742 
0.805627 0.023744 
0.805727 0.023746 
0.805827 0.023749 
0.805927 0.023751 
0.806027 0.023754 
0.806127 0.023757 
0.806227 0.023759 
0.806327 0.023763 
0.806427 0.023766 
0.806527 0.023769 
0.806627 0.023773 
0.806727 0.023776 
0.806827 0.023780 
0.806927 0.023784 
0.807027 0.023788 
0.807127 0.023792 
0.807227 0.023797 
0.807327 0.023801 
0.807427 0.023806 
0.807527 0.023810 
0.807627 0.023815 
0.807727 0.023820 
0.807827 0.023826 
0.807927 0.023831 
0.808027 0.023836 
0.808127 0.023842 
0.808227 0.023848 
0.808327 0.023853 
0.808427 0.023859 
0.808527 0.023865 
0.808627 0.023872 
0.808727 0.023878 
0.808827 0.023884 
0.808927 0.023891 
0.809027 0.023898 
0.809127 0.023905 
0.809227 0.023912 
0.809327 0.023919 
0.809427 0.023926 
0.809527 0.023933 
0.809627 0.023941 
0.809727 0.023949 
0.809827 0.023956 
0.809927 0.023964 
0.810027 0.023972 
0.810127 0.023980 
0.810227 0.023989 
0.810327 0.023997 
0.810427 0.024006 
0.810527 0.024014 
0.810627 0.024023 
0.810727 0.024032 
0.810827 0.024041 
0.810927 0.024050 
0.811027 0.024059 
0.811127 0.024069 
0.811227 0.024078 
0.811327 0.024088 
0.811427 0.024097 
0.811527 0.024107 
0.811627 0.024117 
0.811727 0.024127 
0.811827 0.024137 
0.811927 0.024148 
0.812027 0.024158 
0.812127 0.024169 
0.812227 0.024179 
0.812327 0.024190 
0.812427 0.024201 
0.812527 0.024212 
0.812627 0.024223 
0.812727 0.024234 
0.812827 0.024245 
0.812927 0.024257 
0.813027 0.024268 
0.813127 0.024280 
0.813227 0.024292 
0.813327 0.024304 
0.813427 0.024316 
0.813527 0.024328 
0.813627 0.024340 
0.813727 0.024352 
0.813827 0.024364 
0.813927 0.024377 
0.814027 0.024390 
0.814127 0.024402 
0.814227 0.024415 
0.814327 0.024428 
0.814427 0.024441 
0.814527 0.024454 
0.814627 0.024467 
0.814727 0.024481 
0.814827 0.024494 
0.814927 0.024508 
0.815027 0.024521 
0.815127 0.024535 
0.815227 0.024549 
0.815327 0.024563 
0.815427 0.024577 
0.815527 0.024591 
0.815627 0.024605 
0.815727 0.024620 
0.815827 0.024634 
0.815927 0.024649 
0.816027 0.024663 
0.816127 0.024678 
0.816227 0.024693 
0.816327 0.024708 
0.816427 0.024723 
0.816527 0.024738 
0.816627 0.024753 
0.816727 0.024768 
0.816827 0.024784 
0.816927 0.024799 
0.817027 0.024815 
0.817127 0.024830 
0.817227 0.024846 
0.817327 0.024862 
0.817427 0.024878 
0.817527 0.024894 
0.817627 0.024910 
0.817727 0.024926 
0.817827 0.024942 
0.817927 0.024959 
0.818027 0.024975 
0.818127 0.024992 
0.818227 0.025008 
0.818327 0.025025 
0.818427 0.025042 
0.818527 0.025059 
0.818627 0.025075 
0.818727 0.025093 
0.818827 0.025110 
0.818927 0.025127 
0.819027 0.025144 
0.819127 0.025161 
0.819227 0.025179 
0.819327 0.025196 
0.819427 0.025214 
0.819527 0.025232 
0.819627 0.025250 
0.819727 0.025267 
0.819827 0.025285 
0.819927 0.025303 
0.820027 0.025321 
0.820127 0.025340 
0.820227 0.025358 
0.820327 0.025376 
0.820427 0.025394 
0.820527 0.025413 
0.820627 0.025431 
0.820727 0.025450 
0.820827 0.025469 
0.820927 0.025487 
0.821027 0.025506 
0.821127 0.025525 
0.821227 0.025544 
0.821327 0.025563 
0.821427 0.025582 
0.821527 0.025601 
0.821627 0.025621 
0.821727 0.025640 
0.821827 0.025659 
0.821927 0.025679 
0.822027 0.025698 
0.822127 0.025718 
0.822227 0.025738 
0.822327 0.025757 
0.822427 0.025777 
0.822527 0.025797 
0.822627 0.025817 
0.822727 0.025837 
0.822827 0.025857 
0.822927 0.025877 
0.823027 0.025897 
0.823127 0.025917 
0.823227 0.025938 
0.823327 0.025958 
0.823427 0.025978 
0.823527 0.025999 
0.823627 0.026019 
0.823727 0.026040 
0.823827 0.026061 
0.823927 0.026081 
0.824027 0.026102 
0.824127 0.026123 
0.824227 0.026144 
0.824327 0.026165 
0.824427 0.026186 
0.824527 0.026207 
0.824627 0.026228 
0.824727 0.026249 
0.824827 0.026270 
0.824927 0.026292 
0.825028 0.026313 
0.825128 0.026334 
0.825228 0.026356 
0.825328 0.026377 
0.825428 0.026399 
0.825528 0.026420 
0.825628 0.026442 
0.825728 0.026464 
0.825828 0.026486 
0.825928 0.026507 
0.826028 0.026529 
0.826128 0.026551 
0.826228 0.026573 
0.826328 0.026595 
0.826428 0.026617 
0.826528 0.026639 
0.826628 0.026661 
0.826728 0.026683 
0.826828 0.026706 
0.826928 0.026728 
0.827028 0.026750 
0.827128 0.026772 
0.827228 0.026795 
0.827328 0.026817 
0.827428 0.026840 
0.827528 0.026862 
0.827628 0.026885 
0.827728 0.026907 
0.827828 0.026930 
0.827928 0.026953 
0.828028 0.026975 
0.828128 0.026998 
0.828228 0.027021 
0.828328 0.027044 
0.828428 0.027067 
0.828528 0.027089 
0.828628 0.027112 
0.828728 0.027135 
0.828828 0.027158 
0.828928 0.027181 
0.829028 0.027204 
0.829128 0.027228 
0.829228 0.027251 
0.829328 0.027274 
0.829428 0.027297 
0.829528 0.027320 
0.829628 0.027344 
0.829728 0.027367 
0.829828 0.027390 
0.829928 0.027414 
0.830028 0.027437 
0.830128 0.027460 
0.830228 0.027484 
0.830328 0.027507 
0.830428 0.027531 
0.830528 0.027554 
0.830628 0.027578 
0.830728 0.027601 
0.830828 0.027625 
0.830928 0.027649 
0.831028 0.027672 
0.831128 0.027696 
0.831228 0.027720 
0.831328 0.027743 
0.831428 0.027767 
0.831528 0.027791 
0.831628 0.027815 
0.831728 0.027839 
0.831828 0.027862 
0.831928 0.027886 
0.832028 0.027910 
0.832128 0.027934 
0.832228 0.027958 
0.832328 0.027982 
0.832428 0.028006 
0.832528 0.028030 
0.832628 0.028054 
0.832728 0.028078 
0.832828 0.028102 
0.832928 0.028126 
0.833028 0.028150 
0.833128 0.028174 
0.833228 0.028198 
0.833328 0.028222 
0.833428 0.028246 
0.833528 0.028271 
0.833628 0.028295 
0.833728 0.028319 
0.833828 0.028343 
0.833928 0.028367 
0.834028 0.028391 
0.834128 0.028416 
0.834228 0.028440 
0.834328 0.028464 
0.834428 0.028488 
0.834528 0.028512 
0.834628 0.028537 
0.834728 0.028561 
0.834828 0.028585 
0.834928 0.028609 
0.835028 0.028634 
0.835128 0.028658 
0.835228 0.028682 
0.835328 0.028707 
0.835428 0.028731 
0.835528 0.028755 
0.835628 0.028779 
0.835728 0.028804 
0.835828 0.028828 
0.835928 0.028852 
0.836028 0.028877 
0.836128 0.028901 
0.836228 0.028925 
0.836328 0.028949 
0.836428 0.028974 
0.836528 0.028998 
0.836628 0.029022 
0.836728 0.029047 
0.836828 0.029071 
0.836928 0.029095 
0.837028 0.029120 
0.837128 0.029144 
0.837228 0.029168 
0.837328 0.029192 
0.837428 0.029217 
0.837528 0.029241 
0.837628 0.029265 
0.837728 0.029289 
0.837828 0.029314 
0.837928 0.029338 
0.838028 0.029362 
0.838128 0.029386 
0.838228 0.029410 
0.838328 0.029435 
0.838428 0.029459 
0.838528 0.029483 
0.838628 0.029507 
0.838728 0.029531 
0.838828 0.029555 
0.838928 0.029580 
0.839028 0.029604 
0.839128 0.029628 
0.839228 0.029652 
0.839328 0.029676 
0.839428 0.029700 
0.839528 0.029724 
0.839628 0.029748 
0.839728 0.029772 
0.839828 0.029796 
0.839928 0.029820 
0.840028 0.029844 
0.840128 0.029868 
0.840228 0.029892 
0.840328 0.029916 
0.840428 0.029940 
0.840528 0.029963 
0.840628 0.029987 
0.840728 0.030011 
0.840828 0.030035 
0.840928 0.030059 
0.841028 0.030082 
0.841128 0.030106 
0.841228 0.030130 
0.841328 0.030154 
0.841428 0.030177 
0.841528 0.030201 
0.841628 0.030224 
0.841728 0.030248 
0.841828 0.030272 
0.841928 0.030295 
0.842028 0.030319 
0.842128 0.030342 
0.842228 0.030365 
0.842328 0.030389 
0.842428 0.030412 
0.842528 0.030436 
0.842628 0.030459 
0.842728 0.030482 
0.842828 0.030505 
0.842928 0.030529 
0.843028 0.030552 
0.843128 0.030575 
0.843228 0.030598 
0.843328 0.030621 
0.843428 0.030644 
0.843528 0.030667 
0.843628 0.030690 
0.843728 0.030713 
0.843828 0.030736 
0.843928 0.030759 
0.844028 0.030782 
0.844128 0.030805 
0.844228 0.030828 
0.844328 0.030850 
0.844428 0.030873 
0.844528 0.030896 
0.844628 0.030918 
0.844728 0.030941 
0.844828 0.030963 
0.844928 0.030986 
0.845028 0.031008 
0.845128 0.031031 
0.845228 0.031053 
0.845328 0.031075 
0.845428 0.031098 
0.845528 0.031120 
0.845628 0.031142 
0.845728 0.031164 
0.845828 0.031186 
0.845928 0.031208 
0.846028 0.031230 
0.846128 0.031252 
0.846228 0.031274 
0.846328 0.031296 
0.846428 0.031318 
0.846528 0.031340 
0.846628 0.031362 
0.846728 0.031383 
0.846828 0.031405 
0.846928 0.031426 
0.847028 0.031448 
0.847128 0.031469 
0.847228 0.031491 
0.847328 0.031512 
0.847428 0.031533 
0.847528 0.031555 
0.847628 0.031576 
0.847728 0.031597 
0.847828 0.031618 
0.847928 0.031639 
0.848028 0.031660 
0.848128 0.031681 
0.848228 0.031702 
0.848328 0.031723 
0.848428 0.031744 
0.848528 0.031764 
0.848628 0.031785 
0.848728 0.031806 
0.848828 0.031826 
0.848928 0.031846 
0.849028 0.031867 
0.849128 0.031887 
0.849228 0.031907 
0.849328 0.031928 
0.849428 0.031948 
0.849528 0.031968 
0.849628 0.031988 
0.849728 0.032008 
0.849828 0.032028 
0.849928 0.032048 
0.850028 0.032067 
0.850128 0.032087 
0.850228 0.032107 
0.850328 0.032126 
0.850428 0.032146 
0.850528 0.032165 
0.850628 0.032185 
0.850728 0.032204 
0.850828 0.032223 
0.850928 0.032242 
0.851028 0.032261 
0.851128 0.032280 
0.851228 0.032299 
0.851328 0.032318 
0.851428 0.032337 
0.851528 0.032356 
0.851628 0.032374 
0.851728 0.032393 
0.851828 0.032411 
0.851928 0.032430 
0.852028 0.032448 
0.852128 0.032467 
0.852228 0.032485 
0.852328 0.032503 
0.852428 0.032521 
0.852528 0.032539 
0.852628 0.032557 
0.852728 0.032575 
0.852828 0.032592 
0.852928 0.032610 
0.853028 0.032628 
0.853128 0.032645 
0.853228 0.032663 
0.853328 0.032680 
0.853428 0.032697 
0.853528 0.032714 
0.853628 0.032731 
0.853728 0.032748 
0.853828 0.032765 
0.853928 0.032782 
0.854028 0.032799 
0.854128 0.032816 
0.854228 0.032832 
0.854328 0.032849 
0.854428 0.032865 
0.854528 0.032882 
0.854628 0.032898 
0.854728 0.032914 
0.854828 0.032930 
0.854928 0.032946 
0.855029 0.032962 
0.855129 0.032978 
0.855229 0.032993 
0.855329 0.033009 
0.855429 0.033025 
0.855529 0.033040 
0.855629 0.033055 
0.855729 0.033071 
0.855829 0.033086 
0.855929 0.033101 
0.856029 0.033116 
0.856129 0.033131 
0.856229 0.033145 
0.856329 0.033160 
0.856429 0.033175 
0.856529 0.033189 
0.856629 0.033204 
0.856729 0.033218 
0.856829 0.033232 
0.856929 0.033246 
0.857029 0.033260 
0.857129 0.033274 
0.857229 0.033288 
0.857329 0.033302 
0.857429 0.033315 
0.857529 0.033329 
0.857629 0.033342 
0.857729 0.033356 
0.857829 0.033369 
0.857929 0.033382 
0.858029 0.033395 
0.858129 0.033408 
0.858229 0.033420 
0.858329 0.033433 
0.858429 0.033446 
0.858529 0.033458 
0.858629 0.033471 
0.858729 0.033483 
0.858829 0.033495 
0.858929 0.033507 
0.859029 0.033519 
0.859129 0.033531 
0.859229 0.033543 
0.859329 0.033554 
0.859429 0.033566 
0.859529 0.033577 
0.859629 0.033588 
0.859729 0.033599 
0.859829 0.033611 
0.859929 0.033621 
0.860029 0.033632 
0.860129 0.033643 
0.860229 0.033654 
0.860329 0.033664 
0.860429 0.033674 
0.860529 0.033685 
0.860629 0.033695 
0.860729 0.033705 
0.860829 0.033715 
0.860929 0.033725 
0.861029 0.033734 
0.861129 0.033744 
0.861229 0.033753 
0.861329 0.033763 
0.861429 0.033772 
0.861529 0.033781 
0.861629 0.033790 
0.861729 0.033799 
0.861829 0.033807 
0.861929 0.033816 
0.862029 0.033824 
0.862129 0.033833 
0.862229 0.033841 
0.862329 0.033849 
0.862429 0.033857 
0.862529 0.033865 
0.862629 0.033873 
0.862729 0.033880 
0.862829 0.033888 
0.862929 0.033895 
0.863029 0.033902 
0.863129 0.033909 
0.863229 0.033916 
0.863329 0.033923 
0.863429 0.033930 
0.863529 0.033936 
0.863629 0.033943 
0.863729 0.033949 
0.863829 0.033955 
0.863929 0.033961 
0.864029 0.033967 
0.864129 0.033973 
0.864229 0.033979 
0.864329 0.033984 
0.864429 0.033990 
0.864529 0.033995 
0.864629 0.034000 
0.864729 0.034005 
0.864829 0.034010 
0.864929 0.034015 
0.865029 0.034019 
0.865129 0.034024 
0.865229 0.034028 
0.865329 0.034032 
0.865429 0.034036 
0.865529 0.034040 
0.865629 0.034044 
0.865729 0.034047 
0.865829 0.034051 
0.865929 0.034054 
0.866029 0.034057 
0.866129 0.034061 
0.866229 0.034063 
0.866329 0.034066 
0.866429 0.034069 
0.866529 0.034071 
0.866629 0.034074 
0.866729 0.034076 
0.866829 0.034078 
0.866929 0.034080 
0.867029 0.034081 
0.867129 0.034083 
0.867229 0.034084 
0.867329 0.034086 
0.867429 0.034087 
0.867529 0.034088 
0.867629 0.034089 
0.867729 0.034090 
0.867829 0.034090 
0.867929 0.034090 
0.868029 0.034091 
0.868129 0.034091 
0.868229 0.034091 
0.868329 0.034091 
0.868429 0.034090 
0.868529 0.034090 
0.868629 0.034089 
0.868729 0.034088 
0.868829 0.034087 
0.868929 0.034086 
0.869029 0.034085 
0.869129 0.034084 
0.869229 0.034082 
0.869329 0.034080 
0.869429 0.034078 
0.869529 0.034076 
0.869629 0.034074 
0.869729 0.034072 
0.869829 0.034069 
0.869929 0.034066 
0.870029 0.034063 
0.870129 0.034060 
0.870229 0.034057 
0.870329 0.034054 
0.870429 0.034050 
0.870529 0.034047 
0.870629 0.034043 
0.870729 0.034039 
0.870829 0.034035 
0.870929 0.034030 
0.871029 0.034026 
0.871129 0.034021 
0.871229 0.034017 
0.871329 0.034012 
0.871429 0.034006 
0.871529 0.034001 
0.871629 0.033996 
0.871729 0.033990 
0.871829 0.033984 
0.871929 0.033978 
0.872029 0.033972 
0.872129 0.033966 
0.872229 0.033959 
0.872329 0.033952 
0.872429 0.033946 
0.872529 0.033939 
0.872629 0.033931 
0.872729 0.033924 
0.872829 0.033916 
0.872929 0.033909 
0.873029 0.033901 
0.873129 0.033893 
0.873229 0.033884 
0.873329 0.033876 
0.873429 0.033867 
0.873529 0.033859 
0.873629 0.033850 
0.873729 0.033841 
0.873829 0.033831 
0.873929 0.033822 
0.874029 0.033812 
0.874129 0.033802 
0.874229 0.033792 
0.874329 0.033782 
0.874429 0.033772 
0.874529 0.033761 
0.874629 0.033750 
0.874729 0.033739 
0.874829 0.033728 
0.874929 0.033717 
0.875029 0.033706 
0.875129 0.033694 
0.875229 0.033682 
0.875329 0.033670 
0.875429 0.033658 
0.875529 0.033645 
0.875629 0.033633 
0.875729 0.033620 
0.875829 0.033607 
0.875929 0.033594 
0.876029 0.033580 
0.876129 0.033567 
0.876229 0.033553 
0.876329 0.033539 
0.876429 0.033525 
0.876529 0.033511 
0.876629 0.033496 
0.876729 0.033482 
0.876829 0.033467 
0.876929 0.033452 
0.877029 0.033436 
0.877129 0.033421 
0.877229 0.033405 
0.877329 0.033390 
0.877429 0.033373 
0.877529 0.033357 
0.877629 0.033341 
0.877729 0.033324 
0.877829 0.033307 
0.877929 0.033290 
0.878029 0.033273 
0.878129 0.033256 
0.878229 0.033238 
0.878329 0.033220 
0.878429 0.033202 
0.878529 0.033184 
0.878629 0.033165 
0.878729 0.033147 
0.878829 0.033128 
0.878929 0.033109 
0.879029 0.033090 
0.879129 0.033070 
0.879229 0.033051 
0.879329 0.033031 
0.879429 0.033011 
0.879529 0.032990 
0.879629 0.032970 
0.879729 0.032949 
0.879829 0.032928 
0.879929 0.032907 
0.880029 0.032886 
0.880129 0.032865 
0.880229 0.032843 
0.880329 0.032821 
0.880429 0.032799 
0.880529 0.032776 
0.880629 0.032754 
0.880729 0.032731 
0.880829 0.032708 
0.880929 0.032685 
0.881029 0.032662 
0.881129 0.032638 
0.881229 0.032614 
0.881329 0.032590 
0.881429 0.032566 
0.881529 0.032541 
0.881629 0.032517 
0.881729 0.032492 
0.881829 0.032467 
0.881929 0.032441 
0.882029 0.032416 
0.882129 0.032390 
0.882229 0.032364 
0.882329 0.032338 
0.882429 0.032311 
0.882529 0.032285 
0.882629 0.032258 
0.882729 0.032231 
0.882829 0.032203 
0.882929 0.032176 
0.883029 0.032148 
0.883129 0.032120 
0.883229 0.032092 
0.883329 0.032064 
0.883429 0.032035 
0.883529 0.032006 
0.883629 0.031977 
0.883729 0.031948 
0.883829 0.031918 
0.883929 0.031888 
0.884029 0.031858 
0.884129 0.031828 
0.884229 0.031798 
0.884329 0.031767 
0.884429 0.031736 
0.884529 0.031705 
0.884629 0.031673 
0.884729 0.031642 
0.884829 0.031610 
0.884929 0.031578 
0.885030 0.031546 
0.885130 0.031513 
0.885230 0.031480 
0.885330 0.031447 
0.885430 0.031414 
0.885530 0.031381 
0.885630 0.031347 
0.885730 0.031313 
0.885830 0.031279 
0.885930 0.031244 
0.886030 0.031210 
0.886130 0.031175 
0.886230 0.031140 
0.886330 0.031104 
0.886430 0.031069 
0.886530 0.031033 
0.886630 0.030997 
0.886730 0.030961 
0.886830 0.030924 
0.886930 0.030887 
0.887030 0.030850 
0.887130 0.030813 
0.887230 0.030776 
0.887330 0.030738 
0.887430 0.030700 
0.887530 0.030662 
0.887630 0.030623 
0.887730 0.030584 
0.887830 0.030545 
0.887930 0.030506 
0.888030 0.030467 
0.888130 0.030427 
0.888230 0.030387 
0.888330 0.030347 
0.888430 0.030306 
0.888530 0.030266 
0.888630 0.030225 
0.888730 0.030183 
0.888830 0.030142 
0.888930 0.030100 
0.889030 0.030058 
0.889130 0.030016 
0.889230 0.029974 
0.889330 0.029931 
0.889430 0.029888 
0.889530 0.029845 
0.889630 0.029801 
0.889730 0.029758 
0.889830 0.029714 
0.889930 0.029669 
0.890030 0.029625 
0.890130 0.029580 
0.890230 0.029535 
0.890330 0.029490 
0.890430 0.029444 
0.890530 0.029399 
0.890630 0.029353 
0.890730 0.029306 
0.890830 0.029260 
0.890930 0.029213 
0.891030 0.029166 
0.891130 0.029119 
0.891230 0.029071 
0.891330 0.029023 
0.891430 0.028975 
0.891530 0.028927 
0.891630 0.028878 
0.891730 0.028829 
0.891830 0.028780 
0.891930 0.028731 
0.892030 0.028681 
0.892130 0.028631 
0.892230 0.028581 
0.892330 0.028530 
0.892430 0.028479 
0.892530 0.028428 
0.892630 0.028377 
0.892730 0.028326 
0.892830 0.028274 
0.892930 0.028222 
0.893030 0.028169 
0.893130 0.028117 
0.893230 0.028064 
0.893330 0.028011 
0.893430 0.027957 
0.893530 0.027903 
0.893630 0.027849 
0.893730 0.027795 
0.893830 0.027741 
0.893930 0.027686 
0.894030 0.027631 
0.894130 0.027575 
0.894230 0.027520 
0.894330 0.027464 
0.894430 0.027407 
0.894530 0.027351 
0.894630 0.027294 
0.894730 0.027237 
0.894830 0.027180 
0.894930 0.027122 
0.895030 0.027064 
0.895130 0.027006 
0.895230 0.026948 
0.895330 0.026889 
0.895430 0.026830 
0.895530 0.026771 
0.895630 0.026711 
0.895730 0.026652 
0.895830 0.026592 
0.895930 0.026531 
0.896030 0.026470 
0.896130 0.026409 
0.896230 0.026348 
0.896330 0.026287 
0.896430 0.026225 
0.896530 0.026163 
0.896630 0.026100 
0.896730 0.026038 
0.896830 0.025975 
0.896930 0.025911 
0.897030 0.025848 
0.897130 0.025784 
0.897230 0.025720 
0.897330 0.025656 
0.897430 0.025591 
0.897530 0.025526 
0.897630 0.025461 
0.897730 0.025395 
0.897830 0.025329 
0.897930 0.025263 
0.898030 0.025197 
0.898130 0.025130 
0.898230 0.025063 
0.898330 0.024995 
0.898430 0.024928 
0.898530 0.024860 
0.898630 0.024792 
0.898730 0.024723 
0.898830 0.024654 
0.898930 0.024585 
0.899030 0.024516 
0.899130 0.024446 
0.899230 0.024376 
0.899330 0.024306 
0.899430 0.024235 
0.899530 0.024164 
0.899630 0.024093 
0.899730 0.024021 
0.899830 0.023950 
0.899930 0.023877 
0.900030 0.023805 
0.900130 0.023732 
0.900230 0.023659 
0.900330 0.023586 
0.900430 0.023512 
0.900530 0.023438 
0.900630 0.023364 
0.900730 0.023290 
0.900830 0.023215 
0.900930 0.023140 
0.901030 0.023064 
0.901130 0.022989 
0.901230 0.022913 
0.901330 0.022837 
0.901430 0.022760 
0.901530 0.022683 
0.901630 0.022606 
0.901730 0.022529 
0.901830 0.022451 
0.901930 0.022373 
0.902030 0.022295 
0.902130 0.022217 
0.902230 0.022138 
0.902330 0.022059 
0.902430 0.021980 
0.902530 0.021900 
0.902630 0.021820 
0.902730 0.021740 
0.902830 0.021660 
0.902930 0.021580 
0.903030 0.021499 
0.903130 0.021418 
0.903230 0.021336 
0.903330 0.021255 
0.903430 0.021173 
0.903530 0.021091 
0.903630 0.021008 
0.903730 0.020926 
0.903830 0.020843 
0.903930 0.020760 
0.904030 0.020677 
0.904130 0.020593 
0.904230 0.020509 
0.904330 0.020425 
0.904430 0.020341 
0.904530 0.020256 
0.904630 0.020172 
0.904730 0.020087 
0.904830 0.020001 
0.904930 0.019916 
0.905030 0.019830 
0.905130 0.019744 
0.905230 0.019658 
0.905330 0.019572 
0.905430 0.019485 
0.905530 0.019398 
0.905630 0.019311 
0.905730 0.019224 
0.905830 0.019137 
0.905930 0.019049 
0.906030 0.018961 
0.906130 0.018873 
0.906230 0.018785 
0.906330 0.018696 
0.906430 0.018607 
0.906530 0.018519 
0.906630 0.018429 
0.906730 0.018340 
0.906830 0.018250 
0.906930 0.018161 
0.907030 0.018071 
0.907130 0.017981 
0.907230 0.017890 
0.907330 0.017800 
0.907430 0.017709 
0.907530 0.017618 
0.907630 0.017527 
0.907730 0.017436 
0.907830 0.017344 
0.907930 0.017253 
0.908030 0.017161 
0.908130 0.017069 
0.908230 0.016976 
0.908330 0.016884 
0.908430 0.016791 
0.908530 0.016699 
0.908630 0.016606 
0.908730 0.016513 
0.908830 0.016419 
0.908930 0.016326 
0.909030 0.016232 
0.909130 0.016139 
0.909230 0.016045 
0.909330 0.015950 
0.909430 0.015856 
0.909530 0.015762 
0.909630 0.015667 
0.909730 0.015572 
0.909830 0.015477 
0.909930 0.015382 
0.910030 0.015287 
0.910130 0.015192 
0.910230 0.015096 
0.910330 0.015001 
0.910430 0.014905 
0.910530 0.014809 
0.910630 0.014713 
0.910730 0.014616 
0.910830 0.014520 
0.910930 0.014423 
0.911030 0.014327 
0.911130 0.014230 
0.911230 0.014133 
0.911330 0.014036 
0.911430 0.013939 
0.911530 0.013841 
0.911630 0.013744 
0.911730 0.013646 
0.911830 0.013548 
0.911930 0.013450 
0.912030 0.013352 
0.912130 0.013254 
0.912230 0.013156 
0.912330 0.013058 
0.912430 0.012959 
0.912530 0.012861 
0.912630 0.012762 
0.912730 0.012663 
0.912830 0.012564 
0.912930 0.012465 
0.913030 0.012366 
0.913130 0.012267 
0.913230 0.012167 
0.913330 0.012068 
0.913430 0.011968 
0.913530 0.011868 
0.913630 0.011769 
0.913730 0.011669 
0.913830 0.011569 
0.913930 0.011469 
0.914030 0.011368 
0.914130 0.011268 
0.914230 0.011168 
0.914330 0.011067 
0.914430 0.010967 
0.914530 0.010866 
0.914630 0.010765 
0.914730 0.010664 
0.914830 0.010564 
0.914930 0.010463 
0.915031 0.010362 
0.915131 0.010260 
0.915231 0.010159 
0.915331 0.010058 
0.915431 0.009957 
0.915531 0.009855 
0.915631 0.009754 
0.915731 0.009652 
0.915831 0.009550 
0.915931 0.009449 
0.916031 0.009347 
0.916131 0.009245 
0.916231 0.009143 
0.916331 0.009041 
0.916431 0.008939 
0.916531 0.008837 
0.916631 0.008735 
0.916731 0.008633 
0.916831 0.008530 
0.916931 0.008428 
0.917031 0.008326 
0.917131 0.008223 
0.917231 0.008121 
0.917331 0.008018 
0.917431 0.007916 
0.917531 0.007813 
0.917631 0.007711 
0.917731 0.007608 
0.917831 0.007505 
0.917931 0.007403 
0.918031 0.007300 
0.918131 0.007197 
0.918231 0.007094 
0.918331 0.006991 
0.918431 0.006888 
0.918531 0.006786 
0.918631 0.006683 
0.918731 0.006580 
0.918831 0.006477 
0.918931 0.006374 
0.919031 0.006271 
0.919131 0.006167 
0.919231 0.006064 
0.919331 0.005961 
0.919431 0.005858 
0.919531 0.005755 
0.919631 0.005652 
0.919731 0.005549 
0.919831 0.005446 
0.919931 0.005342 
0.920031 0.005239 
0.920131 0.005136 
0.920231 0.005033 
0.920331 0.004930 
0.920431 0.004826 
0.920531 0.004723 
0.920631 0.004620 
0.920731 0.004517 
0.920831 0.004414 
0.920931 0.004311 
0.921031 0.004207 
0.921131 0.004104 
0.921231 0.004001 
0.921331 0.003898 
0.921431 0.003795 
0.921531 0.003692 
0.921631 0.003589 
0.921731 0.003486 
0.921831 0.003383 
0.921931 0.003280 
0.922031 0.003177 
0.922131 0.003074 
0.922231 0.002971 
0.922331 0.002868 
0.922431 0.002765 
0.922531 0.002662 
0.922631 0.002560 
0.922731 0.002457 
0.922831 0.002354 
0.922931 0.002251 
0.923031 0.002149 
0.923131 0.002046 
0.923231 0.001943 
0.923331 0.001841 
0.923431 0.001738 
0.923531 0.001636 
0.923631 0.001534 
0.923731 0.001431 
0.923831 0.001329 
0.923931 0.001227 
0.924031 0.001125 
0.924131 0.001022 
0.924231 0.000920 
0.924331 0.000818 
0.924431 0.000716 
0.924531 0.000614 
0.924631 0.000513 
0.924731 0.000411 
0.924831 0.000309 
0.924931 0.000207 
0.925031 0.000106 
0.925131 0.000004 
0.925231 -0.000097 
0.925331 -0.000198 
0.925431 -0.000300 
0.925531 -0.000401 
0.925631 -0.000502 
0.925731 -0.000603 
0.925831 -0.000704 
0.925931 -0.000805 
0.926031 -0.000906 
0.926131 -0.001006 
0.926231 -0.001107 
0.926331 -0.001208 
0.926431 -0.001308 
0.926531 -0.001408 
0.926631 -0.001509 
0.926731 -0.001609 
0.926831 -0.001709 
0.926931 -0.001809 
0.927031 -0.001909 
0.927131 -0.002009 
0.927231 -0.002108 
0.927331 -0.002208 
0.927431 -0.002307 
0.927531 -0.002407 
0.927631 -0.002506 
0.927731 -0.002605 
0.927831 -0.002704 
0.927931 -0.002803 
0.928031 -0.002902 
0.928131 -0.003001 
0.928231 -0.003099 
0.928331 -0.003198 
0.928431 -0.003296 
0.928531 -0.003394 
0.928631 -0.003493 
0.928731 -0.003591 
0.928831 -0.003688 
0.928931 -0.003786 
0.929031 -0.003884 
0.929131 -0.003981 
0.929231 -0.004079 
0.929331 -0.004176 
0.929431 -0.004273 
0.929531 -0.004370 
0.929631 -0.004467 
0.929731 -0.004563 
0.929831 -0.004660 
0.929931 -0.004756 
0.930031 -0.004853 
0.930131 -0.004949 
0.930231 -0.005045 
0.930331 -0.005140 
0.930431 -0.005236 
0.930531 -0.005332 
0.930631 -0.005427 
0.930731 -0.005522 
0.930831 -0.005617 
0.930931 -0.005712 
0.931031 -0.005807 
0.931131 -0.005902 
0.931231 -0.005996 
0.931331 -0.006090 
0.931431 -0.006184 
0.931531 -0.006278 
0.931631 -0.006372 
0.931731 -0.006466 
0.931831 -0.006559 
0.931931 -0.006652 
0.932031 -0.006745 
0.932131 -0.006838 
0.932231 -0.006931 
0.932331 -0.007024 
0.932431 -0.007116 
0.932531 -0.007208 
0.932631 -0.007300 
0.932731 -0.007392 
0.932831 -0.007484 
0.932931 -0.007575 
0.933031 -0.007667 
0.933131 -0.007758 
0.933231 -0.007849 
0.933331 -0.007939 
0.933431 -0.008030 
0.933531 -0.008120 
0.933631 -0.008210 
0.933731 -0.008300 
0.933831 -0.008390 
0.933931 -0.008479 
0.934031 -0.008569 
0.934131 -0.008658 
0.934231 -0.008747 
0.934331 -0.008835 
0.934431 -0.008924 
0.934531 -0.009012 
0.934631 -0.009100 
0.934731 -0.009188 
0.934831 -0.009276 
0.934931 -0.009363 
0.935031 -0.009451 
0.935131 -0.009538 
0.935231 -0.009624 
0.935331 -0.009711 
0.935431 -0.009797 
0.935531 -0.009883 
0.935631 -0.009969 
0.935731 -0.010055 
0.935831 -0.010140 
0.935931 -0.010226 
0.936031 -0.010311 
0.936131 -0.010395 
0.936231 -0.010480 
0.936331 -0.010564 
0.936431 -0.010648 
0.936531 -0.010732 
0.936631 -0.010815 
0.936731 -0.010899 
0.936831 -0.010982 
0.936931 -0.011065 
0.937031 -0.011147 
0.937131 -0.011229 
0.937231 -0.011312 
0.937331 -0.011393 
0.937431 -0.011475 
0.937531 -0.011556 
0.937631 -0.011637 
0.937731 -0.011718 
0.937831 -0.011799 
0.937931 -0.011879 
0.938031 -0.011959 
0.938131 -0.012039 
0.938231 -0.012118 
0.938331 -0.012197 
0.938431 -0.012276 
0.938531 -0.012355 
0.938631 -0.012434 
0.938731 -0.012512 
0.938831 -0.012590 
0.938931 -0.012667 
0.939031 -0.012744 
0.939131 -0.012822 
0.939231 -0.012898 
0.939331 -0.012975 
0.939431 -0.013051 
0.939531 -0.013127 
0.939631 -0.013203 
0.939731 -0.013278 
0.939831 -0.013353 
0.939931 -0.013428 
0.940031 -0.013502 
0.940131 -0.013576 
0.940231 -0.013650 
0.940331 -0.013724 
0.940431 -0.013797 
0.940531 -0.013870 
0.940631 -0.013943 
0.940731 -0.014015 
0.940831 -0.014087 
0.940931 -0.014159 
0.941031 -0.014231 
0.941131 -0.014302 
0.941231 -0.014373 
0.941331 -0.014443 
0.941431 -0.014513 
0.941531 -0.014583 
0.941631 -0.014653 
0.941731 -0.014722 
0.941831 -0.014791 
0.941931 -0.014860 
0.942031 -0.014928 
0.942131 -0.014996 
0.942231 -0.015064 
0.942331 -0.015131 
0.942431 -0.015198 
0.942531 -0.015265 
0.942631 -0.015331 
0.942731 -0.015398 
0.942831 -0.015463 
0.942931 -0.015529 
0.943031 -0.015594 
0.943131 -0.015658 
0.943231 -0.015723 
0.943331 -0.015787 
0.943431 -0.015850 
0.943531 -0.015914 
0.943631 -0.015977 
0.943731 -0.016039 
0.943831 -0.016102 
0.943931 -0.016164 
0.944031 -0.016225 
0.944131 -0.016287 
0.944231 -0.016347 
0.944331 -0.016408 
0.944431 -0.016468 
0.944531 -0.016528 
0.944631 -0.016588 
0.944731 -0.016647 
0.944831 -0.016705 
0.944931 -0.016764 
0.945032 -0.016822 
0.945132 -0.016879 
0.945232 -0.016937 
0.945332 -0.016994 
0.945432 -0.017050 
0.945532 -0.017106 
0.945632 -0.017162 
0.945732 -0.017218 
0.945832 -0.017273 
0.945932 -0.017327 
0.946032 -0.017381 
0.946132 -0.017435 
0.946232 -0.017489 
0.946332 -0.017542 
0.946432 -0.017595 
0.946532 -0.017647 
0.946632 -0.017699 
0.946732 -0.017751 
0.946832 -0.017802 
0.946932 -0.017853 
0.947032 -0.017903 
0.947132 -0.017953 
0.947232 -0.018003 
0.947332 -0.018052 
0.947432 -0.018101 
0.947532 -0.018149 
0.947632 -0.018197 
0.947732 -0.018245 
0.947832 -0.018292 
0.947932 -0.018338 
0.948032 -0.018385 
0.948132 -0.018431 
0.948232 -0.018476 
0.948332 -0.018521 
0.948432 -0.018566 
0.948532 -0.018610 
0.948632 -0.018654 
0.948732 -0.018698 
0.948832 -0.018741 
0.948932 -0.018783 
0.949032 -0.018825 
0.949132 -0.018867 
0.949232 -0.018909 
0.949332 -0.018949 
0.949432 -0.018990 
0.949532 -0.019030 
0.949632 -0.019069 
0.949732 -0.019109 
0.949832 -0.019147 
0.949932 -0.019186 
0.950032 -0.019223 
0.950132 -0.019261 
0.950232 -0.019298 
0.950332 -0.019334 
0.950432 -0.019370 
0.950532 -0.019406 
0.950632 -0.019441 
0.950732 -0.019476 
0.950832 -0.019510 
0.950932 -0.019544 
0.951032 -0.019577 
0.951132 -0.019610 
0.951232 -0.019643 
0.951332 -0.019675 
0.951432 -0.019706 
0.951532 -0.019737 
0.951632 -0.019768 
0.951732 -0.019798 
0.951832 -0.019828 
0.951932 -0.019857 
0.952032 -0.019886 
0.952132 -0.019914 
0.952232 -0.019942 
0.952332 -0.019969 
0.952432 -0.019996 
0.952532 -0.020022 
0.952632 -0.020048 
0.952732 -0.020073 
0.952832 -0.020098 
0.952932 -0.020123 
0.953032 -0.020147 
0.953132 -0.020170 
0.953232 -0.020193 
0.953332 -0.020216 
0.953432 -0.020238 
0.953532 -0.020259 
0.953632 -0.020280 
0.953732 -0.020301 
0.953832 -0.020321 
0.953932 -0.020340 
0.954032 -0.020359 
0.954132 -0.020378 
0.954232 -0.020396 
0.954332 -0.020413 
0.954432 -0.020430 
0.954532 -0.020447 
0.954632 -0.020463 
0.954732 -0.020478 
0.954832 -0.020493 
0.954932 -0.020508 
0.955032 -0.020522 
0.955132 -0.020535 
0.955232 -0.020548 
0.955332 -0.020560 
0.955432 -0.020572 
0.955532 -0.020584 
0.955632 -0.020594 
0.955732 -0.020605 
0.955832 -0.020614 
0.955932 -0.020624 
0.956032 -0.020632 
0.956132 -0.020641 
0.956232 -0.020648 
0.956332 -0.020655 
0.956432 -0.020662 
0.956532 -0.020668 
0.956632 -0.020674 
0.956732 -0.020679 
0.956832 -0.020683 
0.956932 -0.020687 
0.957032 -0.020690 
0.957132 -0.020693 
0.957232 -0.020695 
0.957332 -0.020697 
0.957432 -0.020698 
0.957532 -0.020699 
0.957632 -0.020699 
0.957732 -0.020698 
0.957832 -0.020697 
0.957932 -0.020696 
0.958032 -0.020693 
0.958132 -0.020691 
0.958232 -0.020687 
0.958332 -0.020684 
0.958432 -0.020679 
0.958532 -0.020674 
0.958632 -0.020669 
0.958732 -0.020662 
0.958832 -0.020656 
0.958932 -0.020649 
0.959032 -0.020641 
0.959132 -0.020632 
0.959232 -0.020623 
0.959332 -0.020614 
0.959432 -0.020604 
0.959532 -0.020593 
0.959632 -0.020581 
0.959732 -0.020570 
0.959832 -0.020557 
0.959932 -0.020544 
0.960032 -0.020530 
0.960132 -0.020516 
0.960232 -0.020501 
0.960332 -0.020486 
0.960432 -0.020470 
0.960532 -0.020453 
0.960632 -0.020436 
0.960732 -0.020418 
0.960832 -0.020400 
0.960932 -0.020381 
0.961032 -0.020361 
0.961132 -0.020341 
0.961232 -0.020320 
0.961332 -0.020298 
0.961432 -0.020276 
0.961532 -0.020254 
0.961632 -0.020230 
0.961732 -0.020207 
0.961832 -0.020182 
0.961932 -0.020157 
0.962032 -0.020131 
0.962132 -0.020105 
0.962232 -0.020078 
0.962332 -0.020050 
0.962432 -0.020022 
0.962532 -0.019993 
0.962632 -0.019964 
0.962732 -0.019934 
0.962832 -0.019903 
0.962932 -0.019871 
0.963032 -0.019839 
0.963132 -0.019807 
0.963232 -0.019773 
0.963332 -0.019740 
0.963432 -0.019705 
0.963532 -0.019670 
0.963632 -0.019634 
0.963732 -0.019597 
0.963832 -0.019560 
0.963932 -0.019523 
0.964032 -0.019484 
0.964132 -0.019445 
0.964232 -0.019405 
0.964332 -0.019365 
0.964432 -0.019324 
0.964532 -0.019282 
0.964632 -0.019240 
0.964732 -0.019197 
0.964832 -0.019153 
0.964932 -0.019109 
0.965032 -0.019064 
0.965132 -0.019018 
0.965232 -0.018972 
0.965332 -0.018925 
0.965432 -0.018877 
0.965532 -0.018829 
0.965632 -0.018780 
0.965732 -0.018730 
0.965832 -0.018680 
0.965932 -0.018629 
0.966032 -0.018577 
0.966132 -0.018525 
0.966232 -0.018472 
0.966332 -0.018418 
0.966432 -0.018364 
0.966532 -0.018309 
0.966632 -0.018253 
0.966732 -0.018196 
0.966832 -0.018139 
0.966932 -0.018081 
0.967032 -0.018023 
0.967132 -0.017963 
0.967232 -0.017904 
0.967332 -0.017843 
0.967432 -0.017782 
0.967532 -0.017720 
0.967632 -0.017657 
0.967732 -0.017593 
0.967832 -0.017529 
0.967932 -0.017464 
0.968032 -0.017399 
0.968132 -0.017333 
0.968232 -0.017266 
0.968332 -0.017198 
0.968432 -0.017129 
0.968532 -0.017060 
0.968632 -0.016990 
0.968732 -0.016920 
0.968832 -0.016849 
0.968932 -0.016777 
0.969032 -0.016704 
0.969132 -0.016630 
0.969232 -0.016556 
0.969332 -0.016481 
0.969432 -0.016406 
0.969532 -0.016329 
0.969632 -0.016252 
0.969732 -0.016175 
0.969832 -0.016096 
0.969932 -0.016017 
0.970032 -0.015937 
0.970132 -0.015856 
0.970232 -0.015774 
0.970332 -0.015692 
0.970432 -0.015609 
0.970532 -0.015525 
0.970632 -0.015441 
0.970732 -0.015356 
0.970832 -0.015270 
0.970932 -0.015183 
0.971032 -0.015096 
0.971132 -0.015007 
0.971232 -0.014918 
0.971332 -0.014829 
0.971432 -0.014738 
0.971532 -0.014647 
0.971632 -0.014555 
0.971732 -0.014462 
0.971832 -0.014368 
0.971932 -0.014274 
0.972032 -0.014179 
0.972132 -0.014083 
0.972232 -0.013987 
0.972332 -0.013889 
0.972432 -0.013791 
0.972532 -0.013692 
0.972632 -0.013592 
0.972732 -0.013492 
0.972832 -0.013391 
0.972932 -0.013289 
0.973032 -0.013186 
0.973132 -0.013082 
0.973232 -0.012978 
0.973332 -0.012873 
0.973432 -0.012767 
0.973532 -0.012660 
0.973632 -0.012552 
0.973732 -0.012444 
0.973832 -0.012335 
0.973932 -0.012225 
0.974032 -0.012114 
0.974132 -0.012003 
0.974232 -0.011890 
0.974332 -0.011777 
0.974432 -0.011663 
0.974532 -0.011548 
0.974632 -0.011433 
0.974732 -0.011317 
0.974832 -0.011199 
0.974932 -0.011081 
0.975033 -0.010963 
0.975133 -0.010843 
0.975233 -0.010723 
0.975333 -0.010601 
0.975433 -0.010479 
0.975533 -0.010357 
0.975633 -0.010233 
0.975733 -0.010108 
0.975833 -0.009983 
0.975933 -0.009857 
0.976033 -0.009730 
0.976133 -0.009602 
0.976233 -0.009474 
0.976333 -0.009344 
0.976433 -0.009214 
0.976533 -0.009083 
0.976633 -0.008951 
0.976733 -0.008818 
0.976833 -0.008684 
0.976933 -0.008550 
0.977033 -0.008414 
0.977133 -0.008278 
0.977233 -0.008141 
0.977333 -0.008003 
0.977433 -0.007865 
0.977533 -0.007725 
0.977633 -0.007585 
0.977733 -0.007444 
0.977833 -0.007301 
0.977933 -0.007158 
0.978033 -0.007015 
0.978133 -0.006870 
0.978233 -0.006724 
0.978333 -0.006578 
0.978433 -0.006431 
0.978533 -0.006283 
0.978633 -0.006134 
0.978733 -0.005984 
0.978833 -0.005833 
0.978933 -0.005682 
0.979033 -0.005529 
0.979133 -0.005376 
0.979233 -0.005222 
0.979333 -0.005067 
0.979433 -0.004911 
0.979533 -0.004754 
0.979633 -0.004596 
0.979733 -0.004437 
0.979833 -0.004278 
0.979933 -0.004118 
0.980033 -0.003956 
0.980133 -0.003794 
0.980233 -0.003631 
0.980333 -0.003467 
0.980433 -0.003302 
0.980533 -0.003137 
0.980633 -0.002970 
0.980733 -0.002803 
0.980833 -0.002634 
0.980933 -0.002465 
0.981033 -0.002295 
0.981133 -0.002124 
0.981233 -0.001952 
0.981333 -0.001779 
0.981433 -0.001605 
0.981533 -0.001430 
0.981633 -0.001255 
0.981733 -0.001078 
0.981833 -0.000901 
0.981933 -0.000722 
0.982033 -0.000543 
0.982133 -0.000363 
0.982233 -0.000182 
0.982333 0.000000 
0.982433 0.000183 
0.982533 0.000367 
0.982633 0.000552 
0.982733 0.000738 
0.982833 0.000924 
0.982933 0.001112 
0.983033 0.001300 
0.983133 0.001490 
0.983233 0.001680 
0.983333 0.001871 
0.983433 0.002064 
0.983533 0.002257 
0.983633 0.002451 
0.983733 0.002646 
0.983833 0.002842 
0.983933 0.003039 
0.984033 0.003237 
0.984133 0.003436 
0.984233 0.003636 
0.984333 0.003836 
0.984433 0.004038 
0.984533 0.004241 
0.984633 0.004444 
0.984733 0.004649 
0.984833 0.004854 
0.984933 0.005061 
0.985033 0.005268 
0.985133 0.005477 
0.985233 0.005686 
0.985333 0.005896 
0.985433 0.006108 
0.985533 0.006320 
0.985633 0.006533 
0.985733 0.006747 
0.985833 0.006962 
0.985933 0.007179 
0.986033 0.007396 
0.986133 0.007614 
0.986233 0.007833 
0.986333 0.008053 
0.986433 0.008274 
0.986533 0.008496 
0.986633 0.008719 
0.986733 0.008943 
0.986833 0.009168 
0.986933 0.009394 
0.987033 0.009621 
0.987133 0.009849 
0.987233 0.010078 
0.987333 0.010308 
0.987433 0.010538 
0.987533 0.010770 
0.987633 0.011003 
0.987733 0.011237 
0.987833 0.011472 
0.987933 0.011708 
0.988033 0.011945 
0.988133 0.012183 
0.988233 0.012422 
0.988333 0.012662 
0.988433 0.012903 
0.988533 0.013145 
0.988633 0.013388 
0.988733 0.013632 
0.988833 0.013877 
0.988933 0.014123 
0.989033 0.014370 
0.989133 0.014618 
0.989233 0.014867 
0.989333 0.015117 
0.989433 0.015368 
0.989533 0.015620 
0.989633 0.015874 
0.989733 0.016128 
0.989833 0.016383 
0.989933 0.016639 
0.990033 0.016897 
0.990133 0.017155 
0.990233 0.017415 
0.990333 0.017675 
0.990433 0.017936 
0.990533 0.018199 
0.990633 0.018463 
0.990733 0.018727 
0.990833 0.018993 
0.990933 0.019260 
0.991033 0.019527 
0.991133 0.019796 
0.991233 0.020066 
0.991333 0.020337 
0.991433 0.020609 
0.991533 0.020882 
0.991633 0.021156 
0.991733 0.021431 
0.991833 0.021707 
0.991933 0.021985 
0.992033 0.022263 
0.992133 0.022542 
0.992233 0.022823 
0.992333 0.023104 
0.992433 0.023387 
0.992533 0.023671 
0.992633 0.023955 
0.992733 0.024241 
0.992833 0.024528 
0.992933 0.024816 
0.993033 0.025105 
0.993133 0.025395 
0.993233 0.025686 
0.993333 0.025979 
0.993433 0.026272 
0.993533 0.026567 
0.993633 0.026862 
0.993733 0.027159 
0.993833 0.027456 
0.993933 0.027755 
0.994033 0.028055 
0.994133 0.028356 
0.994233 0.028658 
0.994333 0.028962 
0.994433 0.029266 
0.994533 0.029571 
0.994633 0.029878 
0.994733 0.030185 
0.994833 0.030494 
0.994933 0.030804 
0.995033 0.031115 
0.995133 0.031427 
0.995233 0.031740 
0.995333 0.032054 
0.995433 0.032370 
0.995533 0.032686 
0.995633 0.033004 
0.995733 0.033323 
0.995833 0.033643 
0.995933 0.033964 
0.996033 0.034286 
0.996133 0.034609 
0.996233 0.034933 
0.996333 0.035259 
0.996433 0.035585 
0.996533 0.035913 
0.996633 0.036242 
0.996733 0.036572 
0.996833 0.036903 
0.996933 0.037236 
0.997033 0.037569 
0.997133 0.037904 
0.997233 0.038239 
0.997333 0.038576 
0.997433 0.038914 
0.997533 0.039253 
0.997633 0.039594 
0.997733 0.039935 
0.997833 0.040278 
0.997933 0.040621 
0.998033 0.040966 
0.998133 0.041312 
0.998233 0.041660 
0.998333 0.042008 
0.998433 0.042357 
0.998533 0.042708 
0.998633 0.043060 
0.998733 0.043413 
0.998833 0.043767 
0.998933 0.044123 
0.999033 0.044479 
0.999133 0.044837 
0.999233 0.045196 
0.999333 0.045556 
0.999433 0.045917 
0.999533 0.046279 
0.999633 0.046643 
0.999733 0.047007 
0.999833 0.047373 
0.999933 0.047740 
1.000033 0.047740 

==> _data/aorta/pressure_mls.txt <==
t pr
0.001700 0.314649 
0.005900 0.455118 
0.010100 0.619781 
0.014300 0.826215 
0.018500 1.005037 
0.022700 1.308045 
0.026900 1.536771 
0.031100 1.905176 
0.035300 2.165762 
0.039500 2.486081 
0.043700 2.840516 
0.047900 3.082028 
0.052100 3.496324 
0.056300 3.927198 
0.060500 4.144944 
0.064700 4.524468 
0.068900 4.943787 
0.073100 5.554440 
0.077300 5.833690 
0.081500 6.411014 
0.085700 6.692730 
0.089900 7.102281 
0.094100 7.617767 
0.098300 7.978957 
0.102500 8.408348 
0.106700 8.882464 
0.110900 9.046391 
0.115100 9.906501 
0.119300 9.977514 
0.123500 10.288554 
0.127700 10.687213 
0.131900 10.962175 
0.136100 11.442442 
0.140300 11.872787 
0.144500 12.053173 
0.148700 12.375347 
0.152900 12.774999 
0.157100 12.826919 
0.161300 13.067588 
0.165500 13.137659 
0.169700 13.310342 
0.173900 13.438290 
0.178100 13.569108 
0.182300 13.438290 
0.186500 13.416112 
0.190700 13.244659 
0.194900 13.236540 
0.199100 12.934156 
0.203300 12.550967 
0.207500 12.420095 
0.211700 12.263107 
0.215900 11.747617 
0.220100 11.389506 
0.224300 10.953813 
0.228500 10.464282 
0.232700 9.955911 
0.236900 9.502834 
0.241100 8.946689 
0.245300 8.469423 
0.249500 7.926613 
0.253700 7.366899 
0.257900 6.810741 
0.262100 6.250757 
0.266300 5.672505 
0.270500 5.286093 
0.274700 4.747958 
0.278900 4.158176 
0.283100 3.717511 
0.287300 3.311782 
0.291500 2.883737 
0.295700 2.480163 
0.299900 2.139740 
0.304100 1.823157 
0.308300 1.509652 
0.312500 1.249910 
0.316700 1.042864 
0.320900 0.853922 
0.325100 0.679573 
0.329300 0.545566 
0.333500 0.428148 
0.337700 0.297575 
0.341900 0.190695 
0.346100 0.132785 
0.350300 0.067413 
0.354500 -0.019950 
0.358700 -0.080270 
0.362900 -0.127186 
0.367100 -0.194088 
0.371300 -0.262810 
0.375500 -0.298700 
0.379700 -0.310618 
0.383900 -0.315218 
0.388100 -0.315218 
0.392300 -0.311716 
0.396500 -0.311716 
0.400700 -0.309050 
0.404900 -0.293014 
0.409100 -0.256379 
0.413300 -0.213754 
0.417500 -0.180548 
0.421700 -0.139881 
0.425900 -0.109031 
0.430100 -0.087680 
0.434300 -0.054234 
0.438500 -0.021337 
0.442700 0.014212 
0.446900 0.050125 
0.451100 0.084346 
0.455300 0.118724 
0.459500 0.151547 
0.463700 0.190260 
0.467900 0.231939 
0.472100 0.277018 
0.476300 0.333134 
0.480500 0.394633 
0.484700 0.465933 
0.488900 0.528584 
0.493100 0.606041 
0.497300 0.643681 
0.501500 0.665168 
0.505700 0.678801 
0.509900 0.723880 
0.514100 0.727830 
0.518300 0.746817 
0.522500 0.765668 
0.526700 0.765668 
0.530900 0.765668 
0.535100 0.773657 
0.539300 0.773657 
0.543500 0.756322 
0.547700 0.756322 
0.551900 0.757409 
0.556100 0.757409 
0.560300 0.745005 
0.564500 0.705128 
0.568700 0.684416 
0.572900 0.661480 
0.577100 0.661480 
0.581300 0.662344 
0.585500 0.662344 
0.589700 0.612549 
0.593900 0.592189 
0.598100 0.580726 
0.602300 0.563036 
0.606500 0.550619 
0.610700 0.540385 
0.614900 0.537997 
0.619100 0.529958 
0.623300 0.511082 
0.627500 0.509017 
0.631700 0.501763 
0.635900 0.497857 
0.640100 0.486888 
0.644300 0.486888 
0.648500 0.490248 
0.652700 0.490248 
0.656900 0.477536 
0.661100 0.462602 
0.665300 0.462602 
0.669500 0.466137 
0.673700 0.466137 
0.677900 0.450281 
0.682100 0.448937 
0.686300 0.446620 
0.690500 0.432683 
0.694700 0.408360 
0.698900 0.387740 
0.703100 0.368983 
0.707300 0.364274 
0.711500 0.358353 
0.715700 0.347289 
0.719900 0.322753 
0.724100 0.294607 
0.728300 0.268230 
0.732500 0.261567 
0.736700 0.249615 
0.740900 0.242180 
0.745100 0.235291 
0.749300 0.214554 
0.753500 0.198148 
0.757700 0.187884 
0.761900 0.170370 
0.766100 0.154780 
0.770300 0.145575 
0.774500 0.137859 
0.778700 0.130315 
0.782900 0.122646 
0.787100 0.112076 
0.791300 0.102146 
0.795500 0.098822 
0.799700 0.095406 
0.803900 0.095406 
0.808100 0.096715 
0.812300 0.103068 
0.816500 0.110162 
0.820700 0.110162 
0.824900 0.110162 
0.829100 0.115176 
0.833300 0.120585 
0.837500 0.122913 
0.841700 0.123354 
0.845900 0.134255 
0.850100 0.145995 
0.854300 0.150129 
0.858500 0.159799 
0.862700 0.159799 
0.866900 0.156067 
0.871100 0.154893 
0.875300 0.154142 
0.879500 0.148745 
0.883700 0.148316 
0.887900 0.132037 
0.892100 0.119486 
0.896300 0.103103 
0.900500 0.094152 
0.904700 0.074828 
0.908900 0.055737 
0.913100 0.040664 
0.917300 0.023704 
0.921500 0.008204 
0.925700 -0.011760 
0.929900 -0.028889 
0.934100 -0.043861 
0.938300 -0.055836 
0.942500 -0.064191 
0.946700 -0.072326 
0.950900 -0.080632 
0.955100 -0.082535 
0.959300 -0.082535 
0.963500 -0.078656 
0.967700 -0.068545 
0.971900 -0.046473 
0.976100 -0.016234 
0.980300 0.015856 
0.984500 0.051868 
0.988700 0.096187 
0.992900 0.149662 
0.997100 0.212816 
1.001300 0.305100 
1.005500 0.440695 
1.009700 0.587712 
1.013900 0.784407 
1.018100 1.035278 
1.022300 1.216476 
1.026500 1.529690 
1.030700 1.847135 
1.034900 2.158087 
1.039100 2.497808 
1.043300 2.779362 
1.047500 3.088412 
1.051700 3.385281 
1.055900 3.951321 
1.060100 4.162327 
1.064300 4.651731 
1.068500 4.997171 
1.072700 5.415954 
1.076900 5.739266 
1.081100 6.326166 
1.085300 6.739481 
1.089500 7.064824 
1.093700 7.600999 
1.097900 7.846190 
1.102100 8.418035 
1.106300 8.941188 
1.110500 9.191038 
1.114700 9.692138 
1.118900 10.011288 
1.123100 10.373507 
1.127300 10.775118 
1.131500 11.070137 
1.135700 11.497191 
1.139900 11.899693 
1.144100 12.138245 
1.148300 12.335271 
1.152500 12.577548 
1.156700 12.782499 
1.160900 13.052803 
1.165100 13.241183 
1.169300 13.259928 
1.173500 13.336099 
1.177700 13.270638 
1.181900 13.358015 
1.186100 13.285972 
1.190300 13.285972 
1.194500 13.102646 
1.198700 12.919630 
1.202900 12.795508 
1.207100 12.407002 
1.211300 12.172430 
1.215500 11.753663 
1.219700 11.368743 
1.223900 10.959133 
1.228100 10.512128 
1.232300 10.080065 
1.236500 9.632766 
1.240700 9.053361 
1.244900 8.466421 
1.249100 7.951780 
1.253300 7.483334 
1.257500 6.906565 
1.261700 6.250008 
1.265900 5.787183 
1.270100 5.323259 
1.274300 4.777834 
1.278500 4.266845 
1.282700 3.815072 
1.286900 3.333280 
1.291100 2.949453 
1.295300 2.523917 
1.299500 2.143319 
1.303700 1.806492 
1.307900 1.504590 
1.312100 1.260232 
1.316300 1.031852 
1.320500 0.834534 
1.324700 0.673124 
1.328900 0.534560 
1.333100 0.409050 
1.337300 0.295350 
1.341500 0.214963 
1.345700 0.142620 
1.349900 0.050654 
1.354100 -0.027173 
1.358300 -0.088781 
1.362500 -0.144690 
1.366700 -0.198791 
1.370900 -0.240961 
1.375100 -0.280712 
1.379300 -0.321527 
1.383500 -0.325680 
1.387700 -0.328054 
1.391900 -0.328054 
1.396100 -0.317328 
1.400300 -0.307594 
1.404500 -0.298911 
1.408700 -0.275679 
1.412900 -0.236875 
1.417100 -0.188973 
1.421300 -0.162622 
1.425500 -0.135291 
1.429700 -0.093718 
1.433900 -0.049982 
1.438100 -0.017123 
1.442300 0.009920 
1.446500 0.048115 
1.450700 0.082832 
1.454900 0.113830 
1.459100 0.147197 
1.463300 0.186840 
1.467500 0.238458 
1.471700 0.301139 
1.475900 0.341850 
1.480100 0.388002 
1.484300 0.464565 
1.488500 0.514181 
1.492700 0.552786 
1.496900 0.635308 
1.501100 0.668300 
1.505300 0.696399 
1.509500 0.719733 
1.513700 0.745932 
1.517900 0.754967 
1.522100 0.777711 
1.526300 0.782134 
1.530500 0.777711 
1.534700 0.761691 
1.538900 0.761691 
1.543100 0.766624 
1.547300 0.766624 
1.551500 0.755684 
1.555700 0.723080 
1.559900 0.722839 
1.564100 0.717603 
1.568300 0.689460 
1.572500 0.677491 
1.576700 0.677223 
1.580900 0.653477 
1.585100 0.631871 
1.589300 0.604183 
1.593500 0.603079 
1.597700 0.593150 
1.601900 0.570306 
1.606100 0.547891 
1.610300 0.545076 
1.614500 0.537020 
1.618700 0.527232 
1.622900 0.503499 
1.627100 0.503499 
1.631300 0.503815 
1.635500 0.503815 
1.639700 0.496097 
1.643900 0.496097 
1.648100 0.496097 
1.652300 0.475984 
1.656500 0.474388 
1.660700 0.466276 
1.664900 0.463015 
1.669100 0.439431 
1.673300 0.438862 
1.677500 0.438862 
1.681700 0.438862 
1.685900 0.431575 
1.690100 0.431575 
1.694300 0.421646 
1.698500 0.410399 
1.702700 0.385167 
1.706900 0.374784 
1.711100 0.357956 
1.715300 0.331331 
1.719500 0.310562 
1.723700 0.294756 
1.727900 0.284146 
1.732100 0.263143 
1.736300 0.252889 
1.740500 0.231128 
1.744700 0.221636 
1.748900 0.204575 
1.753100 0.194404 
1.757300 0.177713 
1.761500 0.164428 
1.765700 0.146063 
1.769900 0.138656 
1.774100 0.128314 
1.778300 0.122644 
1.782500 0.114345 
1.786700 0.106967 
1.790900 0.104112 
1.795100 0.097472 
1.799300 0.095708 
1.803500 0.095708 
1.807700 0.097461 
1.811900 0.097461 
1.816100 0.097461 
1.820300 0.098443 
1.824500 0.098610 
1.828700 0.102247 
1.832900 0.105956 
1.837100 0.116388 
1.841300 0.121479 
1.845500 0.132525 
1.849700 0.145502 
1.853900 0.145502 
1.858100 0.154052 
1.862300 0.154052 
1.866500 0.154461 
1.870700 0.154461 
1.874900 0.156044 
1.879100 0.152300 
1.883300 0.140072 
1.887500 0.127362 
1.891700 0.110703 
1.895900 0.090869 
1.900100 0.088933 
1.904300 0.070422 
1.908500 0.049844 
1.912700 0.031061 
1.916900 0.015714 
1.921100 -0.004372 
1.925300 -0.018298 
1.929500 -0.034964 
1.933700 -0.047313 
1.937900 -0.057919 
1.942100 -0.069641 
1.946300 -0.079855 
1.950500 -0.085573 
1.954700 -0.085573 
1.958900 -0.083078 
1.963100 -0.077785 
1.967300 -0.066165 
1.971500 -0.047335 
1.975700 -0.022254 
1.979900 0.007668 
1.984100 0.044086 
1.988300 0.088750 
1.992500 0.140783 
1.996700 0.200941 
2.000900 0.287452 
2.005100 0.417023 
2.009300 0.564242 


==> _data/aorta/pressure_mls4.txt <==
t pr
0.001700 0.830078 
0.005900 0.983848 
0.010100 1.023090 
0.014300 1.433619 
0.018500 2.112937 
0.022700 2.389788 
0.026900 2.616570 
0.031100 2.683147 
0.035300 3.470941 
0.039500 4.526821 
0.043700 4.545098 
0.047900 5.018160 
0.052100 5.790866 
0.056300 6.460804 
0.060500 7.163799 
0.064700 7.615986 
0.068900 8.098197 
0.073100 9.653400 
0.077300 9.713288 
0.081500 10.344026 
0.085700 11.057851 
0.089900 11.992627 
0.094100 13.453099 
0.098300 13.591898 
0.102500 14.657705 
0.106700 15.655624 
0.110900 16.354359 
0.115100 16.986394 
0.119300 18.494052 
0.123500 18.936350 
0.127700 20.116241 
0.131900 20.190281 
0.136100 22.302230 
0.140300 22.862092 
0.144500 23.759320 
0.148700 23.805553 
0.152900 25.051332 
0.157100 25.415935 
0.161300 25.463470 
0.165500 25.931304 
0.169700 26.394490 
0.173900 26.665264 
0.178100 27.268591 
0.182300 27.026841 
0.186500 28.125863 
0.190700 27.364120 
0.194900 27.492251 
0.199100 27.364120 
0.203300 27.199018 
0.207500 26.095722 
0.211700 25.985761 
0.215900 25.965998 
0.220100 24.983720 
0.224300 24.715751 
0.228500 23.091806 
0.232700 23.002983 
0.236900 21.304226 
0.241100 20.495604 
0.245300 19.211544 
0.249500 18.576833 
0.253700 17.021631 
0.257900 16.663197 
0.262100 14.601988 
0.266300 14.551191 
0.270500 12.767801 
0.274700 11.683982 
0.278900 10.460564 
0.283100 9.398834 
0.287300 8.030306 
0.291500 7.326928 
0.295700 6.787112 
0.299900 4.803013 
0.304100 4.047395 
0.308300 3.257499 
0.312500 2.934010 
0.316700 2.298460 
0.320900 1.709007 
0.325100 1.181227 
0.329300 0.774168 
0.333500 0.484028 
0.337700 0.187831 
0.341900 0.139382 
0.346100 -0.016002 
0.350300 -0.292448 
0.354500 -1.197979 
0.358700 -1.197979 
0.362900 -0.775994 
0.367100 -0.775994 
0.371300 -0.923448 
0.375500 -0.923448 
0.379700 -0.923448 
0.383900 -0.799016 
0.388100 -0.720781 
0.392300 -0.660524 
0.396500 -0.704584 
0.400700 -0.704584 
0.404900 -0.704584 
0.409100 -0.690864 
0.413300 -0.540453 
0.417500 -0.510502 
0.421700 -0.398276 
0.425900 -0.316439 
0.430100 -0.214299 
0.434300 -0.202509 
0.438500 -0.116269 
0.442700 0.112808 
0.446900 0.130387 
0.451100 0.163181 
0.455300 0.228006 
0.459500 0.466601 
0.463700 0.766154 
0.467900 1.020883 
0.472100 0.766154 
0.476300 0.734088 
0.480500 0.734088 
0.484700 1.132461 
0.488900 1.231873 
0.493100 1.226096 
0.497300 1.246427 
0.501500 1.471567 
0.505700 1.571039 
0.509900 1.571039 
0.514100 1.472365 
0.518300 1.396290 
0.522500 1.472365 
0.526700 1.562853 
0.530900 1.625104 
0.535100 1.562853 
0.539300 1.548112 
0.543500 1.452982 
0.547700 1.393785 
0.551900 1.393785 
0.556100 1.417333 
0.560300 1.417333 
0.564500 1.411266 
0.568700 1.323910 
0.572900 1.323910 
0.577100 1.060900 
0.581300 1.060900 
0.585500 1.060900 
0.589700 1.103282 
0.593900 1.081639 
0.598100 1.081639 
0.602300 1.081639 
0.606500 1.120989 
0.610700 1.120989 
0.614900 1.036187 
0.619100 1.036187 
0.623300 1.036187 
0.627500 1.060090 
0.631700 1.060090 
0.635900 1.060090 
0.640100 0.896852 
0.644300 0.886618 
0.648500 0.896852 
0.652700 0.868139 
0.656900 0.918101 
0.661100 1.024070 
0.665300 1.024070 
0.669500 1.448306 
0.673700 0.966063 
0.677900 0.966063 
0.682100 0.966063 
0.686300 0.908116 
0.690500 0.908116 
0.694700 0.908116 
0.698900 0.872090 
0.703100 0.872090 
0.707300 0.826573 
0.711500 0.826573 
0.715700 0.826573 
0.719900 0.618392 
0.724100 0.553738 
0.728300 0.495530 
0.732500 0.428672 
0.736700 0.428775 
0.740900 0.428775 
0.745100 0.428775 
0.749300 0.445042 
0.753500 0.234616 
0.757700 0.234616 
0.761900 0.108663 
0.766100 0.108663 
0.770300 0.066359 
0.774500 0.353057 
0.778700 0.098948 
0.782900 0.098948 
0.787100 -0.040286 
0.791300 -0.040286 
0.795500 0.072176 
0.799700 0.075873 
0.803900 0.075873 
0.808100 -0.066439 
0.812300 -0.066439 
0.816500 -0.029957 
0.820700 -0.029957 
0.824900 0.089704 
0.829100 0.079443 
0.833300 0.089704 
0.837500 0.221845 
0.841700 0.221845 
0.845900 0.166104 
0.850100 0.166104 
0.854300 0.293795 
0.858500 0.293795 
0.862700 0.179866 
0.866900 0.179866 
0.871100 0.274602 
0.875300 0.292057 
0.879500 0.292057 
0.883700 0.184112 
0.887900 0.056826 
0.892100 0.053558 
0.896300 0.053558 
0.900500 0.091473 
0.904700 0.259915 
0.908900 0.259915 
0.913100 0.066082 
0.917300 0.066082 
0.921500 0.038600 
0.925700 -0.196764 
0.929900 -0.196764 
0.934100 -0.196764 
0.938300 -0.143398 
0.942500 -0.261717 
0.946700 -0.143398 
0.950900 -0.208249 
0.955100 -0.208249 
0.959300 -0.277119 
0.963500 -0.378202 
0.967700 -0.378202 
0.971900 -0.263775 
0.976100 -0.196417 
0.980300 -0.196417 
0.984500 0.093766 
0.988700 0.119114 
0.992900 0.181378 
0.997100 0.429339 
1.001300 0.746409 
1.005500 0.807800 
1.009700 1.160028 
1.013900 1.346623 
1.018100 1.726356 
1.022300 2.119447 
1.026500 2.781555 
1.030700 2.800095 
1.034900 3.881974 
1.039100 3.952509 
1.043300 4.727827 
1.047500 5.148843 
1.051700 5.832389 
1.055900 5.933308 
1.060100 7.156501 
1.064300 7.600842 
1.068500 8.051205 
1.072700 9.497140 
1.076900 10.021777 
1.081100 10.211841 
1.085300 12.190456 
1.089500 12.238427 
1.093700 13.569393 
1.097900 14.192810 
1.102100 14.604335 
1.106300 16.158034 
1.110500 16.560235 
1.114700 17.051554 
1.118900 18.624192 
1.123100 19.485294 
1.127300 19.640894 
1.131500 20.404216 
1.135700 21.916201 
1.139900 22.385766 
1.144100 24.451333 
1.148300 24.451333 
1.152500 24.714494 
1.156700 24.714494 
1.160900 25.895608 
1.165100 26.206686 
1.169300 26.976976 
1.173500 27.241244 
1.177700 27.141893 
1.181900 27.141893 
1.186100 27.141893 
1.190300 26.769732 
1.194500 27.942204 
1.198700 27.339786 
1.202900 27.779559 
1.207100 27.339786 
1.211300 26.698898 
1.215500 25.508529 
1.219700 25.374047 
1.223900 24.815113 
1.228100 23.668501 
1.232300 23.107048 
1.236500 21.650887 
1.240700 21.026051 
1.244900 20.875505 
1.249100 17.632030 
1.253300 17.273989 
1.257500 16.234346 
1.261700 15.829658 
1.265900 13.811948 
1.270100 12.569622 
1.274300 11.575824 
1.278500 10.790100 
1.282700 9.199699 
1.286900 8.107622 
1.291100 7.159985 
1.295300 6.362770 
1.299500 5.471700 
1.303700 4.435381 
1.307900 3.984824 
1.312100 2.745856 
1.316300 2.336165 
1.320500 2.121585 
1.324700 1.385612 
1.328900 1.081629 
1.333100 0.727676 
1.337300 0.317932 
1.341500 0.065729 
1.345700 -0.101781 
1.349900 -0.277974 
1.354100 -0.319963 
1.358300 -0.439690 
1.362500 -0.439690 
1.366700 -0.591302 
1.370900 -0.634870 
1.375100 -0.746322 
1.379300 -0.767446 
1.383500 -0.767446 
1.387700 -0.767446 
1.391900 -0.725606 
1.396100 -0.833988 
1.400300 -0.746767 
1.404500 -0.746767 
1.408700 -0.711173 
1.412900 -0.696110 
1.417100 -0.486791 
1.421300 -0.471702 
1.425500 -0.315498 
1.429700 -0.303485 
1.433900 -0.046852 
1.438100 -0.009617 
1.442300 -0.005208 
1.446500 0.143154 
1.450700 0.143154 
1.454900 0.174613 
1.459100 0.456431 
1.463300 0.537772 
1.467500 0.545954 
1.471700 0.740134 
1.475900 0.789065 
1.480100 1.187324 
1.484300 1.308259 
1.488500 1.308259 
1.492700 1.308259 
1.496900 1.141952 
1.501100 1.279883 
1.505300 1.279883 
1.509500 1.279883 
1.513700 1.227768 
1.517900 1.227768 
1.522100 1.602587 
1.526300 1.602587 
1.530500 1.607688 
1.534700 1.612809 
1.538900 1.612809 
1.543100 1.612809 
1.547300 1.535649 
1.551500 1.391709 
1.555700 1.350892 
1.559900 1.391709 
1.564100 1.350892 
1.568300 1.431336 
1.572500 1.321180 
1.576700 1.321180 
1.580900 1.321180 
1.585100 1.228015 
1.589300 1.228015 
1.593500 1.221154 
1.597700 1.183585 
1.601900 1.183585 
1.606100 1.015870 
1.610300 1.081141 
1.614500 1.015870 
1.618700 1.081141 
1.622900 1.005050 
1.627100 0.905306 
1.631300 0.905306 
1.635500 1.167661 
1.639700 1.167661 
1.643900 1.167661 
1.648100 1.073717 
1.652300 1.060573 
1.656500 0.995566 
1.660700 0.753278 
1.664900 0.995566 
1.669100 0.766500 
1.673300 1.023644 
1.677500 0.814801 
1.681700 0.924188 
1.685900 0.814801 
1.690100 0.806674 
1.694300 0.768509 
1.698500 0.768509 
1.702700 0.754340 
1.706900 0.754340 
1.711100 0.684432 
1.715300 0.919453 
1.719500 0.798686 
1.723700 0.798686 
1.727900 0.507537 
1.732100 0.491931 
1.736300 0.491931 
1.740500 0.365531 
1.744700 0.402931 
1.748900 0.353116 
1.753100 0.402931 
1.757300 0.353116 
1.761500 0.456961 
1.765700 0.416335 
1.769900 0.416335 
1.774100 0.377994 
1.778300 0.369543 
1.782500 0.252570 
1.786700 0.369543 
1.790900 0.252570 
1.795100 -0.038880 
1.799300 -0.038880 
1.803500 0.195871 
1.807700 0.195871 
1.811900 0.195871 
1.816100 0.201740 
1.820300 0.322379 
1.824500 0.322379 
1.828700 0.322379 
1.832900 0.224748 
1.837100 0.224748 
1.841300 0.224748 
1.845500 0.310088 
1.849700 0.346177 
1.853900 0.407611 
1.858100 0.394846 
1.862300 0.394846 
1.866500 0.394846 
1.870700 0.078705 
1.874900 0.413416 
1.879100 0.197818 
1.883300 0.326330 
1.887500 0.326330 
1.891700 0.326330 
1.895900 0.309736 
1.900100 0.260635 
1.904300 0.259284 
1.908500 0.160117 
1.912700 0.146241 
1.916900 0.078238 
1.921100 -0.077880 
1.925300 -0.077880 
1.929500 -0.078856 
1.933700 -0.093331 
1.937900 -0.154859 
1.942100 -0.356197 
1.946300 -0.392074 
1.950500 -0.442000 
1.954700 -0.442000 
1.958900 -0.442000 
1.963100 -0.314351 
1.967300 -0.314351 
1.971500 -0.314351 
1.975700 -0.211514 
1.979900 -0.246687 
1.984100 0.023318 
1.988300 0.145530 
1.992500 0.166057 
1.996700 0.192103 
2.000900 0.348267 
2.005100 0.862182 
2.009300 1.402214 


==> _data/aorta/pressure_sharpIB.txt <==
t pr
0.001700 23.174189 
0.005900 23.582769 
0.010100 24.078056 
0.014300 24.616825 
0.018500 25.202536 
0.022700 26.114238 
0.026900 27.200942 
0.031100 28.658563 
0.035300 30.266034 
0.039500 31.949132 
0.043700 33.835377 
0.047900 35.944409 
0.052100 38.455761 
0.056300 41.109318 
0.060500 43.932309 
0.064700 46.935438 
0.068900 50.032574 
0.073100 53.403154 
0.077300 56.992759 
0.081500 60.817923 
0.085700 64.618447 
0.089900 68.566114 
0.094100 72.592459 
0.098300 76.834165 
0.102500 81.237749 
0.106700 85.627053 
0.110900 90.133504 
0.115100 94.483603 
0.119300 99.028645 
0.123500 103.656774 
0.127700 108.327185 
0.131900 112.951990 
0.136100 117.550866 
0.140300 122.096643 
0.144500 126.333284 
0.148700 131.179775 
0.152900 135.833395 
0.157100 140.008003 
0.161300 144.294617 
0.165500 148.433048 
0.169700 152.568878 
0.173900 156.681038 
0.178100 160.677791 
0.182300 164.390545 
0.186500 167.873662 
0.190700 171.689706 
0.194900 174.639451 
0.199100 178.284147 
0.203300 181.285070 
0.207500 183.969032 
0.211700 186.631197 
0.215900 189.138882 
0.220100 191.521942 
0.224300 193.719831 
0.228500 195.799217 
0.232700 197.412356 
0.236900 199.003033 
0.241100 200.437375 
0.245300 201.717268 
0.249500 202.772732 
0.253700 203.654900 
0.257900 204.235990 
0.262100 204.655909 
0.266300 204.951071 
0.270500 205.064054 
0.274700 205.064054 
0.278900 204.816404 
0.283100 204.380326 
0.287300 203.719530 
0.291500 203.030069 
0.295700 202.165451 
0.299900 201.200201 
0.304100 200.023791 
0.308300 198.685063 
0.312500 197.192362 
0.316700 195.668145 
0.320900 194.081259 
0.325100 192.400050 
0.329300 190.532124 
0.333500 188.521618 
0.337700 186.498291 
0.341900 184.416456 
0.346100 182.342692 
0.350300 180.135823 
0.354500 177.827740 
0.358700 175.450120 
0.362900 173.058687 
0.367100 170.669313 
0.371300 168.314633 
0.375500 165.893906 
0.379700 163.351605 
0.383900 160.813897 
0.388100 158.310158 
0.392300 155.866204 
0.396500 153.475377 
0.400700 151.026873 
0.404900 148.533291 
0.409100 146.100271 
0.413300 143.771540 
0.417500 141.509642 
0.421700 139.304675 
0.425900 137.094360 
0.430100 134.892815 
0.434300 132.715463 
0.438500 130.719949 
0.442700 128.803610 
0.446900 126.937066 
0.451100 125.039879 
0.455300 123.212568 
0.459500 121.429311 
0.463700 119.805149 
0.467900 118.305847 
0.472100 116.784410 
0.476300 115.272018 
0.480500 113.831791 
0.484700 112.504508 
0.488900 111.283410 
0.493100 110.110698 
0.497300 108.904324 
0.501500 107.762216 
0.505700 106.647289 
0.509900 105.644397 
0.514100 104.706960 
0.518300 103.823763 
0.522500 102.858697 
0.526700 101.869900 
0.530900 101.013554 
0.535100 100.181770 
0.539300 99.406728 
0.543500 98.602476 
0.547700 97.737157 
0.551900 96.809219 
0.556100 96.032308 
0.560300 95.279484 
0.564500 94.522395 
0.568700 93.709429 
0.572900 92.883015 
0.577100 92.030407 
0.581300 91.235406 
0.585500 90.523176 
0.589700 89.751875 
0.593900 88.967675 
0.598100 88.100356 
0.602300 87.328958 
0.606500 86.569479 
0.610700 85.872701 
0.614900 85.110014 
0.619100 84.280552 
0.623300 83.451815 
0.627500 82.678478 
0.631700 81.978561 
0.635900 81.247365 
0.640100 80.495123 
0.644300 79.681317 
0.648500 78.894823 
0.652700 78.164340 
0.656900 77.472653 
0.661100 76.756457 
0.665300 76.029375 
0.669500 75.259175 
0.673700 74.613976 
0.677900 73.814742 
0.682100 73.169157 
0.686300 72.549938 
0.690500 71.741341 
0.694700 70.998400 
0.698900 70.299940 
0.703100 69.652595 
0.707300 68.992211 
0.711500 67.972103 
0.715700 67.641291 
0.719900 66.664624 
0.724100 65.992954 
0.728300 65.295961 
0.732500 64.570321 
0.736700 63.762826 
0.740900 62.902422 
0.745100 62.118941 
0.749300 61.363124 
0.753500 60.658505 
0.757700 59.844071 
0.761900 59.001984 
0.766100 58.131797 
0.770300 57.325384 
0.774500 56.572852 
0.778700 55.858823 
0.782900 55.012513 
0.787100 54.146054 
0.791300 53.338967 
0.795500 52.551045 
0.799700 51.788070 
0.803900 51.088117 
0.808100 50.282902 
0.812300 49.479462 
0.816500 48.717113 
0.820700 48.034716 
0.824900 47.374850 
0.829100 46.710913 
0.833300 45.977373 
0.837500 45.290802 
0.841700 44.584925 
0.845900 44.115769 
0.850100 43.623634 
0.854300 42.996766 
0.858500 42.376274 
0.862700 41.780466 
0.866900 41.309392 
0.871100 40.834887 
0.875300 40.331427 
0.879500 39.768784 
0.883700 39.233145 
0.887900 38.720033 
0.892100 38.169294 
0.896300 37.724955 
0.900500 37.128737 
0.904700 36.531420 
0.908900 35.869425 
0.913100 35.275816 
0.917300 34.684511 
0.921500 34.030589 
0.925700 33.371439 
0.929900 32.626046 
0.934100 31.888095 
0.938300 30.712144 
0.942500 30.563440 
0.946700 29.792730 
0.950900 29.037620 
0.955100 28.273313 
0.959300 27.566586 
0.963500 26.947907 
0.967700 26.305219 
0.971900 25.679727 
0.976100 25.327444 
0.980300 24.618619 
0.984500 24.200334 
0.988700 23.918743 
0.992900 23.726541 
0.997100 23.726541 
1.001300 23.744818 
1.005500 23.939370 
1.009700 24.190312 
1.013900 24.723699 
1.018100 25.467095 
1.022300 26.315715 
1.026500 27.422276 
1.030700 28.696176 
1.034900 30.279080 
1.039100 32.035581 
1.043300 33.999093 
1.047500 36.128358 
1.051700 38.468466 
1.055900 41.064633 
1.060100 43.897802 
1.064300 46.915826 
1.068500 50.057732 
1.072700 53.379954 
1.076900 56.875462 
1.081100 60.528555 
1.085300 64.289328 
1.089500 68.430004 
1.093700 72.416024 
1.097900 76.583888 
1.102100 80.899746 
1.106300 85.241452 
1.110500 89.803192 
1.114700 94.261615 
1.118900 98.809560 
1.123100 103.381738 
1.127300 107.969216 
1.131500 112.643388 
1.135700 117.281994 
1.139900 121.671560 
1.144100 126.591279 
1.148300 130.783313 
1.152500 135.316613 
1.156700 139.474329 
1.160900 144.086338 
1.165100 148.224013 
1.169300 152.344276 
1.173500 156.348600 
1.177700 160.153606 
1.181900 164.151367 
1.186100 167.688678 
1.190300 171.883704 
1.194500 174.488911 
1.198700 177.866013 
1.202900 180.915753 
1.207100 183.745536 
1.211300 186.525939 
1.215500 189.032893 
1.219700 191.378008 
1.223900 193.590075 
1.228100 195.570464 
1.232300 197.413239 
1.236500 199.374687 
1.240700 200.390150 
1.244900 201.660721 
1.249100 202.695188 
1.253300 203.566109 
1.257500 204.262826 
1.261700 204.702581 
1.265900 204.748910 
1.270100 205.016566 
1.274300 204.833659 
1.278500 204.833659 
1.282700 204.419825 
1.286900 203.863170 
1.291100 203.149881 
1.295300 202.244311 
1.299500 201.236573 
1.303700 200.141698 
1.307900 198.885307 
1.312100 197.501497 
1.316300 195.939586 
1.320500 194.266065 
1.324700 192.556617 
1.328900 190.738747 
1.333100 188.854290 
1.337300 186.831993 
1.341500 184.704416 
1.345700 182.509985 
1.349900 180.314749 
1.354100 178.059388 
1.358300 175.722026 
1.362500 173.322600 
1.366700 170.928435 
1.370900 168.494599 
1.375100 166.004545 
1.379300 163.584946 
1.383500 161.100705 
1.387700 158.616840 
1.391900 156.119736 
1.396100 153.679858 
1.400300 151.260141 
1.404500 148.840578 
1.408700 146.453133 
1.412900 144.089241 
1.417100 141.781924 
1.421300 139.505648 
1.425500 137.333804 
1.429700 135.167658 
1.433900 133.030745 
1.438100 130.939656 
1.442300 128.944437 
1.446500 127.014365 
1.450700 125.152943 
1.454900 123.375056 
1.459100 121.644326 
1.463300 119.962660 
1.467500 118.375596 
1.471700 116.859256 
1.475900 115.420408 
1.480100 114.036742 
1.484300 112.698930 
1.488500 111.406669 
1.492700 110.211147 
1.496900 109.058003 
1.501100 107.953046 
1.505300 106.893955 
1.509500 105.818129 
1.513700 104.798982 
1.517900 103.852755 
1.522100 102.936681 
1.526300 102.011303 
1.530500 101.156323 
1.534700 100.264555 
1.538900 99.385162 
1.543100 98.544489 
1.547300 97.761357 
1.551500 96.932661 
1.555700 96.109947 
1.559900 95.320684 
1.564100 94.519425 
1.568300 93.757023 
1.572500 92.981586 
1.576700 92.166414 
1.580900 91.387754 
1.585100 90.625913 
1.589300 89.820184 
1.593500 89.043318 
1.597700 88.291951 
1.601900 87.483287 
1.606100 86.693223 
1.610300 85.883677 
1.614500 85.115082 
1.618700 84.322654 
1.622900 83.550786 
1.627100 82.773447 
1.631300 81.993538 
1.635500 81.199461 
1.639700 80.465909 
1.643900 79.726513 
1.648100 78.974611 
1.652300 78.231645 
1.656500 77.489280 
1.660700 76.785852 
1.664900 76.038490 
1.669100 75.387045 
1.673300 74.654919 
1.677500 74.001075 
1.681700 73.215702 
1.685900 72.499749 
1.690100 71.823589 
1.694300 71.130226 
1.698500 70.386858 
1.702700 69.635596 
1.706900 68.919241 
1.711100 68.387301 
1.715300 67.464644 
1.719500 66.752893 
1.723700 65.977397 
1.727900 64.992895 
1.732100 64.460715 
1.736300 63.752032 
1.740500 62.988733 
1.744700 62.212741 
1.748900 61.429783 
1.753100 60.596996 
1.757300 59.847390 
1.761500 59.040018 
1.765700 58.266406 
1.769900 57.456174 
1.774100 56.622914 
1.778300 55.807241 
1.782500 55.041993 
1.786700 54.208425 
1.790900 53.395775 
1.795100 52.582241 
1.799300 51.649383 
1.803500 51.016932 
1.807700 50.265665 
1.811900 49.511629 
1.816100 48.764528 
1.820300 48.040600 
1.824500 47.360288 
1.828700 46.686986 
1.832900 45.997393 
1.837100 45.385523 
1.841300 44.838179 
1.845500 44.149846 
1.849700 43.575034 
1.853900 43.002683 
1.858100 42.444664 
1.862300 41.914098 
1.866500 41.350283 
1.870700 40.822712 
1.874900 40.304816 
1.879100 39.765224 
1.883300 39.234284 
1.887500 38.709988 
1.891700 38.198571 
1.895900 37.605427 
1.900100 37.093889 
1.904300 36.494892 
1.908500 35.918695 
1.912700 35.312999 
1.916900 34.685660 
1.921100 34.097531 
1.925300 33.396554 
1.929500 32.722479 
1.933700 32.028562 
1.937900 31.371476 
1.942100 30.544854 
1.946300 29.839316 
1.950500 29.120690 
1.954700 28.382898 
1.958900 27.660185 
1.963100 26.991768 
1.967300 25.793674 
1.971500 25.494092 
1.975700 25.107006 
1.979900 24.626090 
1.984100 24.211853 
1.988300 23.863779 
1.992500 23.623079 
1.996700 23.623079 
2.000900 23.677444 
2.005100 23.781721 
2.009300 24.150305 


==> _data/buoyancy_driven/VP_error_MLS.txt <==
t s
0.010000 0.000232 
0.260000 0.000383 
0.510000 0.000489 
0.780000 0.000586 
1.030000 0.000673 
1.280000 0.000764 
1.530000 0.000859 
1.780000 0.000950 
2.030000 0.001031 
2.300000 0.001106 
2.550000 0.001161 
2.800000 0.001204 
3.050000 0.001238 
3.300000 0.001264 
3.550000 0.001286 
3.810000 0.001305 
4.070000 0.001323 
4.320000 0.001338 
4.580000 0.001351 
4.840000 0.001364 
5.090000 0.001374 
5.360000 0.001385 
5.610000 0.001393 
5.860000 0.001402 
6.120000 0.001409 
6.370000 0.001416 
6.620000 0.001421 
6.880000 0.001426 
7.130000 0.001431 
7.380000 0.001435 
7.640000 0.001439 
7.890000 0.001442 
8.140000 0.001446 
8.400000 0.001450 
8.650000 0.001453 
8.900000 0.001455 
9.150000 0.001458 
9.400000 0.001461 
9.650000 0.001463 
9.910000 0.001466 
10.160000 0.001469 
10.410000 0.001471 
10.670000 0.001474 
10.920000 0.001475 
11.170000 0.001477 
11.430000 0.001479 
11.680000 0.001481 
11.940000 0.001481 
12.200000 0.001482 
12.450000 0.001483 
12.700000 0.001481 
12.950000 0.001478 
13.210000 0.001475 
13.480000 0.001470 
13.800000 0.001465 
14.050000 0.001461 
14.310000 0.001459 
14.570000 0.001458 
14.820000 0.001458 
15.070000 0.001463 
15.320000 0.001468 
15.580000 0.001471 
15.830000 0.001460 
16.090000 0.001453 
16.350000 0.001446 
16.610000 0.001433 
16.860000 0.001429 
17.120000 0.001410 
17.370000 0.001395 
17.630000 0.001381 
17.880000 0.001368 
18.130000 0.001364 
18.380000 0.001379 
18.630000 0.001422 
18.900000 0.001490 
19.170000 0.001542 
19.420000 0.001556 
19.670000 0.001536 
19.930000 0.001483 
20.180000 0.001411 
20.430000 0.001352 
20.690000 0.001341 
20.940000 0.001352 
21.190000 0.001377 
21.450000 0.001404 
21.700000 0.001418 
21.950000 0.001398 
22.200000 0.001391 
22.450000 0.001386 
22.700000 0.001362 
22.960000 0.001359 
23.210000 0.001371 
23.460000 0.001395 
23.730000 0.001417 
23.980000 0.001403 
24.230000 0.001409 
24.490000 0.001427 
24.740000 0.001420 
24.990000 0.001419 
25.260000 0.001414 
25.510000 0.001403 
25.760000 0.001403 
26.010000 0.001397 
26.270000 0.001388 
26.530000 0.001379 
26.790000 0.001373 
27.040000 0.001369 
27.300000 0.001365 
27.550000 0.001365 
27.800000 0.001373 
28.070000 0.001378 
28.320000 0.001382 
28.570000 0.001388 
28.830000 0.001378 
29.080000 0.001374 
29.330000 0.001377 
29.590000 0.001387 
29.840000 0.001395 
30.100000 0.001394 
30.360000 0.001389 
30.620000 0.001388 
30.880000 0.001390 
31.140000 0.001392 
31.400000 0.001393 
31.650000 0.001402 
31.910000 0.001415 
32.180000 0.001427 
32.430000 0.001434 
32.680000 0.001428 
32.940000 0.001424 
33.190000 0.001424 
33.440000 0.001420 
33.690000 0.001413 
33.950000 0.001404 
34.200000 0.001399 
34.450000 0.001393 
34.710000 0.001391 
34.960000 0.001385 
35.220000 0.001380 
35.490000 0.001375 
35.740000 0.001376 
35.990000 0.001382 
36.250000 0.001388 
36.500000 0.001393 
36.750000 0.001389 
37.010000 0.001389 
37.260000 0.001390 
37.520000 0.001391 
37.770000 0.001390 
38.020000 0.001390 
38.270000 0.001390 
38.530000 0.001386 
38.780000 0.001389 
39.030000 0.001390 
39.290000 0.001393 
39.540000 0.001393 
39.790000 0.001401 
40.050000 0.001416 
40.300000 0.001419 
40.570000 0.001411 
40.820000 0.001409 
41.070000 0.001406 
41.330000 0.001402 
41.580000 0.001392 
41.840000 0.001389 
42.090000 0.001392 
42.340000 0.001404 
42.590000 0.001421 
42.850000 0.001430 
43.100000 0.001435 
43.360000 0.001423 
43.620000 0.001401 
43.870000 0.001387 
44.120000 0.001379 
44.370000 0.001376 
44.620000 0.001382 
44.880000 0.001391 
45.140000 0.001409 
45.390000 0.001407 
45.640000 0.001408 
45.890000 0.001420 
46.150000 0.001427 
46.400000 0.001418 
46.660000 0.001406 
46.910000 0.001405 
47.160000 0.001407 
47.430000 0.001412 
47.690000 0.001420 
47.960000 0.001423 
48.220000 0.001436 
48.470000 0.001421 
48.730000 0.001390 
48.980000 0.001386 
49.230000 0.001386 
49.490000 0.001391 
49.740000 0.001405 
49.990000 0.001433 
50.250000 0.001416 
50.500000 0.001403 
50.750000 0.001408 
51.010000 0.001413 
51.260000 0.001421 
51.510000 0.001416 
51.770000 0.001409 
52.030000 0.001404 
52.280000 0.001408 
52.540000 0.001417 
52.790000 0.001435 
53.040000 0.001440 
53.300000 0.001441 
53.550000 0.001421 
53.810000 0.001394 
54.070000 0.001394 
54.330000 0.001416 
54.580000 0.001449 
54.830000 0.001458 
55.090000 0.001487 
55.340000 0.001434 
55.610000 0.001415 
55.860000 0.001402 
56.110000 0.001408 
56.370000 0.001436 
56.620000 0.001450 
56.880000 0.001443 
57.130000 0.001433 
57.380000 0.001402 
57.630000 0.001399 
57.880000 0.001425 
58.140000 0.001451 
58.400000 0.001453 
58.650000 0.001434 
58.900000 0.001416 
59.160000 0.001407 
59.410000 0.001424 
59.660000 0.001451 
59.920000 0.001468 
60.170000 0.001455 
60.430000 0.001431 
60.690000 0.001392 
60.940000 0.001389 
61.190000 0.001428 
61.450000 0.001474 
61.700000 0.001500 
61.950000 0.001472 
62.210000 0.001436 
62.470000 0.001392 
62.720000 0.001386 
62.980000 0.001431 
63.230000 0.001479 
63.480000 0.001490 
63.730000 0.001470 
63.980000 0.001443 
64.230000 0.001402 
64.490000 0.001415 
64.750000 0.001472 
65.000000 0.001499 
65.260000 0.001494 
65.510000 0.001467 
65.770000 0.001406 
66.020000 0.001381 
66.270000 0.001422 
66.530000 0.001490 
66.780000 0.001529 
67.030000 0.001522 
67.290000 0.001474 
67.540000 0.001409 
67.790000 0.001388 
68.050000 0.001436 
68.300000 0.001505 
68.550000 0.001539 
68.810000 0.001516 
69.060000 0.001465 
69.310000 0.001399 
69.560000 0.001389 
69.820000 0.001452 
70.070000 0.001529 
70.330000 0.001551 
70.580000 0.001513 
70.830000 0.001448 
71.080000 0.001385 
71.330000 0.001393 
71.580000 0.001466 
71.840000 0.001543 
72.090000 0.001567 
72.340000 0.001525 
72.590000 0.001447 
72.840000 0.001384 
73.090000 0.001402 
73.350000 0.001479 
73.600000 0.001555 
73.850000 0.001580 
74.110000 0.001523 
74.360000 0.001435 
74.620000 0.001387 
74.870000 0.001415 
75.120000 0.001492 
75.380000 0.001565 
75.630000 0.001584 
75.880000 0.001518 
76.140000 0.001422 
76.390000 0.001384 
76.640000 0.001426 
76.890000 0.001507 
77.150000 0.001567 
77.400000 0.001567 
77.660000 0.001496 
77.910000 0.001408 
78.160000 0.001386 
78.420000 0.001437 
78.680000 0.001528 
78.930000 0.001568 
79.190000 0.001545 
79.440000 0.001479 
79.690000 0.001399 
79.950000 0.001391 
80.200000 0.001449 

==> _data/buoyancy_driven/VP_error_sharpIB.txt <==
t s
0.010000 0.000021 
0.510000 0.000006 
1.010000 0.000004 
1.510000 0.000015 
2.010000 0.000017 
2.510000 0.000017 
3.010000 0.000018 
3.510000 0.000014 
4.010000 0.000012 
4.510000 0.000013 
5.010000 0.000012 
5.510000 0.000011 
6.010000 0.000005 
6.510000 0.000007 
7.010000 0.000008 
7.510000 0.000027 
8.010000 0.000012 
8.510000 0.000012 
9.010000 0.000007 
9.510000 0.000019 
10.010000 0.000021 
10.510000 0.000020 
11.010000 0.000024 
11.510000 0.000025 
12.010000 0.000044 
12.510000 0.000006 
13.010000 0.000017 
13.510000 0.000028 
14.010000 0.000025 
14.510000 0.000013 
15.010000 0.000016 
15.510000 0.000049 
16.010000 0.000027 
16.510000 0.000020 
17.010000 0.000026 
17.510000 0.000006 
18.010000 0.000021 
18.510000 0.000011 
19.010000 0.000025 
19.510000 0.000005 
20.010000 0.000019 
20.510000 0.000012 
21.010000 0.000017 
21.510000 0.000011 
22.010000 0.000008 
22.510000 0.000019 
23.010000 0.000031 
23.510000 0.000030 
24.010000 0.000037 
24.510000 0.000019 
25.010000 0.000024 
25.510000 0.000046 
26.010000 0.000011 
26.510000 0.000012 
27.010000 0.000004 
27.510000 0.000031 
28.010000 0.000049 
28.510000 0.000032 
29.010000 0.000071 
29.510000 0.000006 
30.010000 0.000021 
30.510000 0.000055 
31.010000 0.000026 
31.510000 0.000016 
32.010000 0.000015 
32.510000 0.000039 
33.010000 0.000026 
33.510000 0.000029 
34.010000 0.000020 
34.510000 0.000017 
35.010000 0.000014 
35.510000 0.000031 
36.010000 0.000034 
36.510000 0.000031 
37.010000 0.000022 
37.510000 0.000034 
38.010000 0.000021 
38.510000 0.000029 
39.010000 0.000020 
39.510000 0.000006 
40.010000 0.000023 
40.510000 0.000018 
41.010000 0.000028 
41.510000 0.000038 
42.010000 0.000011 
42.510000 0.000030 
43.010000 0.000033 
43.510000 0.000036 
44.010000 0.000020 
44.510000 0.000006 
45.010000 0.000019 
45.510000 0.000026 
46.010000 0.000029 
46.510000 0.000032 
47.010000 0.000019 
47.510000 0.000021 
48.010000 0.000016 
48.510000 0.000014 
49.010000 0.000042 
49.510000 0.000009 
50.010000 0.000008 
50.510000 0.000038 
51.010000 0.000038 
51.510000 0.000021 
52.010000 0.000010 
52.510000 0.000021 
53.010000 0.000032 
53.510000 0.000023 
54.010000 0.000022 
54.510000 0.000018 
55.010000 0.000010 
55.510000 0.000039 
56.010000 0.000033 
56.510000 0.000038 
57.010000 0.000019 
57.510000 0.000019 
58.010000 0.000028 
58.510000 0.000022 
59.010000 0.000021 
59.510000 0.000012 
60.010000 0.000031 
60.510000 0.000020 
61.010000 0.000022 
61.510000 0.000017 
62.010000 0.000009 
62.510000 0.000019 
63.010000 0.000028 
63.510000 0.000029 
64.010000 0.000039 
64.510000 0.000008 
65.010000 0.000014 
65.510000 0.000034 
66.010000 0.000041 
66.510000 0.000042 
67.010000 0.000038 
67.510000 0.000008 
68.010000 0.000035 
68.510000 0.000029 
69.010000 0.000029 
69.510000 0.000030 
70.010000 0.000018 
70.510000 0.000031 
71.010000 0.000022 
71.510000 0.000033 
72.010000 0.000015 
72.510000 0.000018 
73.010000 0.000033 
73.510000 0.000052 
74.010000 0.000034 
74.510000 0.000017 
75.010000 0.000038 
75.510000 0.000025 
76.010000 0.000038 
76.510000 0.000014 
77.010000 0.000034 
77.510000 0.000020 
78.010000 0.000033 
78.510000 0.000044 
79.010000 0.000032 
79.510000 0.000026 
80.010000 0.000013 


==> _data/fixed_bubble/MLS.txt <==
t s v dp
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 9.999480681346074595e-01 9.999220929148904258e-01 8.016680499999999654e-01
2.000000000000000042e-02 9.998471974113923855e-01 9.997707884508488796e-01 1.016061324999999904e+00
2.999999999999999889e-02 9.997329536756299762e-01 9.995994387250265456e-01 1.073783125000000060e+00
4.000000000000000083e-02 9.996147935576212840e-01 9.994222034504640639e-01 1.090837800000000080e+00
5.000000000000000278e-02 9.994954235003822296e-01 9.992431528280759645e-01 1.096328299999999922e+00
5.999999999999999778e-02 9.993757350380825244e-01 9.990635480468779139e-01 1.097334424999999891e+00
7.000000000000000666e-02 9.992558873732525493e-01 9.988836757407369982e-01 1.098097799999999902e+00
8.000000000000000167e-02 9.991359441869043234e-01 9.987036887810492036e-01 1.098346100000000103e+00
8.999999999999999667e-02 9.990160010005562086e-01 9.985236062767389731e-01 1.098699974999999940e+00
1.000000000000000056e-01 9.988959622926897319e-01 9.983434473367308604e-01 1.098586725000000097e+00
1.100000000000000006e-01 9.987758599038111251e-01 9.981631546342514261e-01 1.098724475000000034e+00
1.199999999999999956e-01 9.986556938339204992e-01 9.979827281693007812e-01 1.099454649999999978e+00
1.300000000000000044e-01 9.985354959235237526e-01 9.978023017043498033e-01 1.099008074999999973e+00
1.400000000000000133e-01 9.984152661726209965e-01 9.976218179126256080e-01 1.099166525000000005e+00
1.499999999999999944e-01 9.982949727407059992e-01 9.974412959030523051e-01 1.100292899999999907e+00
1.600000000000000033e-01 9.981747748303092527e-01 9.972608885470259921e-01 1.099982274999999898e+00
1.700000000000000122e-01 9.980546406009247473e-01 9.970805958445464467e-01 1.099771749999999937e+00
1.799999999999999933e-01 9.979345382120461405e-01 9.969003413599161201e-01 1.099836100000000094e+00
1.900000000000000022e-01 9.978144676636736543e-01 9.967201250931344569e-01 1.099928000000000017e+00
2.000000000000000111e-01 9.976944289558072887e-01 9.965399279352774586e-01 1.100390999999999897e+00
2.099999999999999922e-01 9.975743902479408121e-01 9.963597881041940107e-01 1.099848200000000054e+00
2.200000000000000011e-01 9.974543833805804560e-01 9.961796100552613442e-01 1.100004374999999923e+00
2.300000000000000100e-01 9.973343446727140904e-01 9.959994320063286777e-01 1.100175474999999903e+00
2.399999999999999911e-01 9.972143059648477248e-01 9.958192348484715684e-01 1.100405625000000054e+00
2.500000000000000000e-01 9.970942990974873688e-01 9.956390567995391239e-01 1.100334275000000028e+00
2.600000000000000089e-01 9.969742603896207811e-01 9.954588596416821256e-01 1.100196900000000033e+00
2.700000000000000178e-01 9.968542216817544155e-01 9.952786242659761307e-01 1.100424325000000092e+00
2.800000000000000266e-01 9.967341511333819293e-01 9.950983888902699137e-01 1.100454175000000090e+00
2.899999999999999800e-01 9.966140805850094431e-01 9.949181535145640298e-01 1.100831850000000056e+00
2.999999999999999889e-01 9.964940100366370679e-01 9.947379754656314743e-01 1.100803074999999964e+00
3.099999999999999978e-01 9.963740031692767118e-01 9.945578547434723582e-01 1.101216275000000078e+00
3.200000000000000067e-01 9.962540281424223654e-01 9.943778295659356781e-01 1.100948424999999897e+00
3.300000000000000155e-01 9.961340849560741395e-01 9.941978426062479945e-01 1.100894199999999934e+00
3.400000000000000244e-01 9.960141417697260247e-01 9.940178174287110924e-01 1.100887174999999996e+00
3.499999999999999778e-01 9.958941667428716782e-01 9.938377540333254156e-01 1.101177499999999920e+00
3.599999999999999867e-01 9.957741917160174427e-01 9.936577097468644038e-01 1.101211874999999951e+00
3.699999999999999956e-01 9.956542166891630963e-01 9.934776463514785050e-01 1.101253250000000072e+00
3.800000000000000044e-01 9.955342416623087498e-01 9.932975638471684965e-01 1.101965099999999920e+00
3.900000000000000133e-01 9.954143303164666445e-01 9.931175195607072625e-01 1.101628849999999993e+00
4.000000000000000222e-01 9.952944826516365584e-01 9.929375134920949142e-01 1.101605774999999898e+00
4.099999999999999756e-01 9.951746031463005737e-01 9.927574883145582341e-01 1.101639025000000105e+00
4.199999999999999845e-01 9.950547554814705986e-01 9.925774822459458857e-01 1.101861224999999944e+00
4.299999999999999933e-01 9.949349396571466331e-01 9.923975143951827560e-01 1.101508249999999967e+00
4.400000000000000022e-01 9.948151238328225565e-01 9.922175274354950725e-01 1.102089199999999991e+00
4.500000000000000111e-01 9.946953080084985910e-01 9.920375404758072779e-01 1.102110275000000028e+00
4.600000000000000200e-01 9.945754921841747365e-01 9.918575726250439262e-01 1.101990849999999966e+00
4.699999999999999734e-01 9.944557400408629011e-01 9.916776429921296820e-01 1.102092899999999931e+00
4.799999999999999822e-01 9.943359878975510657e-01 9.914977324681397697e-01 1.102136599999999911e+00
4.899999999999999911e-01 9.942162675947453510e-01 9.913178219441499683e-01 1.102711449999999926e+00
5.000000000000000000e-01 9.940966109729516553e-01 9.911379878558581602e-01 1.102090575000000072e+00
5.100000000000000089e-01 9.939769861916641913e-01 9.909581919854151266e-01 1.102035775000000051e+00
5.200000000000000178e-01 9.938574250913887465e-01 9.907783961149720930e-01 1.101766025000000093e+00
5.300000000000000266e-01 9.937378958316193112e-01 9.905986575713026099e-01 1.102629450000000011e+00
5.400000000000000355e-01 9.936184620933681266e-01 9.904189954633312309e-01 1.102349674999999918e+00
5.500000000000000444e-01 9.934990601956230627e-01 9.902393906821330694e-01 1.102294324999999908e+00
5.600000000000000533e-01 9.933796901383838973e-01 9.900598050098593506e-01 1.102324850000000023e+00
5.699999999999999512e-01 9.932603519216509635e-01 9.898802193375856318e-01 1.102348499999999953e+00
5.799999999999999600e-01 9.931410137049180298e-01 9.897006336653120240e-01 1.102572450000000037e+00
5.899999999999999689e-01 9.930217073286911056e-01 9.895210671019628590e-01 1.102407050000000055e+00
5.999999999999999778e-01 9.929023691119581718e-01 9.893414432118402546e-01 1.102611250000000043e+00
6.099999999999999867e-01 9.927830627357312476e-01 9.891618193217177613e-01 1.102862000000000009e+00
6.199999999999999956e-01 9.926637882000103330e-01 9.889822145405193776e-01 1.102747649999999968e+00
6.300000000000000044e-01 9.925444499832773992e-01 9.888025715414723305e-01 1.102300024999999906e+00
6.400000000000000133e-01 9.924251117665444655e-01 9.886228329978028473e-01 1.102745625000000063e+00
6.500000000000000222e-01 9.923057417093053001e-01 9.884430562362843675e-01 1.103431800000000074e+00
6.600000000000000311e-01 9.921864034925723663e-01 9.882633368015394382e-01 1.103486025000000037e+00
6.700000000000000400e-01 9.920670971163454421e-01 9.880836555846435054e-01 1.103368450000000056e+00
6.800000000000000488e-01 9.919478225806247496e-01 9.879039934766717934e-01 1.103630174999999936e+00
6.899999999999999467e-01 9.918285480449038349e-01 9.877243695865491890e-01 1.103508050000000074e+00
6.999999999999999556e-01 9.917093053496890409e-01 9.875447839142755813e-01 1.103866374999999955e+00
7.099999999999999645e-01 9.915900944949802565e-01 9.873652555687754129e-01 1.104299874999999931e+00
7.199999999999999734e-01 9.914709154807777036e-01 9.871858227678975695e-01 1.103781324999999924e+00
7.299999999999999822e-01 9.913517683070810493e-01 9.870064281848686116e-01 1.103834425000000063e+00
7.399999999999999911e-01 9.912325892928784965e-01 9.868270527107643186e-01 1.103664500000000048e+00
7.500000000000000000e-01 9.911134421191819532e-01 9.866476963455844684e-01 1.104188425000000029e+00
7.600000000000000089e-01 9.909942631049791784e-01 9.864683781982535038e-01 1.103891074999999944e+00
7.700000000000000178e-01 9.908750840907766255e-01 9.862890600509225392e-01 1.104200199999999965e+00
7.800000000000000266e-01 9.907558732360678411e-01 9.861097610125162394e-01 1.103869149999999966e+00
7.900000000000000355e-01 9.906366623813590566e-01 9.859304237562607209e-01 1.104210775000000089e+00
8.000000000000000444e-01 9.905173878456383640e-01 9.857510865000054245e-01 1.104146574999999908e+00
8.100000000000000533e-01 9.903981451504235700e-01 9.855717874615990137e-01 1.104244624999999980e+00
8.199999999999999512e-01 9.902788706147026554e-01 9.853924884231924919e-01 1.103779674999999960e+00
8.299999999999999600e-01 9.901595005574637121e-01 9.852130938401636451e-01 1.104070274999999990e+00
8.399999999999999689e-01 9.900400986597185371e-01 9.850336419303612479e-01 1.104601500000000014e+00
8.499999999999999778e-01 9.899206967619734732e-01 9.848541900205591837e-01 1.104180874999999951e+00
8.599999999999999867e-01 9.898012630237221776e-01 9.846747763286057831e-01 1.104309624999999961e+00
8.699999999999999956e-01 9.896818292854711041e-01 9.844953626366523824e-01 1.104220549999999967e+00
8.800000000000000044e-01 9.895623637067137990e-01 9.843159298357746501e-01 1.104147350000000083e+00
8.900000000000000133e-01 9.894428344469444747e-01 9.841364588170479211e-01 1.104300300000000012e+00
9.000000000000000222e-01 9.893232733466690298e-01 9.839569686893966383e-01 1.104907400000000095e+00
9.100000000000000311e-01 9.892037122463935850e-01 9.837775167795942410e-01 1.104508700000000010e+00
9.200000000000000400e-01 9.890841511461181401e-01 9.835981221965653942e-01 1.104385050000000090e+00
9.300000000000000488e-01 9.889645582053366857e-01 9.834187085046122156e-01 1.104511924999999950e+00
9.399999999999999467e-01 9.888449334240491106e-01 9.832392948126588150e-01 1.104590025000000031e+00
9.499999999999999556e-01 9.887252449617494054e-01 9.830598429028565288e-01 1.104324724999999896e+00
9.599999999999999645e-01 9.886054609779315605e-01 9.828803527752054681e-01 1.104673875000000027e+00
9.699999999999999734e-01 9.884856133131014744e-01 9.827008244297051887e-01 1.104643000000000042e+00
9.799999999999999822e-01 9.883657338077653787e-01 9.825212578663560237e-01 1.104681274999999907e+00
9.899999999999999911e-01 9.882457269404050226e-01 9.823416721940823049e-01 1.104697175000000087e+00
1.000000000000000000e+00 9.881256882325386570e-01 9.821620100861107039e-01 1.104427999999999965e+00
1.010000000000000009e+00 9.880054903221419105e-01 9.819822524335167779e-01 1.104500225000000002e+00
1.020000000000000018e+00 9.878851650497209036e-01 9.818023801273758622e-01 1.104819650000000042e+00
1.030000000000000027e+00 9.877647442557816460e-01 9.816224122766127325e-01 1.104913725000000069e+00
1.040000000000000036e+00 9.876442597808303692e-01 9.814424253169247159e-01 1.105243025000000046e+00
1.050000000000000044e+00 9.875237434653729718e-01 9.812624765750861400e-01 1.104861124999999999e+00
1.060000000000000053e+00 9.874031953094095648e-01 9.810824705064737916e-01 1.104751299999999992e+00
1.070000000000000062e+00 9.872825516319279071e-01 9.809024453289371115e-01 1.105781450000000055e+00
1.080000000000000071e+00 9.871619397949523700e-01 9.807224774781737597e-01 1.105995674999999956e+00
1.090000000000000080e+00 9.870413279579767218e-01 9.805426051720330660e-01 1.106257325000000069e+00
1.100000000000000089e+00 9.869207798020132039e-01 9.803628284105143642e-01 1.105982425000000102e+00
1.110000000000000098e+00 9.868002316460497969e-01 9.801831089757694349e-01 1.106350224999999909e+00
1.120000000000000107e+00 9.866797471710985201e-01 9.800035424124202699e-01 1.106118750000000039e+00
1.129999999999999893e+00 9.865592626961471323e-01 9.798240522847689871e-01 1.105698250000000105e+00
1.139999999999999902e+00 9.864387463806897349e-01 9.796445430481933725e-01 1.105216549999999964e+00
1.149999999999999911e+00 9.863180708627020676e-01 9.794648809402217715e-01 1.105153599999999958e+00
1.159999999999999920e+00 9.861972679826900290e-01 9.792850086340808557e-01 1.105406899999999970e+00
1.169999999999999929e+00 9.860762740596417109e-01 9.791049834565441756e-01 1.106337750000000009e+00
1.179999999999999938e+00 9.859552164555811515e-01 9.789249009522339451e-01 1.105940399999999935e+00
1.189999999999999947e+00 9.858340314894963319e-01 9.787447420122258324e-01 1.105737900000000051e+00
1.199999999999999956e+00 9.857127191613873629e-01 9.785644493097465091e-01 1.106271374999999946e+00
1.209999999999999964e+00 9.855912794712541336e-01 9.783840801715691926e-01 1.106777050000000040e+00
1.219999999999999973e+00 9.854698397811207933e-01 9.782037110333917651e-01 1.107035425000000073e+00
1.229999999999999982e+00 9.853483364099754338e-01 9.780233801130633342e-01 1.107142174999999895e+00
1.239999999999999991e+00 9.852268011983238427e-01 9.778430874105838999e-01 1.106908299999999956e+00
1.250000000000000000e+00 9.851052659866723626e-01 9.776628520348779050e-01 1.108019974999999935e+00
1.260000000000000009e+00 9.849837944560331238e-01 9.774828077484166711e-01 1.107251650000000032e+00
1.270000000000000018e+00 9.848622910848875422e-01 9.773028207887288765e-01 1.107208425000000052e+00
1.280000000000000027e+00 9.847407877137421828e-01 9.771228529379655248e-01 1.107086175000000061e+00
1.290000000000000036e+00 9.846191888210786836e-01 9.769428468693533985e-01 1.106857825000000073e+00
1.300000000000000044e+00 9.844975262474027211e-01 9.767628408007410501e-01 1.107162874999999991e+00
1.310000000000000053e+00 9.843757999927149616e-01 9.765828347321289238e-01 1.107174574999999939e+00
1.320000000000000062e+00 9.842540418975209704e-01 9.764028095545922437e-01 1.107290200000000002e+00
1.330000000000000071e+00 9.841322519618210807e-01 9.762228034859800063e-01 1.107382050000000007e+00
1.340000000000000080e+00 9.840104620261209689e-01 9.760428356352165435e-01 1.107394250000000024e+00
1.350000000000000089e+00 9.838886084094088380e-01 9.758628677844534138e-01 1.107259250000000028e+00
1.360000000000000098e+00 9.837667547926967071e-01 9.756829190426146159e-01 1.107646825000000002e+00
1.370000000000000107e+00 9.836449011759845762e-01 9.755030467364737001e-01 1.107171625000000104e+00
1.379999999999999893e+00 9.835230157187663247e-01 9.753231553214084526e-01 1.107181050000000111e+00
1.389999999999999902e+00 9.834010984210420636e-01 9.751432447974185402e-01 1.107391849999999955e+00
1.399999999999999911e+00 9.832791492828117930e-01 9.749633342734287389e-01 1.107453049999999939e+00
1.409999999999999920e+00 9.831572001445814113e-01 9.747834619672878231e-01 1.108142874999999972e+00
1.419999999999999929e+00 9.830353146873632708e-01 9.746037043146938972e-01 1.107759949999999938e+00
1.429999999999999938e+00 9.829134292301450193e-01 9.744239848799487458e-01 1.107590899999999934e+00
1.439999999999999947e+00 9.827915437729267678e-01 9.742442845541283702e-01 1.108273599999999970e+00
1.449999999999999956e+00 9.826696583157086273e-01 9.740646224461567693e-01 1.108309524999999907e+00
1.459999999999999964e+00 9.825478046989964964e-01 9.738849985560340539e-01 1.108144325000000041e+00
1.469999999999999973e+00 9.824259510822843655e-01 9.737054128837605571e-01 1.107912575000000066e+00
1.479999999999999982e+00 9.823040656250661140e-01 9.735258272114868383e-01 1.108977600000000008e+00
1.489999999999999991e+00 9.821823075298722339e-01 9.733464517373825453e-01 1.109696774999999969e+00
1.500000000000000000e+00 9.820607086372085126e-01 9.731673055703718989e-01 1.108900725000000032e+00
1.510000000000000009e+00 9.819391415850509119e-01 9.729882740569081312e-01 1.108306000000000013e+00
1.520000000000000018e+00 9.818176063733995429e-01 9.728092807612933601e-01 1.108905475000000029e+00
1.530000000000000027e+00 9.816960711617480628e-01 9.726303256835276967e-01 1.108835400000000027e+00
1.540000000000000036e+00 9.815745677906025923e-01 9.724513706057618112e-01 1.108855949999999924e+00
1.550000000000000044e+00 9.814530644194572329e-01 9.722724919636940299e-01 1.109029325000000066e+00
1.560000000000000053e+00 9.813315928888178830e-01 9.720936324305505805e-01 1.109240674999999898e+00
1.570000000000000062e+00 9.812101850391905522e-01 9.719148684420296780e-01 1.109334475000000042e+00
1.580000000000000071e+00 9.810888090300695641e-01 9.717361426713576611e-01 1.109055899999999983e+00
1.590000000000000080e+00 9.809674330209483539e-01 9.715574551185347518e-01 1.108976399999999973e+00
1.600000000000000089e+00 9.808460888523331533e-01 9.713788057835606171e-01 1.108783274999999957e+00
1.610000000000000098e+00 9.807247765242241844e-01 9.712001373396621506e-01 1.108817224999999906e+00
1.620000000000000107e+00 9.806034323556090948e-01 9.710214306779144655e-01 1.108875824999999926e+00
1.629999999999999893e+00 9.804820881869938942e-01 9.708427240161670024e-01 1.109056449999999971e+00
1.639999999999999902e+00 9.803607121778729061e-01 9.706639982454949855e-01 1.109100900000000056e+00
1.649999999999999911e+00 9.802393680092577055e-01 9.704852342569740831e-01 1.109523800000000060e+00
1.659999999999999920e+00 9.801179920001364954e-01 9.703064511595285158e-01 1.109552099999999930e+00
1.669999999999999929e+00 9.799966478315215168e-01 9.701276680620831705e-01 1.109525649999999919e+00
1.679999999999999938e+00 9.798753355034125478e-01 9.699488467467887176e-01 1.109629799999999999e+00
1.689999999999999947e+00 9.797539913347973473e-01 9.697699872136452681e-01 1.109785699999999986e+00
1.699999999999999956e+00 9.796326471661822577e-01 9.695910894626529331e-01 1.110144425000000101e+00
1.709999999999999964e+00 9.795113666785792983e-01 9.694122108205851518e-01 1.110595699999999963e+00
1.719999999999999973e+00 9.793901498719884691e-01 9.692333895052906989e-01 1.110306849999999956e+00
1.729999999999999982e+00 9.792689649059037604e-01 9.690546064078453536e-01 1.110898149999999918e+00
1.739999999999999991e+00 9.791479073018432011e-01 9.688759188550223334e-01 1.110514325000000024e+00
1.750000000000000000e+00 9.790268815382887624e-01 9.686972504111237559e-01 1.111060574999999995e+00
1.760000000000000009e+00 9.789059831367585840e-01 9.685187157296964999e-01 1.110552175000000030e+00
1.770000000000000018e+00 9.787851165757344152e-01 9.683401428304204694e-01 1.110389649999999895e+00
1.780000000000000027e+00 9.786642181742042368e-01 9.681614934954463347e-01 1.110362749999999954e+00
1.790000000000000036e+00 9.785432560916619282e-01 9.679826912890764357e-01 1.110488574999999978e+00
1.800000000000000044e+00 9.784222303281074895e-01 9.678037744291596578e-01 1.110782549999999924e+00
1.810000000000000053e+00 9.783012045645531618e-01 9.676247811335448867e-01 1.111271349999999991e+00
1.820000000000000062e+00 9.781802424820108532e-01 9.674457878379300046e-01 1.111732324999999966e+00
1.830000000000000071e+00 9.780593759209866844e-01 9.672668709780133378e-01 1.111814400000000091e+00
1.840000000000000080e+00 9.779385730409747568e-01 9.670880114448698883e-01 1.111472374999999957e+00
1.850000000000000089e+00 9.778178338419748483e-01 9.669091519117264388e-01 1.111740624999999927e+00
1.860000000000000098e+00 9.776970946429750509e-01 9.667302350518097720e-01 1.111577599999999943e+00
1.870000000000000107e+00 9.775763236034691328e-01 9.665512417561948899e-01 1.112703275000000103e+00
1.879999999999999893e+00 9.774556480854813545e-01 9.663722484605803409e-01 1.112291799999999942e+00
1.889999999999999902e+00 9.773349725674935762e-01 9.661932360560411270e-01 1.112645200000000001e+00
1.899999999999999911e+00 9.772143607305180391e-01 9.660141854336528056e-01 1.112395149999999999e+00
1.909999999999999920e+00 9.770937807340485115e-01 9.658350965934157095e-01 1.112464874999999909e+00
1.919999999999999929e+00 9.769732325780851045e-01 9.656559886442540597e-01 1.112557624999999994e+00
1.929999999999999938e+00 9.768527481031337167e-01 9.654768233683190815e-01 1.112829999999999986e+00
1.939999999999999947e+00 9.767322636281824400e-01 9.652976389834595494e-01 1.112658825000000018e+00
1.949999999999999956e+00 9.766118109937370617e-01 9.651183972718264670e-01 1.113098624999999897e+00
1.959999999999999964e+00 9.764913901997980261e-01 9.649390982334201672e-01 1.112688625000000098e+00
1.969999999999999973e+00 9.763710012463647780e-01 9.647597227593156521e-01 1.113111774999999914e+00
1.979999999999999982e+00 9.762506122929317520e-01 9.645803090673622515e-01 1.113526674999999910e+00
1.989999999999999991e+00 9.761303188610167547e-01 9.644009144843334047e-01 1.113351374999999921e+00
2.000000000000000000e+00 9.760100891101138876e-01 9.642215007923802261e-01 1.113449074999999899e+00
2.009999999999999787e+00 9.758898593592112425e-01 9.640420297736533861e-01 1.113748374999999902e+00
2.020000000000000018e+00 9.757696932893205055e-01 9.638625396460023254e-01 1.114097525000000033e+00
2.029999999999999805e+00 9.756495909004420097e-01 9.636830686272753743e-01 1.114035450000000038e+00
2.040000000000000036e+00 9.755295203520694125e-01 9.635035784996243136e-01 1.114292899999999920e+00
2.049999999999999822e+00 9.754095134847090565e-01 9.633241265898219163e-01 1.114011674999999979e+00
2.060000000000000053e+00 9.752895384578547100e-01 9.631446555710951873e-01 1.114543499999999909e+00
2.069999999999999840e+00 9.751695952715065951e-01 9.629651845523683473e-01 1.114337649999999957e+00
2.080000000000000071e+00 9.750497157661706105e-01 9.627857517514905039e-01 1.114623275000000024e+00
2.089999999999999858e+00 9.749299317823525435e-01 9.626063571684617681e-01 1.114611349999999890e+00
2.100000000000000089e+00 9.748102114795469397e-01 9.624270199122064717e-01 1.114345249999999954e+00
2.109999999999999876e+00 9.746905230172471235e-01 9.622476826559509533e-01 1.114767349999999935e+00
2.120000000000000107e+00 9.745708982359596595e-01 9.620684218353935391e-01 1.114650825000000012e+00
2.129999999999999893e+00 9.744513371356842146e-01 9.618891992326850104e-01 1.114951725000000060e+00
2.140000000000000124e+00 9.743318397164208999e-01 9.617099957389009246e-01 1.115034199999999975e+00
2.149999999999999911e+00 9.742123741376635948e-01 9.615308304629659464e-01 1.115482700000000049e+00
2.160000000000000142e+00 9.740929722399185309e-01 9.613517225138042965e-01 1.115069899999999947e+00
2.169999999999999929e+00 9.739735385016673463e-01 9.611725954557180929e-01 1.114660675000000101e+00
2.180000000000000160e+00 9.738540410824040316e-01 9.609933346351606787e-01 1.114682450000000102e+00
2.189999999999999947e+00 9.737344799821285868e-01 9.608139400521318318e-01 1.115522324999999926e+00
2.200000000000000178e+00 9.736148552008410118e-01 9.606345072512540995e-01 1.115678525000000088e+00
2.209999999999999964e+00 9.734952304195535477e-01 9.604550935593006988e-01 1.115907399999999994e+00
2.220000000000000195e+00 9.733756374787719823e-01 9.602756989762718520e-01 1.115459650000000025e+00
2.229999999999999982e+00 9.732559171759662675e-01 9.600962470664694548e-01 1.115096824999999958e+00
2.240000000000000213e+00 9.731361013516421909e-01 9.599166422852714042e-01 1.116228100000000056e+00
2.250000000000000000e+00 9.730162536868122158e-01 9.597370757219222392e-01 1.116956250000000095e+00
2.259999999999999787e+00 9.728964378624882503e-01 9.595576238121200641e-01 1.116563699999999937e+00
2.270000000000000018e+00 9.727765901976582752e-01 9.593782483380156600e-01 1.116155650000000055e+00
2.279999999999999805e+00 9.726567106923221795e-01 9.591988728639111450e-01 1.116362850000000018e+00
2.290000000000000036e+00 9.725367675059740646e-01 9.590194973898069630e-01 1.116843400000000042e+00
2.299999999999999822e+00 9.724168243196257277e-01 9.588401792424759984e-01 1.116558224999999904e+00
2.310000000000000053e+00 9.722967856117593621e-01 9.586608802040695876e-01 1.115817875000000070e+00
2.319999999999999840e+00 9.721766195418686252e-01 9.584814474031916331e-01 1.116418949999999910e+00
2.330000000000000071e+00 9.720563261099537389e-01 9.583019381666160186e-01 1.116363200000000111e+00
2.339999999999999858e+00 9.719359371565204908e-01 9.581223907121914074e-01 1.117006375000000107e+00
2.350000000000000089e+00 9.718154845220753346e-01 9.579429005845401246e-01 1.116086300000000087e+00
2.359999999999999876e+00 9.716949363661118166e-01 9.577633531301152914e-01 1.116509549999999962e+00
2.370000000000000107e+00 9.715743245291362795e-01 9.575838056756906802e-01 1.117073399999999994e+00
2.379999999999999893e+00 9.714536808516546218e-01 9.574043728748129478e-01 1.117466099999999907e+00
2.390000000000000124e+00 9.713330690146790847e-01 9.572250547274819832e-01 1.117329924999999946e+00
2.399999999999999911e+00 9.712123934966913064e-01 9.570457939069245690e-01 1.116580525000000046e+00
2.410000000000000142e+00 9.710916224571853883e-01 9.568664948685180471e-01 1.117122600000000077e+00
2.419999999999999929e+00 9.709707558961612195e-01 9.566871576122627507e-01 1.117512400000000072e+00
2.430000000000000160e+00 9.708497938136189109e-01 9.565078203560072323e-01 1.117593400000000070e+00
2.439999999999999947e+00 9.707287680500645832e-01 9.563285595354498181e-01 1.117595450000000046e+00
2.450000000000000178e+00 9.706077422865101445e-01 9.561493751505902861e-01 1.117855899999999902e+00
2.459999999999999964e+00 9.704866528419434646e-01 9.559702672014286362e-01 1.117576724999999938e+00
2.470000000000000195e+00 9.703654997163647655e-01 9.557911783611915402e-01 1.118295000000000039e+00
2.479999999999999982e+00 9.702442510692679267e-01 9.556121468477277725e-01 1.117713774999999909e+00
2.490000000000000213e+00 9.701229387411589578e-01 9.554331344431885586e-01 1.117892324999999909e+00
2.500000000000000000e+00 9.700015308915316270e-01 9.552541029297249020e-01 1.117133174999999978e+00
2.509999999999999787e+00 9.698799001583620072e-01 9.550749376537898128e-01 1.118131425000000068e+00
2.520000000000000018e+00 9.697582057441801462e-01 9.548958105957037201e-01 1.118731850000000083e+00
2.529999999999999805e+00 9.696365113299983962e-01 9.547167981911645063e-01 1.118786524999999976e+00
2.540000000000000036e+00 9.695147532348044050e-01 9.545378622223232856e-01 1.118899274999999971e+00
2.549999999999999822e+00 9.693929314585983947e-01 9.543589644713308395e-01 1.118000749999999988e+00
2.560000000000000053e+00 9.692709823203680131e-01 9.541799711757161795e-01 1.118303124999999953e+00
2.569999999999999840e+00 9.691488739796073615e-01 9.540008632265545296e-01 1.118192000000000075e+00
2.580000000000000071e+00 9.690266064363164400e-01 9.538216788416949976e-01 1.117860725000000111e+00
2.589999999999999858e+00 9.689042433715071567e-01 9.536423606943640330e-01 1.118702850000000026e+00
2.600000000000000089e+00 9.687817847851798447e-01 9.534630425470330684e-01 1.119221000000000021e+00
2.609999999999999876e+00 9.686593580393584313e-01 9.532838008354000969e-01 1.119344024999999965e+00
2.620000000000000107e+00 9.685368994530311193e-01 9.531046355594651187e-01 1.119040000000000035e+00
2.629999999999999893e+00 9.684144408667036963e-01 9.529254511746055867e-01 1.119377099999999903e+00
2.640000000000000124e+00 9.682919822803763843e-01 9.527463623343683796e-01 1.119674300000000011e+00
2.649999999999999911e+00 9.681695873750609804e-01 9.525673308209047230e-01 1.119399950000000032e+00
2.660000000000000142e+00 9.680471606292396780e-01 9.523883375252899519e-01 1.119624200000000069e+00
2.669999999999999929e+00 9.679247338834183756e-01 9.522093442296751808e-01 1.119943700000000097e+00
2.680000000000000160e+00 9.678023389781031938e-01 9.520304082608338492e-01 1.119739975000000110e+00
2.689999999999999947e+00 9.676799440727879009e-01 9.518514914009171823e-01 1.119962724999999937e+00
2.700000000000000178e+00 9.675575173269665985e-01 9.516725745410002935e-01 1.119919874999999898e+00
2.709999999999999964e+00 9.674350905811452961e-01 9.514936767900079584e-01 1.120496724999999971e+00
2.720000000000000195e+00 9.673126638353239937e-01 9.513148363657890627e-01 1.119598625000000069e+00
2.729999999999999982e+00 9.671901734084906721e-01 9.511359386147967276e-01 1.120082500000000092e+00
2.740000000000000213e+00 9.670676829816571285e-01 9.509570217548799498e-01 1.119971100000000108e+00
2.750000000000000000e+00 9.669451288738114547e-01 9.507780857860386181e-01 1.120979649999999994e+00
2.759999999999999787e+00 9.668226066064720126e-01 9.505992453618197224e-01 1.121148224999999998e+00
2.770000000000000018e+00 9.667001798606507101e-01 9.504205769179211449e-01 1.120614425000000081e+00
2.779999999999999805e+00 9.665778167958415379e-01 9.502419658007961178e-01 1.120534700000000106e+00
2.790000000000000036e+00 9.664554218905263561e-01 9.500634120104444191e-01 1.120468650000000066e+00
2.799999999999999822e+00 9.663330906662231934e-01 9.498848964379417170e-01 1.121269625000000048e+00
2.810000000000000053e+00 9.662107912824260403e-01 9.497064764100613399e-01 1.120755675000000062e+00
2.819999999999999840e+00 9.660885555796411284e-01 9.495281137089545132e-01 1.120676500000000075e+00
2.830000000000000071e+00 9.659663835578683466e-01 9.493498274435455686e-01 1.121189575000000049e+00
2.839999999999999858e+00 9.658443070576137046e-01 9.491716176138346173e-01 1.120955775000000099e+00
2.850000000000000089e+00 9.657222942383713038e-01 9.489934651108969943e-01 1.120760849999999920e+00
2.859999999999999876e+00 9.656003132596349126e-01 9.488153508258083679e-01 1.120767524999999987e+00
2.870000000000000107e+00 9.654783959619106515e-01 9.486372747585688492e-01 1.121091199999999954e+00
2.879999999999999893e+00 9.653565105046925110e-01 9.484591986913291084e-01 1.121061724999999898e+00
2.890000000000000124e+00 9.652346887284863897e-01 9.482811608419383642e-01 1.121154825000000077e+00
2.899999999999999911e+00 9.651128669522803794e-01 9.481031421014722849e-01 1.121353725000000079e+00
2.910000000000000142e+00 9.649911088570862772e-01 9.479251424699305373e-01 1.121203275000000055e+00
2.919999999999999929e+00 9.648693507618923970e-01 9.477471237294643469e-01 1.121997724999999946e+00
2.930000000000000160e+00 9.647476563477106470e-01 9.475691814246961497e-01 1.121469974999999897e+00
2.939999999999999947e+00 9.646260256145409162e-01 9.473912391199278415e-01 1.121312674999999981e+00
2.950000000000000178e+00 9.645043630408651758e-01 9.472132585973105368e-01 1.121173100000000034e+00
2.959999999999999964e+00 9.643827004671894354e-01 9.470352207479199036e-01 1.121520700000000037e+00
2.970000000000000195e+00 9.642611015745258252e-01 9.468572020074537132e-01 1.121920449999999958e+00
2.979999999999999982e+00 9.641395026818622149e-01 9.466791832669874118e-01 1.122398774999999960e+00
2.990000000000000213e+00 9.640180311512228650e-01 9.465012409622191036e-01 1.121932324999999953e+00
3.000000000000000000e+00 9.638965596205835151e-01 9.463232986574509065e-01 1.121711874999999914e+00
3.009999999999999787e+00 9.637751199304501748e-01 9.461453372437581555e-01 1.122244100000000078e+00
3.020000000000000018e+00 9.636537757618350852e-01 9.459674522657633977e-01 1.122019574999999936e+00
3.029999999999999805e+00 9.635324952742321258e-01 9.457895863966929717e-01 1.122046899999999958e+00
3.040000000000000036e+00 9.634112466271352870e-01 9.456117587454716533e-01 1.122952799999999973e+00
3.049999999999999822e+00 9.632901253420625975e-01 9.454340648567215455e-01 1.123189149999999970e+00
3.060000000000000053e+00 9.631691632595202890e-01 9.452565047304429813e-01 1.123247824999999978e+00
3.069999999999999840e+00 9.630482648579901106e-01 9.450790401487866310e-01 1.122844299999999906e+00
3.080000000000000071e+00 9.629274938184841925e-01 9.449016520028283850e-01 1.122966450000000060e+00
3.089999999999999858e+00 9.628067864599904047e-01 9.447243020747190245e-01 1.122698725000000008e+00
3.100000000000000089e+00 9.626861427825088580e-01 9.445469521466096641e-01 1.122704300000000099e+00
3.109999999999999876e+00 9.625655309455332098e-01 9.443695831095757498e-01 1.122598124999999891e+00
3.120000000000000107e+00 9.624449827895696918e-01 9.441921567457685072e-01 1.122247575000000053e+00
3.129999999999999893e+00 9.623244027931002753e-01 9.440146157284143857e-01 1.122821625000000045e+00
3.140000000000000124e+00 9.622038546371367573e-01 9.438370173842867139e-01 1.122938275000000097e+00
3.149999999999999911e+00 9.620833383216793600e-01 9.436593617133857137e-01 1.123114200000000062e+00
3.160000000000000142e+00 9.619628856872340927e-01 9.434816678246356059e-01 1.123445049999999945e+00
3.169999999999999929e+00 9.618425285743069653e-01 9.433040121537344946e-01 1.123599950000000014e+00
3.180000000000000160e+00 9.617222988234042091e-01 9.431263947006824910e-01 1.123970149999999890e+00
3.189999999999999947e+00 9.616021645940194817e-01 9.429488727922528124e-01 1.123824399999999946e+00
3.200000000000000178e+00 9.614821258861531161e-01 9.427713699927475766e-01 1.123617649999999912e+00
3.209999999999999964e+00 9.613621508592989917e-01 9.425938863021668945e-01 1.124146324999999891e+00
3.220000000000000195e+00 9.612423031944687946e-01 9.424164790472839837e-01 1.123797724999999970e+00
3.229999999999999982e+00 9.611225192106509496e-01 9.422391291191746232e-01 1.123779649999999908e+00
3.240000000000000213e+00 9.610028307483513554e-01 9.420617982999898166e-01 1.123697575000000004e+00
3.250000000000000000e+00 9.608831741265576598e-01 9.418844674808050099e-01 1.123238650000000005e+00
3.259999999999999787e+00 9.607635811857762054e-01 9.417070984437710957e-01 1.123308849999999914e+00
3.270000000000000018e+00 9.606439882449946399e-01 9.415296720799638530e-01 1.122784350000000098e+00
3.279999999999999805e+00 9.605243634637070649e-01 9.413520928447607350e-01 1.122687849999999932e+00
3.290000000000000036e+00 9.604047068419134803e-01 9.411743798470861844e-01 1.123400299999999907e+00
3.299999999999999822e+00 9.602850820606257942e-01 9.409966668494116337e-01 1.124011600000000000e+00
3.310000000000000053e+00 9.601655528008565810e-01 9.408189920695861908e-01 1.123466499999999924e+00
3.319999999999999840e+00 9.600460872220992758e-01 9.406413746165339651e-01 1.123195500000000013e+00
3.330000000000000071e+00 9.599266534838480913e-01 9.404637380545575187e-01 1.123212000000000099e+00
3.339999999999999858e+00 9.598072515861030274e-01 9.402861014925808503e-01 1.123601199999999967e+00
3.350000000000000089e+00 9.596879133693700936e-01 9.401085413663021750e-01 1.123629025000000059e+00
3.359999999999999876e+00 9.595686706741552996e-01 9.399310385667970502e-01 1.123680475000000012e+00
3.370000000000000107e+00 9.594494916599526357e-01 9.397535739851408110e-01 1.123338525000000088e+00
3.379999999999999893e+00 9.593303444862559815e-01 9.395761476213335683e-01 1.123396124999999968e+00
3.390000000000000124e+00 9.592112291530655588e-01 9.393987021486017719e-01 1.123181325000000008e+00
3.399999999999999911e+00 9.590920501388627839e-01 9.392211802401719822e-01 1.122589625000000035e+00
3.410000000000000142e+00 9.589728074436481009e-01 9.390434863514219854e-01 1.123133574999999995e+00
3.419999999999999929e+00 9.588534692269151671e-01 9.388656969180495526e-01 1.123236300000000076e+00
3.430000000000000160e+00 9.587341310101822334e-01 9.386879074846771198e-01 1.123577175000000095e+00
3.439999999999999947e+00 9.586147927934490776e-01 9.385101371602292408e-01 1.123406399999999916e+00
3.450000000000000178e+00 9.584953908957040136e-01 9.383323286179323652e-01 1.123574725000000107e+00
3.459999999999999964e+00 9.583759571574528291e-01 9.381544818577864930e-01 1.123394774999999957e+00
3.470000000000000195e+00 9.582564597381896254e-01 9.379766350976406208e-01 1.124212624999999965e+00
3.479999999999999982e+00 9.581369623189263107e-01 9.377988647731927419e-01 1.124005600000000049e+00
3.490000000000000213e+00 9.580174330591568754e-01 9.376211135576691946e-01 1.124244075000000009e+00
3.500000000000000000e+00 9.578978719588815416e-01 9.374434387778436406e-01 1.123892550000000101e+00
3.509999999999999787e+00 9.577782471775938555e-01 9.372657831069425294e-01 1.124208899999999955e+00
3.520000000000000018e+00 9.576586223963063915e-01 9.370881847628149686e-01 1.123525099999999943e+00
3.529999999999999805e+00 9.575389020935005657e-01 9.369105864186874078e-01 1.123843949999999925e+00
3.540000000000000036e+00 9.574190544286705906e-01 9.367329880745597359e-01 1.123460549999999891e+00
3.549999999999999822e+00 9.572991430828283743e-01 9.365553324036586247e-01 1.123883100000000024e+00
3.560000000000000053e+00 9.571791043749620087e-01 9.363777149506066211e-01 1.123909599999999953e+00
3.569999999999999840e+00 9.570589701455773923e-01 9.362000592797055099e-01 1.123488075000000030e+00
3.580000000000000071e+00 9.569386767136625060e-01 9.360223653909555130e-01 1.123882775000000001e+00
3.589999999999999858e+00 9.568182559197232484e-01 9.358446332843565196e-01 1.124067750000000032e+00
3.600000000000000089e+00 9.566977714447719716e-01 9.356669393956065228e-01 1.124182599999999921e+00
3.609999999999999876e+00 9.565771596077964345e-01 9.354892837247054116e-01 1.124320949999999986e+00
3.620000000000000107e+00 9.564565159303146658e-01 9.353116662716534080e-01 1.124409725000000027e+00
3.629999999999999893e+00 9.563358085718208779e-01 9.351341443632236183e-01 1.124492449999999977e+00
3.640000000000000124e+00 9.562150693728210804e-01 9.349566988904919329e-01 1.124488450000000084e+00
3.649999999999999911e+00 9.560942664928091528e-01 9.347793489623824614e-01 1.124153600000000086e+00
3.660000000000000142e+00 9.559733999317849840e-01 9.346019990342731010e-01 1.123953500000000050e+00
3.669999999999999929e+00 9.558524060087365548e-01 9.344246108883148549e-01 1.123621224999999946e+00
3.680000000000000160e+00 9.557312210426518462e-01 9.342471271977341729e-01 1.124162974999999953e+00
3.689999999999999947e+00 9.556099723955548964e-01 9.340696435071533799e-01 1.124537200000000015e+00
3.700000000000000178e+00 9.554886919079520480e-01 9.338922553611951338e-01 1.125135524999999914e+00
3.709999999999999964e+00 9.553674114203489776e-01 9.337149818687836555e-01 1.124945800000000107e+00
3.720000000000000195e+00 9.552460990922400086e-01 9.335378421388436099e-01 1.124847174999999977e+00
3.729999999999999982e+00 9.551247867641309286e-01 9.333608170624504430e-01 1.124892149999999980e+00
3.740000000000000213e+00 9.550034744360219596e-01 9.331838875306796011e-01 1.124623425000000010e+00
3.750000000000000000e+00 9.548820984269007495e-01 9.330069962167577557e-01 1.124314500000000105e+00
3.759999999999999787e+00 9.547606268962613996e-01 9.328301431206849070e-01 1.124519475000000046e+00
3.770000000000000018e+00 9.546390916846099195e-01 9.326532900246121693e-01 1.124320250000000021e+00
3.779999999999999805e+00 9.545174609514402997e-01 9.324764560374636524e-01 1.124583874999999900e+00
3.790000000000000036e+00 9.543957983777644483e-01 9.322996411592398003e-01 1.124180975000000027e+00
3.799999999999999822e+00 9.542740721230766887e-01 9.321228262810159482e-01 1.124442399999999953e+00
3.810000000000000053e+00 9.541522503468705674e-01 9.319459922938675422e-01 1.124737574999999934e+00
3.819999999999999840e+00 9.540303967301583254e-01 9.317692538513415723e-01 1.124645375000000058e+00
3.830000000000000071e+00 9.539085431134463056e-01 9.315925154088156024e-01 1.124238199999999965e+00
3.839999999999999858e+00 9.537866258157220445e-01 9.314157960752141863e-01 1.124787999999999899e+00
3.850000000000000089e+00 9.536647085179977834e-01 9.312391531773106523e-01 1.124787125000000110e+00
3.859999999999999876e+00 9.535427912202735223e-01 9.310626058240294434e-01 1.124712900000000015e+00
3.870000000000000107e+00 9.534209057630552708e-01 9.308861540153706704e-01 1.124180175000000004e+00
3.879999999999999893e+00 9.532990203058370193e-01 9.307097022067120085e-01 1.124448174999999939e+00
3.890000000000000124e+00 9.531771030081127583e-01 9.305332886159021211e-01 1.124122475000000065e+00
3.899999999999999911e+00 9.530551220293763670e-01 9.303568176983190163e-01 1.123968225000000043e+00
3.910000000000000142e+00 9.529330773696278456e-01 9.301802703450378074e-01 1.124497375000000021e+00
3.919999999999999929e+00 9.528110327098793242e-01 9.300037038828321556e-01 1.124472574999999974e+00
3.930000000000000160e+00 9.526889880501308028e-01 9.298271947474000543e-01 1.124495049999999940e+00
3.939999999999999947e+00 9.525669752308882909e-01 9.296506856119678419e-01 1.124452100000000065e+00
3.950000000000000178e+00 9.524449624116457791e-01 9.294741573676111868e-01 1.123691750000000100e+00
3.959999999999999964e+00 9.523228540708851275e-01 9.292974953607830990e-01 1.123594500000000052e+00
3.970000000000000195e+00 9.522006502086063362e-01 9.291206995914836897e-01 1.124108300000000060e+00
3.979999999999999982e+00 9.520784463463274339e-01 9.289438464954108410e-01 1.123819850000000065e+00
3.990000000000000213e+00 9.519562106435425219e-01 9.287669360725644419e-01 1.123476874999999930e+00
4.000000000000000000e+00 9.518339431002514894e-01 9.285899301050958288e-01 1.123774225000000015e+00
4.009999999999999787e+00 9.517116118759483268e-01 9.284128285930046687e-01 1.124261949999999954e+00
4.019999999999999574e+00 9.515893124921513957e-01 9.282357461898381734e-01 1.124566650000000001e+00
4.030000000000000249e+00 9.514670767893664838e-01 9.280586828955960099e-01 1.125262750000000089e+00
4.040000000000000036e+00 9.513449366080996006e-01 9.278817151459762824e-01 1.125214200000000053e+00
4.049999999999999822e+00 9.512228919483511902e-01 9.277048238320544371e-01 1.125279474999999918e+00
4.059999999999999609e+00 9.511009109696147990e-01 9.275279898449060312e-01 1.124671025000000046e+00
4.070000000000000284e+00 9.509789936718905379e-01 9.273511367488331825e-01 1.124643475000000059e+00
4.080000000000000071e+00 9.508570763741662768e-01 9.271742454349113371e-01 1.124667899999999943e+00
4.089999999999999858e+00 9.507351909169480253e-01 9.269973159031406063e-01 1.125005524999999951e+00
4.099999999999999645e+00 9.506133373002358944e-01 9.268203481535208788e-01 1.125017474999999934e+00
4.110000000000000320e+00 9.504915155240298841e-01 9.266433804039011513e-01 1.125265500000000030e+00
4.120000000000000107e+00 9.503698211098479121e-01 9.264664126542814238e-01 1.125832750000000049e+00
4.129999999999999893e+00 9.502482222171844128e-01 9.262895213403595784e-01 1.125958774999999967e+00
4.139999999999999680e+00 9.501267506865450629e-01 9.261127255710601691e-01 1.125775900000000052e+00
4.150000000000000355e+00 9.500054065179299734e-01 9.259359871285341992e-01 1.125733649999999919e+00
4.160000000000000142e+00 9.498841578708330236e-01 9.257592486860082293e-01 1.125212075000000089e+00
4.169999999999999929e+00 9.497629410642421943e-01 9.255824529167088199e-01 1.125058300000000067e+00
4.179999999999999716e+00 9.496417879386634953e-01 9.254055807117115284e-01 1.125272274999999933e+00
4.190000000000000391e+00 9.495206348130847962e-01 9.252286511799406865e-01 1.125958350000000108e+00
4.200000000000000178e+00 9.493996090495303575e-01 9.250517407570943984e-01 1.125654825000000026e+00
4.209999999999999964e+00 9.492786788074940585e-01 9.248747921163991137e-01 1.125494825000000088e+00
4.219999999999999751e+00 9.491577804059639911e-01 9.246978434757039400e-01 1.126155800000000040e+00
4.230000000000000426e+00 9.490370730474702032e-01 9.245209521617822057e-01 1.126104999999999912e+00
4.240000000000000213e+00 9.489164930510005647e-01 9.243441563924826854e-01 1.126506025000000077e+00
4.250000000000000000e+00 9.487960722570615291e-01 9.241674561678057120e-01 1.125780400000000014e+00
4.259999999999999787e+00 9.486757151441344016e-01 9.239907368342042959e-01 1.125878799999999957e+00
4.269999999999999574e+00 9.485553898717133947e-01 9.238139410649047756e-01 1.126393425000000059e+00
4.280000000000000249e+00 9.484351601208105276e-01 9.236371261866809235e-01 1.126530075000000020e+00
4.290000000000000036e+00 9.483149940509199016e-01 9.234602921995326286e-01 1.127013124999999949e+00
4.299999999999999822e+00 9.481949235025474154e-01 9.232834964302331082e-01 1.126341199999999931e+00
4.309999999999999609e+00 9.480749166351870594e-01 9.231066433341603705e-01 1.125597575000000017e+00
4.320000000000000284e+00 9.479548460868145732e-01 9.229295800399180960e-01 1.125926374999999924e+00
4.330000000000000071e+00 9.478347436979360774e-01 9.227523447653557254e-01 1.126585149999999924e+00
4.339999999999999858e+00 9.477147049900697118e-01 9.225750903818686899e-01 1.126707099999999961e+00
4.349999999999999645e+00 9.475947299632153653e-01 9.223977595626838832e-01 1.126825449999999895e+00
4.360000000000000320e+00 9.474748186173731490e-01 9.222203905256499690e-01 1.127437000000000022e+00
4.370000000000000107e+00 9.473550346335553041e-01 9.220430405975406085e-01 1.127139499999999961e+00
4.379999999999999893e+00 9.472353143307494783e-01 9.218656906694312481e-01 1.127233275000000035e+00
4.389999999999999680e+00 9.471156577089558937e-01 9.216883025234730020e-01 1.127559549999999966e+00
4.400000000000000355e+00 9.469960966086805598e-01 9.215109334864391988e-01 1.128377324999999987e+00
4.410000000000000142e+00 9.468766947109353849e-01 9.213336408851031667e-01 1.128446875000000071e+00
4.419999999999999929e+00 9.467573883347084607e-01 9.211564247194652388e-01 1.127944749999999940e+00
4.429999999999999716e+00 9.466381774799997872e-01 9.209791703359783144e-01 1.127830274999999993e+00
4.440000000000000391e+00 9.465189984657971234e-01 9.208018968435668361e-01 1.128007800000000005e+00
4.450000000000000178e+00 9.463998512921005801e-01 9.206245851333064723e-01 1.128136800000000051e+00
4.459999999999999964e+00 9.462807677994160560e-01 9.204472543141215546e-01 1.128281649999999914e+00
4.469999999999999751e+00 9.461617479877437731e-01 9.202699234949367479e-01 1.128599899999999989e+00
4.480000000000000426e+00 9.460427918570836203e-01 9.200926500025252697e-01 1.128643899999999922e+00
4.490000000000000213e+00 9.459238994074354867e-01 9.199153765101137914e-01 1.128112000000000004e+00
4.500000000000000000e+00 9.458049751172813435e-01 9.197380456909288737e-01 1.128502799999999917e+00
4.509999999999999787e+00 9.456860508271272003e-01 9.195606766538950705e-01 1.128924124999999945e+00
4.519999999999999574e+00 9.455671265369731682e-01 9.193832502900878278e-01 1.129053450000000014e+00
4.530000000000000249e+00 9.454481704063130154e-01 9.192057665995070348e-01 1.128931974999999976e+00
4.540000000000000036e+00 9.453291824351467421e-01 9.190281873643039168e-01 1.128608824999999927e+00
4.549999999999999822e+00 9.452100989424622179e-01 9.188505125844783628e-01 1.128993125000000042e+00
4.559999999999999609e+00 9.450909517687655637e-01 9.186727422600303727e-01 1.129526500000000100e+00
4.570000000000000284e+00 9.449717409140570012e-01 9.184948954998846116e-01 1.129478549999999970e+00
4.580000000000000071e+00 9.448524026973239565e-01 9.183168767594184212e-01 1.129350800000000099e+00
4.589999999999999858e+00 9.447328734375546322e-01 9.181386287118583622e-01 1.129945074999999965e+00
4.599999999999999645e+00 9.446131531347488064e-01 9.179602277929026499e-01 1.130182975000000090e+00
4.610000000000000320e+00 9.444933373104248409e-01 9.177816548936265084e-01 1.130685074999999928e+00
4.620000000000000107e+00 9.443733941240766150e-01 9.176030055586523737e-01 1.130369975000000027e+00
4.629999999999999893e+00 9.442532917351981192e-01 9.174242606790558030e-01 1.131141350000000045e+00
4.639999999999999680e+00 9.441331575058135028e-01 9.172455157994593433e-01 1.131617899999999954e+00
4.650000000000000355e+00 9.440129914359228769e-01 9.170668473555608768e-01 1.131383025000000098e+00
4.660000000000000142e+00 9.438927935255261303e-01 9.168882553473602925e-01 1.132545750000000018e+00
4.669999999999999929e+00 9.437726274556353934e-01 9.167098544284043582e-01 1.132136849999999972e+00
4.679999999999999716e+00 9.436524295452387578e-01 9.165315872719199675e-01 1.131694750000000083e+00
4.690000000000000391e+00 9.435321679538297701e-01 9.163533774422090161e-01 1.132312025000000055e+00
4.700000000000000178e+00 9.434118745219147728e-01 9.161753204838937181e-01 1.132221249999999957e+00
4.709999999999999964e+00 9.432915810899998865e-01 9.159973972880499637e-01 1.132594850000000042e+00
4.719999999999999751e+00 9.431711921365668605e-01 9.158195696368286454e-01 1.132491724999999949e+00
4.730000000000000426e+00 9.430506758211093521e-01 9.156417993123806554e-01 1.132671549999999971e+00
4.740000000000000213e+00 9.429300639841338150e-01 9.154640289879327764e-01 1.132478174999999920e+00
4.750000000000000000e+00 9.428092611041218873e-01 9.152862777724092291e-01 1.133186199999999921e+00
4.759999999999999787e+00 9.426883945430977185e-01 9.151085838836592323e-01 1.133703225000000092e+00
4.769999999999999574e+00 9.425674006200492894e-01 9.149310237573805571e-01 1.133837250000000019e+00
4.780000000000000249e+00 9.424463430159887301e-01 9.147535591757243179e-01 1.133630724999999950e+00
4.790000000000000036e+00 9.423251262093979008e-01 9.145761328119170752e-01 1.133494524999999920e+00
4.799999999999999822e+00 9.422037183597707921e-01 9.143986873391852788e-01 1.134228325000000037e+00
4.809999999999999609e+00 9.420822149886253216e-01 9.142212991932269217e-01 1.134112299999999962e+00
4.820000000000000284e+00 9.419605205744434606e-01 9.140438728294196791e-01 1.133799825000000094e+00
4.830000000000000071e+00 9.418386032767191995e-01 9.138663891388388860e-01 1.134595900000000102e+00
4.839999999999999858e+00 9.417165267764646686e-01 9.136888863393337612e-01 1.134687275000000106e+00
4.849999999999999645e+00 9.415943547546917758e-01 9.135114217576775220e-01 1.134495599999999937e+00
4.860000000000000320e+00 9.414720235303887241e-01 9.133339380670967289e-01 1.134046850000000051e+00
4.870000000000000107e+00 9.413494694225431614e-01 9.131563397229691681e-01 1.134589524999999988e+00
4.879999999999999893e+00 9.412267242716612081e-01 9.129786840520680569e-01 1.134925874999999973e+00
4.889999999999999680e+00 9.411038517587549945e-01 9.128010474900914994e-01 1.134931275000000017e+00
4.900000000000000355e+00 9.409808518838245206e-01 9.126233727102659454e-01 1.134751124999999972e+00
4.910000000000000142e+00 9.408576609658576562e-01 9.124456597125913948e-01 1.134621349999999973e+00
4.919999999999999929e+00 9.407342471643481696e-01 9.122678320613700764e-01 1.134799775000000066e+00
4.929999999999999716e+00 9.406106741603085242e-01 9.120898897566017682e-01 1.135789375000000101e+00
4.940000000000000391e+00 9.404869737942446184e-01 9.119119856696824566e-01 1.136288549999999953e+00
4.950000000000000178e+00 9.403632734281808236e-01 9.117341962363100238e-01 1.135863599999999973e+00
4.959999999999999964e+00 9.402395093811046767e-01 9.115564641297110304e-01 1.136311375000000012e+00
4.969999999999999751e+00 9.401156816530165106e-01 9.113787893498854764e-01 1.135527774999999906e+00
4.980000000000000426e+00 9.399917902439161033e-01 9.112011145700600334e-01 1.135795550000000098e+00
4.990000000000000213e+00 9.398677714727916577e-01 9.110234206813100366e-01 1.136349150000000030e+00
5.000000000000000000e+00 9.397437208611609805e-01 9.108457459014843716e-01 1.136206650000000096e+00
5.009999999999999787e+00 9.396196065685180621e-01 9.106680902305833714e-01 1.136283500000000002e+00
5.019999999999999574e+00 9.394954285948632355e-01 9.104904727775312567e-01 1.136074374999999970e+00
5.030000000000000249e+00 9.393711869401961678e-01 9.103128362155546993e-01 1.136029100000000014e+00
5.040000000000000036e+00 9.392468497640109604e-01 9.101351805446535881e-01 1.136044924999999983e+00
5.049999999999999822e+00 9.391224170663075022e-01 9.099575057648281451e-01 1.135942900000000089e+00
5.059999999999999609e+00 9.389979525280979233e-01 9.097798500939270339e-01 1.136320224999999962e+00
5.070000000000000284e+00 9.388734243088764364e-01 9.096022326408749192e-01 1.136670974999999917e+00
5.080000000000000071e+00 9.387489279301608480e-01 9.094246916235207978e-01 1.136748899999999951e+00
5.089999999999999858e+00 9.386244633919513802e-01 9.092472843686379980e-01 1.137307749999999951e+00
5.099999999999999645e+00 9.385000625347540426e-01 9.090699917673020769e-01 1.137498275000000003e+00
5.110000000000000320e+00 9.383757571990748447e-01 9.088928902552109168e-01 1.138064699999999929e+00
5.120000000000000107e+00 9.382516110659259168e-01 9.087160562680626219e-01 1.137516675000000088e+00
5.129999999999999893e+00 9.381275922948013601e-01 9.085393751523100914e-01 1.137243224999999969e+00
5.139999999999999680e+00 9.380035735236766925e-01 9.083627513633310002e-01 1.137471550000000109e+00
5.150000000000000355e+00 9.378796502740703867e-01 9.081862040100497913e-01 1.137238299999999924e+00
5.160000000000000142e+00 9.377557588649700904e-01 9.080096948746176899e-01 1.137290600000000040e+00
5.169999999999999929e+00 9.376318674558696831e-01 9.078331857391854776e-01 1.137160600000000077e+00
5.179999999999999716e+00 9.375080078872755074e-01 9.076566001680552720e-01 1.137339775000000053e+00
5.190000000000000391e+00 9.373841164781752111e-01 9.074799954880007347e-01 1.137520824999999958e+00
5.200000000000000178e+00 9.372602250690749148e-01 9.073033525900972007e-01 1.137757525000000047e+00
5.209999999999999964e+00 9.371363655004805171e-01 9.071267096921936668e-01 1.137824649999999993e+00
5.219999999999999751e+00 9.370125377723923510e-01 9.069500285764410252e-01 1.138250074999999972e+00
5.230000000000000426e+00 9.368887418848101944e-01 9.067733283517641629e-01 1.138123374999999937e+00
5.240000000000000213e+00 9.367649459972281489e-01 9.065965899092381930e-01 1.138047150000000007e+00
5.250000000000000000e+00 9.366411501096461034e-01 9.064198323577877803e-01 1.137634000000000034e+00
5.259999999999999787e+00 9.365173860625699565e-01 9.062429792617148205e-01 1.137903475000000109e+00
5.269999999999999574e+00 9.363935583344817903e-01 9.060660115120950930e-01 1.137792925000000066e+00
5.280000000000000249e+00 9.362697306063936242e-01 9.058889291089284868e-01 1.137775975000000050e+00
5.290000000000000036e+00 9.361458391972933279e-01 9.057116938343660051e-01 1.137450225000000037e+00
5.299999999999999822e+00 9.360218841071807905e-01 9.055342865794832052e-01 1.138240574999999977e+00
5.309999999999999609e+00 9.358979608575744846e-01 9.053568219978269660e-01 1.138828849999999893e+00
5.320000000000000284e+00 9.357741649699923281e-01 9.051794147429441662e-01 1.139100049999999920e+00
5.330000000000000071e+00 9.356505282849404415e-01 9.050021412505327989e-01 1.138320825000000092e+00
5.339999999999999858e+00 9.355270189619129262e-01 9.048249250848947600e-01 1.137896599999999925e+00
5.349999999999999645e+00 9.354035414793914205e-01 9.046476707014078356e-01 1.138135600000000025e+00
5.360000000000000320e+00 9.352801276778821560e-01 9.044704354268453539e-01 1.137834400000000024e+00
5.370000000000000107e+00 9.351568412383970408e-01 9.042931810433583184e-01 1.138013975000000011e+00
5.379999999999999893e+00 9.350336503204301764e-01 9.041159839866448333e-01 1.138759625000000053e+00
5.389999999999999680e+00 9.349106504454997024e-01 9.039389589102516664e-01 1.138323299999999927e+00
5.400000000000000355e+00 9.347878416136055080e-01 9.037620675963299322e-01 1.137443624999999958e+00
5.410000000000000142e+00 9.346651283032296753e-01 9.035851571734836440e-01 1.137290275000000017e+00
5.419999999999999929e+00 9.345424786738658618e-01 9.034081512060148089e-01 1.137203374999999905e+00
5.429999999999999716e+00 9.344198608850081689e-01 9.032310879117727564e-01 1.137857775000000071e+00
5.440000000000000391e+00 9.342973386176687267e-01 9.030540246175305930e-01 1.137682499999999930e+00
5.450000000000000178e+00 9.341749118718473133e-01 9.028769422143638756e-01 1.138211925000000013e+00
5.459999999999999964e+00 9.340526443285563918e-01 9.026999362468952626e-01 1.137923224999999983e+00
5.469999999999999751e+00 9.339305359877957402e-01 9.025230067151244207e-01 1.137668349999999995e+00
5.480000000000000426e+00 9.338085550090593490e-01 9.023461345101272402e-01 1.137986575000000000e+00
5.490000000000000213e+00 9.336867650733592372e-01 9.021693769586767164e-01 1.138591225000000096e+00
5.500000000000000000e+00 9.335652298617078682e-01 9.019928487143200613e-01 1.137862675000000046e+00
5.509999999999999787e+00 9.334439493741049088e-01 9.018165115592081671e-01 1.137998250000000100e+00
5.519999999999999574e+00 9.333228599295382288e-01 9.016403463844165911e-01 1.137301700000000082e+00
5.530000000000000249e+00 9.332019296875020409e-01 9.014642576453231193e-01 1.137173699999999954e+00
5.540000000000000036e+00 9.330810631264779831e-01 9.012881689062294255e-01 1.137015974999999957e+00
5.549999999999999822e+00 9.329602920869720650e-01 9.011120419492868461e-01 1.136826574999999950e+00
5.559999999999999609e+00 9.328395528879722676e-01 9.009358194477219417e-01 1.137107950000000089e+00
5.570000000000000284e+00 9.327189092104904988e-01 9.007595778372324835e-01 1.137192624999999957e+00
5.580000000000000071e+00 9.325983928950331014e-01 9.005833935535164647e-01 1.137048175000000105e+00
5.589999999999999858e+00 9.324780039415999644e-01 9.004072474876494425e-01 1.136859550000000052e+00
5.599999999999999645e+00 9.323577105096850781e-01 9.002311014217824203e-01 1.136877275000000020e+00
5.610000000000000320e+00 9.322375762803004617e-01 9.000550126826887265e-01 1.136629125000000018e+00
5.620000000000000107e+00 9.321175694129401057e-01 8.998789621614440293e-01 1.136499099999999984e+00
5.629999999999999893e+00 9.319976580670978894e-01 8.997029116401994431e-01 1.136180350000000061e+00
5.639999999999999680e+00 9.318778104022679143e-01 8.995268420100303031e-01 1.135916949999999925e+00
5.650000000000000355e+00 9.317580582589560789e-01 8.993507341620121665e-01 1.135996849999999947e+00
5.660000000000000142e+00 9.316383697966563737e-01 8.991745880961451443e-01 1.136108899999999977e+00
5.669999999999999929e+00 9.315188086963809289e-01 8.989984993570515615e-01 1.136302925000000075e+00
5.679999999999999716e+00 9.313993749581298554e-01 8.988225252715048574e-01 1.135825199999999979e+00
5.690000000000000391e+00 9.312801322629150613e-01 8.986466849484295860e-01 1.136007849999999930e+00
5.700000000000000178e+00 9.311610487702305372e-01 8.984709592789010824e-01 1.134787524999999908e+00
5.709999999999999964e+00 9.310419971180521337e-01 8.982951571736745855e-01 1.134465775000000010e+00
5.719999999999999751e+00 9.309229454658738412e-01 8.981192786327504285e-01 1.135043475000000024e+00
5.730000000000000426e+00 9.308039574947074568e-01 8.979433809829016067e-01 1.134999724999999904e+00
5.740000000000000213e+00 9.306850013640474151e-01 8.977674833330527848e-01 1.134813024999999920e+00
5.750000000000000000e+00 9.305660770738931609e-01 8.975915474653549664e-01 1.134917149999999930e+00
5.759999999999999787e+00 9.304471846242451383e-01 8.974156115976572590e-01 1.134991300000000036e+00
5.769999999999999574e+00 9.303283558556092459e-01 8.972396757299594405e-01 1.135293899999999967e+00
5.780000000000000249e+00 9.302095589274793630e-01 8.970638354068840581e-01 1.135132299999999983e+00
5.790000000000000036e+00 9.300907938398554897e-01 8.968880333016577833e-01 1.134756674999999992e+00
5.799999999999999822e+00 9.299720287522318385e-01 8.967121738696578470e-01 1.134795999999999916e+00
5.809999999999999609e+00 9.298532318241019556e-01 8.965363144376581328e-01 1.135302800000000056e+00
5.820000000000000284e+00 9.297344667364780824e-01 8.963605314413561898e-01 1.135007899999999958e+00
5.830000000000000071e+00 9.296157334893604407e-01 8.961848057718277971e-01 1.134949100000000044e+00
5.839999999999999858e+00 9.294970002422426880e-01 8.960091565379971756e-01 1.134997524999999952e+00
5.849999999999999645e+00 9.293782669951248243e-01 8.958335646309401046e-01 1.134442249999999985e+00
5.860000000000000320e+00 9.292595019075011731e-01 8.956579536149584797e-01 1.135070774999999976e+00
5.870000000000000107e+00 9.291406731388650586e-01 8.954823999257502942e-01 1.134805650000000110e+00
5.879999999999999893e+00 9.290218443702292772e-01 8.953069417811646558e-01 1.134941900000000059e+00
5.889999999999999680e+00 9.289030156015933848e-01 8.951315982901258961e-01 1.134335599999999999e+00
5.900000000000000355e+00 9.287841549924512607e-01 8.949563121258604648e-01 1.133963875000000066e+00
5.910000000000000142e+00 9.286651351807788668e-01 8.947810068526704796e-01 1.133977875000000024e+00
5.919999999999999929e+00 9.285460516880944537e-01 8.946057206884051594e-01 1.133889600000000053e+00
5.929999999999999716e+00 9.284268408333857803e-01 8.944304727419887246e-01 1.133802900000000058e+00
5.940000000000000391e+00 9.283075344571589671e-01 8.942552439044967327e-01 1.133821175000000014e+00
5.950000000000000178e+00 9.281881643999199127e-01 8.940800915027027340e-01 1.134129549999999931e+00
5.959999999999999964e+00 9.280686669806565980e-01 8.939050155366066175e-01 1.133248475000000033e+00
5.969999999999999751e+00 9.279490740398751436e-01 8.937299968972839403e-01 1.133440825000000096e+00
5.980000000000000426e+00 9.278293855775753274e-01 8.935550164758101488e-01 1.133681324999999962e+00
5.990000000000000213e+00 9.277095697532514729e-01 8.933801315989590153e-01 1.132975049999999984e+00
6.000000000000000000e+00 9.275895628858911168e-01 8.932052276131832169e-01 1.133018199999999975e+00
6.009999999999999787e+00 9.274693649754942593e-01 8.930302663006339792e-01 1.132988625000000082e+00
6.019999999999999574e+00 9.273489441815551126e-01 8.928552476613113020e-01 1.132874149999999913e+00
6.030000000000000249e+00 9.272283323445795755e-01 8.926801908041396283e-01 1.132852624999999946e+00
6.040000000000000036e+00 9.271075613050736575e-01 8.925051148380436228e-01 1.133092800000000011e+00
6.049999999999999822e+00 9.269865992225313489e-01 8.923300579808719490e-01 1.132823649999999960e+00
6.059999999999999609e+00 9.268655097779646690e-01 8.921550393415492719e-01 1.132893775000000103e+00
6.070000000000000284e+00 9.267442292903618206e-01 8.919800589200754803e-01 1.132729550000000085e+00
6.080000000000000071e+00 9.266228214407346009e-01 8.918050976075263536e-01 1.132757325000000037e+00
6.089999999999999858e+00 9.265012225480708796e-01 8.916301554039015587e-01 1.133009200000000050e+00
6.099999999999999645e+00 9.263795281338891296e-01 8.914553087448993107e-01 1.132814175000000034e+00
6.110000000000000320e+00 9.262577381981891289e-01 8.912805194126703912e-01 1.133129775000000006e+00
6.120000000000000107e+00 9.261358209004648678e-01 8.911058256250639076e-01 1.133078000000000030e+00
6.129999999999999893e+00 9.260138080812224670e-01 8.909312464910043028e-01 1.132963699999999907e+00
6.139999999999999680e+00 9.258917315809678250e-01 8.907567246837181374e-01 1.132455725000000024e+00
6.150000000000000355e+00 9.257694958781828021e-01 8.905822410942809686e-01 1.132443475000000088e+00
6.160000000000000142e+00 9.256471646538797504e-01 8.904078148316172392e-01 1.132901174999999983e+00
6.169999999999999929e+00 9.255248015890705782e-01 8.902335223314248314e-01 1.132460674999999917e+00
6.179999999999999716e+00 9.254023430027432662e-01 8.900593253758548595e-01 1.132335824999999963e+00
6.190000000000000391e+00 9.252798207354037130e-01 8.898852048559828809e-01 1.131633024999999959e+00
6.200000000000000178e+00 9.251571392655338899e-01 8.897110652271862374e-01 1.131863225000000028e+00
6.209999999999999964e+00 9.250343304336396955e-01 8.895368873805408194e-01 1.131652300000000055e+00
6.219999999999999751e+00 9.249114260802274723e-01 8.893626904249708476e-01 1.131431850000000017e+00
6.230000000000000426e+00 9.247883943647908778e-01 8.891884552515518791e-01 1.131702675000000102e+00
6.240000000000000213e+00 9.246652671278361435e-01 8.890142009692084679e-01 1.131580049999999948e+00
6.250000000000000000e+00 9.245420443693631585e-01 8.888399275779406139e-01 1.131856425000000055e+00
6.259999999999999787e+00 9.244187579298780433e-01 8.886656541866726489e-01 1.132364600000000054e+00
6.269999999999999574e+00 9.242954714903930391e-01 8.884914381221782342e-01 1.132392775000000018e+00
6.280000000000000249e+00 9.241721532104018033e-01 8.883172984933817018e-01 1.131831449999999961e+00
6.290000000000000036e+00 9.240488349304106785e-01 8.881431588645851694e-01 1.131703074999999892e+00
6.299999999999999822e+00 9.239254211289014140e-01 8.879689619090151975e-01 1.132023199999999896e+00
6.309999999999999609e+00 9.238019754868860289e-01 8.877947458445207829e-01 1.132019525000000026e+00
6.320000000000000284e+00 9.236784980043645232e-01 8.876205106711018145e-01 1.131634975000000098e+00
6.330000000000000071e+00 9.235549568408308874e-01 8.874461799530604100e-01 1.131945149999999956e+00
6.339999999999999858e+00 9.234313519962851213e-01 8.872717727993212344e-01 1.132016600000000039e+00
6.349999999999999645e+00 9.233077471517394663e-01 8.870973083188085084e-01 1.132404650000000013e+00
6.360000000000000320e+00 9.231841423071937003e-01 8.869228629472202252e-01 1.132628374999999910e+00
6.370000000000000107e+00 9.230605374626479342e-01 8.867484175756320530e-01 1.132769149999999891e+00
6.379999999999999893e+00 9.229370281396204190e-01 8.865740295308172092e-01 1.132867000000000068e+00
6.389999999999999680e+00 9.228135824976050339e-01 8.863996988127759158e-01 1.133024274999999914e+00
6.400000000000000355e+00 9.226902005366017789e-01 8.862254063125835080e-01 1.132849299999999948e+00
6.410000000000000142e+00 9.225668822566106542e-01 8.860511520302400967e-01 1.133112750000000002e+00
6.419999999999999929e+00 9.224436276576315485e-01 8.858769359657455711e-01 1.133111800000000002e+00
6.429999999999999716e+00 9.223204367396646841e-01 8.857027199012512675e-01 1.132886175000000106e+00
6.440000000000000391e+00 9.221972776622038293e-01 8.855284465099833024e-01 1.133514850000000074e+00
6.450000000000000178e+00 9.220742141062613362e-01 8.853541922276398912e-01 1.134309449999999941e+00
6.459999999999999964e+00 9.219513097528488910e-01 8.851800908166922444e-01 1.134666324999999976e+00
6.469999999999999751e+00 9.218286601234850774e-01 8.850061613860650267e-01 1.134288200000000080e+00
6.480000000000000426e+00 9.217061378561456353e-01 8.848323466089846878e-01 1.133875125000000095e+00
6.490000000000000213e+00 9.215837429508304535e-01 8.846585318319043489e-01 1.133877599999999930e+00
6.500000000000000000e+00 9.214614435670333004e-01 8.844846597280505707e-01 1.133959949999999939e+00
6.509999999999999787e+00 9.213392397047545090e-01 8.843107685152723496e-01 1.134466224999999939e+00
6.519999999999999574e+00 9.212171632044998670e-01 8.841368581935695747e-01 1.135130425000000054e+00
6.530000000000000249e+00 9.210952140662695964e-01 8.839629478718667999e-01 1.134713824999999954e+00
6.540000000000000036e+00 9.209733922900635861e-01 8.837890184412395822e-01 1.134811524999999932e+00
6.549999999999999822e+00 9.208516660353757155e-01 8.836150507927633679e-01 1.134416199999999986e+00
6.559999999999999609e+00 9.207300034616999751e-01 8.834409684907402749e-01 1.134416525000000009e+00
6.570000000000000284e+00 9.206083727285302443e-01 8.832667142083968637e-01 1.134330749999999943e+00
6.580000000000000071e+00 9.204867738358665230e-01 8.830922688368086915e-01 1.135191775000000014e+00
6.589999999999999858e+00 9.203652386242151540e-01 8.829177661384469689e-01 1.135625749999999989e+00
6.599999999999999645e+00 9.202438626150939438e-01 8.827432061133118069e-01 1.135957775000000058e+00
6.610000000000000320e+00 9.201225821274909844e-01 8.825686269792522021e-01 1.135711775000000090e+00
6.620000000000000107e+00 9.200014290019122853e-01 8.823939523005701613e-01 1.136101374999999969e+00
6.629999999999999893e+00 9.198803713978518370e-01 8.822192394040393459e-01 1.136508174999999898e+00
6.639999999999999680e+00 9.197594729963216587e-01 8.820445456164328624e-01 1.137111725000000018e+00
6.650000000000000355e+00 9.196387656378277597e-01 8.818698900466752644e-01 1.136887975000000051e+00
6.660000000000000142e+00 9.195181219603461020e-01 8.816951771501443380e-01 1.136967150000000037e+00
6.669999999999999929e+00 9.193975419638766855e-01 8.815203113822174252e-01 1.137107124999999996e+00
6.679999999999999716e+00 9.192769619674071579e-01 8.813452927428948591e-01 1.137365874999999971e+00
6.690000000000000391e+00 9.191564456519496495e-01 8.811701403411008604e-01 1.137535799999999986e+00
6.700000000000000178e+00 9.190359611769984838e-01 8.809948159589864325e-01 1.138345125000000069e+00
6.709999999999999964e+00 9.189155403830592261e-01 8.808193960322496796e-01 1.138649274999999905e+00
6.719999999999999751e+00 9.187952469511441178e-01 8.806439187787394873e-01 1.139269375000000029e+00
6.730000000000000426e+00 9.186750808812536029e-01 8.804684606341537378e-01 1.140303475000000066e+00
6.740000000000000213e+00 9.185551376949052660e-01 8.802930789252659816e-01 1.140581599999999973e+00
6.750000000000000000e+00 9.184353855515934306e-01 8.801178118699249930e-01 1.140379000000000032e+00
6.759999999999999787e+00 9.183157607703059666e-01 8.799425065967351189e-01 1.140535099999999913e+00
6.769999999999999574e+00 9.181961996700305217e-01 8.797671057789229199e-01 1.140660350000000101e+00
6.780000000000000249e+00 9.180767022507672070e-01 8.795916094164881738e-01 1.141491774999999986e+00
6.790000000000000036e+00 9.179573003530221431e-01 8.794160175094311027e-01 1.141437000000000035e+00
6.799999999999999822e+00 9.178378984552769682e-01 8.792402727309781563e-01 1.142129675000000066e+00
6.809999999999999609e+00 9.177186239195562756e-01 8.790644706257516594e-01 1.142927449999999956e+00
6.820000000000000284e+00 9.175994449053535007e-01 8.788886685205253846e-01 1.143682424999999947e+00
6.830000000000000071e+00 9.174804250936812178e-01 8.787128855242234415e-01 1.144132300000000102e+00
6.839999999999999858e+00 9.173615326440331952e-01 8.785371407457704951e-01 1.144296900000000061e+00
6.849999999999999645e+00 9.172427675564093219e-01 8.783613959673175486e-01 1.144658650000000000e+00
6.860000000000000320e+00 9.171240661497976898e-01 8.781856129710156056e-01 1.145228799999999936e+00
6.870000000000000107e+00 9.170054602647040864e-01 8.780098108657892197e-01 1.145575199999999905e+00
6.879999999999999893e+00 9.168869180606228353e-01 8.778339705427138373e-01 1.145692900000000014e+00
6.889999999999999680e+00 9.167683758565414731e-01 8.776580728928651265e-01 1.146586899999999964e+00
6.900000000000000355e+00 9.166499291739782507e-01 8.774821561340918619e-01 1.147162774999999968e+00
6.910000000000000142e+00 9.165315461724272694e-01 8.773062584842430400e-01 1.147028025000000007e+00
6.919999999999999929e+00 9.164131950113822977e-01 8.771302843986963360e-01 1.147267599999999943e+00
6.929999999999999716e+00 9.162947801693253069e-01 8.769541956596027532e-01 1.147894275000000075e+00
6.940000000000000391e+00 9.161763653272682051e-01 8.767780304848111772e-01 1.148520624999999962e+00
6.950000000000000178e+00 9.160579823257172238e-01 8.766018462010952694e-01 1.149123649999999941e+00
6.959999999999999964e+00 9.159396311646722522e-01 8.764256619173791396e-01 1.149415725000000110e+00
6.969999999999999751e+00 9.158213118441334011e-01 8.762494776336631208e-01 1.149611125000000067e+00
6.980000000000000426e+00 9.157029925235944390e-01 8.760732169142492198e-01 1.150174374999999971e+00
6.990000000000000213e+00 9.155846413625495783e-01 8.758969179769863223e-01 1.150329925000000086e+00
7.000000000000000000e+00 9.154663220420106162e-01 8.757205234951009887e-01 1.150647200000000092e+00
7.009999999999999787e+00 9.153479708809656445e-01 8.755440525775177729e-01 1.151065774999999958e+00
7.019999999999999574e+00 9.152295878794146633e-01 8.753675243331611178e-01 1.151128450000000081e+00
7.030000000000000249e+00 9.151112048778636821e-01 8.751908814352575838e-01 1.151687799999999928e+00
7.040000000000000036e+00 9.149928218763127008e-01 8.750141812105804995e-01 1.151846624999999902e+00
7.049999999999999822e+00 9.148743751937495894e-01 8.748374045502056440e-01 1.152023975000000089e+00
7.059999999999999609e+00 9.147559285111863669e-01 8.746605132362839097e-01 1.153283824999999929e+00
7.070000000000000284e+00 9.146375455096353857e-01 8.744837174669843893e-01 1.154143074999999907e+00
7.080000000000000071e+00 9.145192580296025442e-01 8.743070554601564126e-01 1.153897174999999997e+00
7.089999999999999858e+00 9.144010023900758233e-01 8.741304125622527676e-01 1.153880250000000052e+00
7.099999999999999645e+00 9.142827149100429818e-01 8.739537123375757943e-01 1.154330099999999915e+00
7.110000000000000320e+00 9.141643955895041307e-01 8.737769165682763850e-01 1.154931799999999953e+00
7.120000000000000107e+00 9.140460444284591590e-01 8.736001207989769757e-01 1.155574499999999949e+00
7.129999999999999893e+00 9.139276932674141873e-01 8.734233632475265630e-01 1.155430275000000062e+00
7.139999999999999680e+00 9.138093102658632061e-01 8.732465483693025998e-01 1.155580725000000086e+00
7.150000000000000355e+00 9.136908317427940851e-01 8.730696379464564227e-01 1.156006274999999972e+00
7.160000000000000142e+00 9.135722895387127229e-01 8.728926319789876986e-01 1.156203274999999975e+00
7.169999999999999929e+00 9.134536836536192306e-01 8.727155495758210924e-01 1.156560175000000079e+00
7.179999999999999716e+00 9.133350140875134970e-01 8.725383907369564929e-01 1.157345099999999904e+00
7.190000000000000391e+00 9.132163126809018650e-01 8.723612510070163362e-01 1.158355425000000105e+00
7.200000000000000178e+00 9.130977386363144932e-01 8.721842450395477231e-01 1.158377975000000060e+00
7.209999999999999964e+00 9.129791645917271214e-01 8.720073346167014350e-01 1.158059975000000019e+00
7.219999999999999751e+00 9.128605587066336291e-01 8.718304050849305931e-01 1.158097275000000037e+00
7.230000000000000426e+00 9.127418254595158764e-01 8.716534182263864228e-01 1.158365850000000030e+00
7.240000000000000213e+00 9.126229648503738634e-01 8.714763358232198165e-01 1.158449824999999933e+00
7.250000000000000000e+00 9.125039768792077011e-01 8.712991578754307742e-01 1.159350024999999951e+00
7.259999999999999787e+00 9.123848615460170564e-01 8.711219608187172891e-01 1.159387149999999922e+00
7.269999999999999574e+00 9.122656188508022623e-01 8.709447446530793613e-01 1.159427975000000055e+00
7.280000000000000249e+00 9.121462169530571984e-01 8.707674711606678830e-01 1.159611549999999935e+00
7.290000000000000036e+00 9.120266240122757440e-01 8.705901021236340798e-01 1.160352749999999933e+00
7.299999999999999822e+00 9.119069037094699182e-01 8.704127521955247193e-01 1.160216750000000019e+00
7.309999999999999609e+00 9.117869605231216923e-01 8.702353067227928118e-01 1.159889624999999924e+00
7.320000000000000284e+00 9.116667626127250568e-01 8.700577083786652510e-01 1.160369175000000030e+00
7.330000000000000071e+00 9.115463099782797896e-01 8.698799571631418148e-01 1.160616450000000022e+00
7.339999999999999858e+00 9.114256026197860017e-01 8.697021104029959426e-01 1.160987575000000049e+00
7.349999999999999645e+00 9.113047042182557123e-01 8.695242254250010738e-01 1.161867524999999901e+00
7.360000000000000320e+00 9.111836147736892544e-01 8.693463786648552016e-01 1.161618449999999969e+00
7.370000000000000107e+00 9.110623342860861840e-01 8.691685127957848866e-01 1.162088449999999940e+00
7.379999999999999893e+00 9.109408945959530657e-01 8.689907042534880111e-01 1.161637224999999995e+00
7.389999999999999680e+00 9.108192001817710937e-01 8.688128574933421389e-01 1.161605049999999917e+00
7.400000000000000355e+00 9.106972192030347024e-01 8.686349342974982735e-01 1.161837825000000102e+00
7.410000000000000142e+00 9.105749516597437809e-01 8.684569346659566369e-01 1.162439124999999907e+00
7.419999999999999929e+00 9.104524612329102373e-01 8.682789541433393321e-01 1.163276924999999906e+00
7.429999999999999716e+00 9.103298116035465348e-01 8.681011456010424565e-01 1.163901749999999957e+00
7.440000000000000391e+00 9.102070982931707022e-01 8.679236045836883351e-01 1.163731400000000082e+00
7.450000000000000178e+00 9.100842576207704981e-01 8.677462737645034174e-01 1.164183549999999956e+00
7.459999999999999964e+00 9.099613214268521544e-01 8.675691913613368111e-01 1.163830600000000048e+00
7.469999999999999751e+00 9.098383215519215694e-01 8.673923382652638514e-01 1.163839924999999997e+00
7.480000000000000426e+00 9.097151624744608256e-01 8.672156762584358747e-01 1.163587300000000102e+00
7.490000000000000213e+00 9.095918123539635802e-01 8.670391480140792195e-01 1.163126174999999929e+00
7.500000000000000000e+00 9.094682393499239348e-01 8.668626388786470072e-01 1.163489400000000007e+00
7.509999999999999787e+00 9.093444116218357687e-01 8.666861679610637914e-01 1.163250099999999954e+00
7.519999999999999574e+00 9.092202973291928503e-01 8.665096588256315790e-01 1.163531475000000093e+00
7.530000000000000249e+00 9.090958964719955127e-01 8.663331687991239205e-01 1.164247400000000043e+00
7.540000000000000036e+00 9.089713364122679051e-01 8.661567743172385869e-01 1.164355224999999994e+00
7.549999999999999822e+00 9.088465853095037961e-01 8.659804753799758004e-01 1.164063550000000058e+00
7.559999999999999609e+00 9.087216113231971759e-01 8.658042146605617884e-01 1.163330725000000010e+00
7.570000000000000284e+00 9.085963189318300159e-01 8.656278583965254514e-01 1.163887324999999917e+00
7.580000000000000071e+00 9.084707399759083257e-01 8.654514639146401178e-01 1.164115875000000022e+00
7.589999999999999858e+00 9.083449381364440134e-01 8.652750312149058987e-01 1.164327525000000030e+00
7.599999999999999645e+00 9.082189134134373010e-01 8.650985985151716795e-01 1.164845300000000083e+00
7.610000000000000320e+00 9.080927613284063282e-01 8.649222804689842281e-01 1.164479049999999960e+00
7.620000000000000107e+00 9.079663863598328444e-01 8.647459815317213305e-01 1.164815750000000039e+00
7.629999999999999893e+00 9.078398840292352112e-01 8.645697399212318723e-01 1.164667174999999943e+00
7.639999999999999680e+00 9.077132543366133177e-01 8.643935365285914108e-01 1.164446424999999952e+00
7.650000000000000355e+00 9.075864017604488021e-01 8.642173331359509492e-01 1.164128775000000005e+00
7.660000000000000142e+00 9.074593899817541276e-01 8.640411106343858227e-01 1.164548375000000080e+00
7.669999999999999929e+00 9.073321871600230626e-01 8.638648690238964756e-01 1.164195724999999904e+00
7.679999999999999716e+00 9.072048569762676262e-01 8.636886465223314602e-01 1.164317700000000011e+00
7.690000000000000391e+00 9.070773675899820310e-01 8.635124813475398842e-01 1.164673099999999906e+00
7.700000000000000178e+00 9.069498145226840835e-01 8.633364117173708552e-01 1.164585999999999899e+00
7.709999999999999964e+00 9.068221977743741169e-01 8.631604376318240401e-01 1.164525599999999939e+00
7.719999999999999751e+00 9.066944536640398900e-01 8.629845399819753293e-01 1.164548275000000022e+00
7.730000000000000426e+00 9.065666458726936439e-01 8.628086805499755041e-01 1.164028999999999980e+00
7.740000000000000213e+00 9.064386788788167948e-01 8.626328020090511250e-01 1.163905575000000026e+00
7.750000000000000000e+00 9.063105526824098979e-01 8.624568661413534176e-01 1.163864325000000033e+00
7.759999999999999787e+00 9.061823309644845281e-01 8.622809111647311564e-01 1.164371999999999963e+00
7.769999999999999574e+00 9.060540455655473613e-01 8.621049944059578918e-01 1.164098700000000042e+00
7.780000000000000249e+00 9.059256646450918327e-01 8.619290967561090699e-01 1.164080475000000003e+00
7.790000000000000036e+00 9.057972200436240628e-01 8.617531799973358053e-01 1.163976574999999958e+00
7.799999999999999822e+00 9.056687117611442739e-01 8.615772823474870945e-01 1.164236075000000037e+00
7.809999999999999609e+00 9.055401397976523548e-01 8.614014229154871582e-01 1.164709500000000064e+00
7.820000000000000284e+00 9.054116315151725658e-01 8.612256208102608834e-01 1.164316675000000023e+00
7.830000000000000071e+00 9.052830595516806467e-01 8.610498760318079370e-01 1.164399750000000067e+00
7.839999999999999858e+00 9.051544875881887275e-01 8.608741312533549905e-01 1.164002624999999957e+00
7.849999999999999645e+00 9.050258201031785577e-01 8.606982909302796081e-01 1.163935925000000093e+00
7.860000000000000320e+00 9.048970252561441274e-01 8.605223741715063435e-01 1.164664549999999910e+00
7.870000000000000107e+00 9.047682622496158178e-01 8.603465147395064072e-01 1.164754550000000055e+00
7.879999999999999893e+00 9.046395629240996383e-01 8.601707317432045752e-01 1.165060800000000008e+00
7.889999999999999680e+00 9.045108954390894684e-01 8.599950634004496219e-01 1.164799225000000105e+00
7.900000000000000355e+00 9.043822916350915397e-01 8.598194906023168826e-01 1.164698624999999987e+00
7.910000000000000142e+00 9.042537515121057412e-01 8.596439751309576938e-01 1.164704025000000032e+00
7.919999999999999929e+00 9.041252432296259522e-01 8.594685360952964981e-01 1.164890250000000016e+00
7.929999999999999716e+00 9.039968304686641920e-01 8.592932117131821812e-01 1.164311649999999920e+00
7.940000000000000391e+00 9.038684813887147840e-01 8.591179255489167499e-01 1.164193374999999975e+00
7.950000000000000178e+00 9.037401641492714965e-01 8.589426393846513186e-01 1.163937325000000023e+00
7.959999999999999964e+00 9.036118787503341077e-01 8.587673532203859983e-01 1.164123800000000042e+00
7.969999999999999751e+00 9.034836888729148585e-01 8.585921052739695636e-01 1.164223274999999891e+00
7.980000000000000426e+00 9.033556263575199807e-01 8.584169337632510111e-01 1.164004924999999968e+00
7.990000000000000213e+00 9.032276912041493633e-01 8.582418577971548945e-01 1.163477600000000001e+00
8.000000000000000000e+00 9.030998515722969966e-01 8.580667627221343352e-01 1.162753249999999960e+00
8.009999999999999787e+00 9.029720437809505285e-01 8.578915529935668971e-01 1.162391174999999999e+00
8.019999999999999574e+00 9.028442041490982728e-01 8.577162095025280264e-01 1.162734975000000004e+00
8.029999999999999361e+00 9.027164281982579253e-01 8.575408086847157163e-01 1.163135524999999948e+00
8.039999999999999147e+00 9.025888432904539682e-01 8.573654651936768456e-01 1.162799474999999916e+00
8.050000000000000711e+00 9.024613857446743825e-01 8.571901790294115253e-01 1.162996974999999988e+00
8.060000000000000497e+00 9.023341510824370859e-01 8.570149501919195334e-01 1.162302699999999911e+00
8.070000000000000284e+00 9.022070437822241606e-01 8.568397213544276525e-01 1.161774800000000107e+00
8.080000000000000071e+00 9.020800638440354957e-01 8.566644351901622212e-01 1.161615124999999971e+00
8.089999999999999858e+00 9.019532112678710911e-01 8.564891108080477933e-01 1.161984275000000011e+00
8.099999999999999645e+00 9.018265815752493086e-01 8.563138246437824730e-01 1.162110500000000046e+00
8.109999999999999432e+00 9.017001747661698152e-01 8.561385766973659273e-01 1.162041600000000008e+00
8.119999999999999218e+00 9.015739908406327219e-01 8.559633860777229319e-01 1.161923950000000039e+00
8.130000000000000782e+00 9.014480616391442602e-01 8.557882718937779298e-01 1.162172049999999901e+00
8.140000000000000568e+00 9.013223871617042082e-01 8.556132532544552527e-01 1.161975949999999980e+00
8.150000000000000355e+00 9.011969355678066673e-01 8.554383110508305688e-01 1.161451100000000070e+00
8.160000000000000142e+00 9.010717386979576471e-01 8.552633879561303276e-01 1.161513774999999971e+00
8.169999999999999929e+00 9.009467647116512490e-01 8.550885221882034148e-01 1.162352124999999958e+00
8.179999999999999716e+00 9.008221091304052797e-01 8.549138284005969313e-01 1.161565474999999958e+00
8.189999999999999503e+00 9.006977401137139516e-01 8.547392301576128837e-01 1.161365224999999946e+00
8.199999999999999289e+00 9.005736576615772648e-01 8.545647465681757149e-01 1.161550700000000047e+00
8.210000000000000853e+00 9.004498936145012289e-01 8.543903967412098677e-01 1.161300774999999952e+00
8.220000000000000639e+00 9.003264479724857328e-01 8.542161615677908992e-01 1.160770899999999939e+00
8.230000000000000426e+00 9.002031933735067382e-01 8.540419263943720418e-01 1.159852300000000058e+00
8.240000000000000213e+00 9.000800979770581245e-01 8.538675574584816408e-01 1.159718924999999956e+00
8.250000000000000000e+00 8.999571936236457903e-01 8.536931311958179114e-01 1.160517575000000079e+00
8.259999999999999787e+00 8.998345439942820878e-01 8.535187813688521752e-01 1.160329174999999990e+00
8.269999999999999574e+00 8.997122127699789251e-01 8.533445270865086529e-01 1.159857200000000033e+00
8.279999999999999361e+00 8.995901362697242831e-01 8.531703301309387921e-01 1.159737449999999948e+00
8.289999999999999147e+00 8.994683144935182728e-01 8.529961905021422597e-01 1.159338600000000108e+00
8.300000000000000711e+00 8.993467156008545516e-01 8.528221082001191666e-01 1.159824299999999919e+00
8.310000000000000497e+00 8.992254032727454716e-01 8.526481978784163918e-01 1.159806700000000079e+00
8.320000000000000284e+00 8.991044411902031630e-01 8.524745550816563711e-01 1.158782900000000060e+00
8.330000000000000071e+00 8.989837338317094861e-01 8.523010078295186753e-01 1.158099774999999942e+00
8.339999999999999858e+00 8.988631538352399586e-01 8.521274796863056444e-01 1.157502175000000078e+00
8.349999999999999645e+00 8.987426693602885708e-01 8.519538751073946203e-01 1.157186325000000071e+00
8.359999999999999432e+00 8.986221848853372940e-01 8.517801367660121636e-01 1.157314900000000035e+00
8.369999999999999218e+00 8.985017322508921378e-01 8.516063028800072710e-01 1.157814225000000086e+00
8.380000000000000782e+00 8.983813751379650103e-01 8.514324498850779355e-01 1.157954300000000103e+00
8.390000000000000568e+00 8.982611135465561336e-01 8.512586542169221504e-01 1.157836000000000087e+00
8.400000000000000355e+00 8.981409793171714062e-01 8.510848967666152509e-01 1.158111850000000054e+00
8.410000000000000142e+00 8.980209724498110502e-01 8.509112539698551192e-01 1.158035399999999937e+00
8.419999999999999929e+00 8.979010611039689449e-01 8.507377258266420883e-01 1.157919174999999967e+00
8.429999999999999716e+00 8.977813089606571095e-01 8.505643505548248218e-01 1.158014075000000087e+00
8.439999999999999503e+00 8.976616841793696455e-01 8.503911281544033196e-01 1.157697224999999941e+00
8.449999999999999289e+00 8.975421549196002102e-01 8.502180012986042534e-01 1.156999925000000040e+00
8.460000000000000853e+00 8.974226575003368955e-01 8.500448744428052983e-01 1.156333175000000102e+00
8.470000000000000639e+00 8.973030645595554411e-01 8.498716711513083499e-01 1.156765000000000043e+00
8.480000000000000426e+00 8.971834397782679771e-01 8.496984487508868478e-01 1.156818225000000089e+00
8.490000000000000213e+00 8.970638149969802910e-01 8.495252645683144532e-01 1.156404425000000069e+00
8.500000000000000000e+00 8.969441902156927160e-01 8.493521377125153871e-01 1.156470550000000097e+00
8.509999999999999787e+00 8.968245972749111505e-01 8.491791064013387569e-01 1.156094175000000002e+00
8.519999999999999574e+00 8.967050043341296961e-01 8.490061515258600089e-01 1.155714549999999896e+00
8.529999999999999361e+00 8.965853795528422321e-01 8.488332539771548113e-01 1.155540674999999906e+00
8.539999999999999147e+00 8.964656910905424159e-01 8.486603755373740565e-01 1.155501024999999959e+00
8.550000000000000711e+00 8.963459707877368121e-01 8.484875544243666301e-01 1.155545175000000091e+00
8.560000000000000497e+00 8.962262186444249767e-01 8.483148288559817507e-01 1.155481800000000003e+00
8.570000000000000284e+00 8.961064983416191509e-01 8.481422370500681929e-01 1.154993500000000006e+00
8.580000000000000071e+00 8.959866825172951854e-01 8.479697025709280744e-01 1.154701125000000106e+00
8.589999999999999858e+00 8.958668030119590897e-01 8.477971680917879560e-01 1.154622500000000107e+00
8.599999999999999645e+00 8.957468598256108638e-01 8.476246718304968342e-01 1.154215074999999979e+00
8.609999999999999432e+00 8.956267574367322570e-01 8.474521373513567157e-01 1.154127750000000008e+00
8.619999999999999218e+00 8.955065276858295009e-01 8.472795837632920435e-01 1.153955899999999923e+00
8.630000000000000782e+00 8.953861705729024845e-01 8.471070110663030395e-01 1.154026524999999914e+00
8.640000000000000568e+00 8.952657497789632268e-01 8.469344765871629210e-01 1.153728300000000040e+00
8.650000000000000355e+00 8.951452334635058294e-01 8.467619994347962420e-01 1.153335774999999952e+00
8.660000000000000142e+00 8.950246216265302923e-01 8.465895031735050091e-01 1.153415550000000067e+00
8.669999999999999929e+00 8.949039779490486346e-01 8.464171024568363233e-01 1.153316524999999926e+00
8.679999999999999716e+00 8.947832705905548467e-01 8.462447590669410769e-01 1.153148049999999980e+00
8.689999999999999503e+00 8.946625313915549382e-01 8.460724730038191588e-01 1.152665049999999969e+00
8.699999999999999289e+00 8.945417285115430106e-01 8.459001869406973517e-01 1.152292099999999930e+00
8.710000000000000853e+00 8.944208619505188418e-01 8.457278626597265481e-01 1.152171950000000056e+00
8.720000000000000639e+00 8.942999317084826538e-01 8.455555383787557444e-01 1.152264624999999931e+00
8.730000000000000426e+00 8.941789696259403453e-01 8.453832523156338263e-01 1.152476875000000067e+00
8.740000000000000213e+00 8.940580712244101669e-01 8.452110617971343443e-01 1.151750374999999993e+00
8.750000000000000000e+00 8.939371091418678583e-01 8.450388903875594160e-01 1.151753900000000108e+00
8.759999999999999787e+00 8.938161470593255498e-01 8.448667189779844877e-01 1.151324299999999967e+00
8.769999999999999574e+00 8.936951212957710000e-01 8.446945284594848946e-01 1.151417624999999889e+00
8.779999999999999361e+00 8.935740955322166723e-01 8.445223379409855236e-01 1.151382899999999987e+00
8.789999999999999147e+00 8.934530379281562240e-01 8.443501856403350381e-01 1.151440900000000100e+00
8.800000000000000711e+00 8.933320758456139155e-01 8.441781479932314314e-01 1.151381299999999941e+00
8.810000000000000497e+00 8.932111456035776165e-01 8.440062249996747035e-01 1.150726474999999915e+00
8.820000000000000284e+00 8.930902472020474381e-01 8.438343402239669722e-01 1.150447149999999974e+00
8.830000000000000071e+00 8.929693488005171487e-01 8.436624745571835726e-01 1.150275900000000018e+00
8.839999999999999858e+00 8.928484503989870813e-01 8.434906279993248379e-01 1.150190849999999987e+00
8.849999999999999645e+00 8.927275838379629125e-01 8.433188005503905460e-01 1.150112175000000070e+00
8.859999999999999432e+00 8.926067491174449753e-01 8.431470304282295825e-01 1.150036400000000070e+00
8.869999999999999218e+00 8.924859462374328256e-01 8.429753176328421693e-01 1.149954249999999956e+00
8.880000000000000782e+00 8.923652070384331392e-01 8.428036812731527494e-01 1.149705025000000047e+00
8.890000000000000568e+00 8.922444996799393513e-01 8.426320831313122151e-01 1.149503750000000046e+00
8.900000000000000355e+00 8.921237923214455634e-01 8.424605040983961235e-01 1.148964274999999979e+00
8.910000000000000142e+00 8.920030849629517755e-01 8.422888677387065925e-01 1.148631699999999922e+00
8.919999999999999929e+00 8.918823139234458575e-01 8.421171358343947366e-01 1.148524274999999983e+00
8.929999999999999716e+00 8.917614473624216886e-01 8.419452892765358909e-01 1.148662824999999943e+00
8.939999999999999503e+00 8.916405489608915103e-01 8.417733662829791630e-01 1.148529249999999946e+00
8.949999999999999289e+00 8.915195868783492017e-01 8.416014050715735495e-01 1.148887325000000015e+00
8.960000000000000853e+00 8.913986247958068931e-01 8.414294629690923788e-01 1.148876149999999985e+00
8.970000000000000639e+00 8.912776945537707052e-01 8.412575590844600937e-01 1.148800824999999914e+00
8.980000000000000426e+00 8.911567324712283966e-01 8.410856934176768052e-01 1.148462824999999965e+00
8.990000000000000213e+00 8.910357703886860881e-01 8.409138277508935166e-01 1.148551525000000018e+00
9.000000000000000000e+00 8.909148083061437795e-01 8.407419811930346709e-01 1.148622524999999950e+00
9.009999999999999787e+00 8.907938462236014709e-01 8.405701919619493756e-01 1.148723099999999997e+00
9.019999999999999574e+00 8.906728841410591624e-01 8.403984791665619625e-01 1.148527199999999970e+00
9.029999999999999361e+00 8.905518902180106222e-01 8.402268045890235459e-01 1.149070424999999895e+00
9.039999999999999147e+00 8.904309918164805548e-01 8.400552828828808938e-01 1.148508899999999944e+00
9.050000000000000711e+00 8.903100934149503765e-01 8.398838567213606776e-01 1.148428900000000086e+00
9.060000000000000497e+00 8.901891950134201981e-01 8.397125069955383436e-01 1.148546850000000008e+00
9.070000000000000284e+00 8.900682647713840101e-01 8.395412528143384456e-01 1.148420400000000008e+00
9.080000000000000071e+00 8.899473663698538317e-01 8.393700750688365408e-01 1.148185599999999917e+00
9.089999999999999858e+00 8.898263724468054026e-01 8.391989355411836327e-01 1.148129275000000060e+00
9.099999999999999645e+00 8.897053148427448432e-01 8.390278533403040528e-01 1.148498075000000007e+00
9.109999999999999432e+00 8.895842572386843949e-01 8.388568475751223552e-01 1.148210474999999953e+00
9.119999999999999218e+00 8.894631359536117055e-01 8.386859182456386508e-01 1.148778249999999890e+00
9.130000000000000782e+00 8.893420146685391270e-01 8.385151608964753756e-01 1.148231124999999908e+00
9.140000000000000568e+00 8.892208615429604279e-01 8.383445182008588681e-01 1.147747375000000014e+00
9.150000000000000355e+00 8.890996447363695987e-01 8.381738946141668034e-01 1.147832200000000080e+00
9.160000000000000142e+00 8.889783005677545091e-01 8.380033474631727319e-01 1.147895125000000016e+00
9.169999999999999929e+00 8.888568927181271784e-01 8.378328576389520999e-01 1.148117099999999891e+00
9.179999999999999716e+00 8.887354211874878285e-01 8.376625397950517860e-01 1.148191200000000078e+00
9.189999999999999503e+00 8.886139178163424690e-01 8.374923939314719012e-01 1.147973375000000074e+00
9.199999999999999289e+00 8.884923189236788588e-01 8.373223245035897877e-01 1.147371574999999977e+00
9.210000000000000853e+00 8.883705608284849786e-01 8.371522932935566708e-01 1.147263874999999933e+00
9.220000000000000639e+00 8.882486116902545970e-01 8.369822047567501144e-01 1.147295175000000000e+00
9.230000000000000426e+00 8.881264396684818152e-01 8.368120780020946725e-01 1.147399899999999917e+00
9.240000000000000213e+00 8.880040766036726430e-01 8.366418939206656802e-01 1.148085575000000080e+00
9.250000000000000000e+00 8.878815861768390993e-01 8.364717480570857955e-01 1.147869625000000005e+00
9.259999999999999787e+00 8.877589365474755079e-01 8.363016213024302425e-01 1.148018200000000100e+00
9.269999999999999574e+00 8.876361277155813134e-01 8.361314945477748006e-01 1.148746849999999986e+00
9.279999999999999361e+00 8.875132233621690903e-01 8.359614633377416837e-01 1.148703999999999947e+00
9.289999999999999147e+00 8.873902871682506355e-01 8.357915467812554455e-01 1.148777900000000018e+00
9.300000000000000711e+00 8.872672554528141520e-01 8.356217066604672006e-01 1.148556574999999969e+00
9.310000000000000497e+00 8.871441282158594177e-01 8.354518665396788446e-01 1.148371025000000101e+00
9.320000000000000284e+00 8.870209054573863217e-01 8.352819690921171603e-01 1.148746274999999928e+00
9.330000000000000071e+00 8.868975553368891873e-01 8.351120334267064793e-01 1.148877799999999949e+00
9.339999999999999858e+00 8.867741096948738022e-01 8.349420595434469128e-01 1.149348975000000106e+00
9.349999999999999645e+00 8.866506322123522965e-01 8.347720665512627924e-01 1.149711775000000102e+00
9.359999999999999432e+00 8.865271228893246702e-01 8.346020544501542293e-01 1.149817799999999890e+00
9.369999999999999218e+00 8.864035817257912564e-01 8.344320232401211124e-01 1.149769800000000064e+00
9.380000000000000782e+00 8.862800087217513889e-01 8.342618773765411166e-01 1.150372450000000102e+00
9.390000000000000568e+00 8.861564675582178641e-01 8.340916932951121243e-01 1.150691399999999920e+00
9.400000000000000355e+00 8.860329582351903488e-01 8.339215092136832430e-01 1.151106724999999997e+00
9.410000000000000142e+00 8.859095444336809733e-01 8.337513251322542507e-01 1.151325975000000001e+00
9.419999999999999929e+00 8.857862898347019787e-01 8.335811983775988088e-01 1.151479375000000083e+00
9.429999999999999716e+00 8.856631307572411238e-01 8.334110525140188130e-01 1.151622324999999947e+00
9.439999999999999503e+00 8.855401308823106499e-01 8.332408684325898207e-01 1.151548575000000074e+00
9.449999999999999289e+00 8.854171946883923061e-01 8.330706079154630572e-01 1.152164500000000036e+00
9.460000000000000853e+00 8.852944495375102418e-01 8.329002900715627433e-01 1.152680324999999950e+00
9.470000000000000639e+00 8.851718635891587805e-01 8.327299340098134328e-01 1.152906849999999928e+00
9.480000000000000426e+00 8.850495005243494973e-01 8.325595206212906829e-01 1.153429250000000073e+00
9.490000000000000213e+00 8.849273921835888457e-01 8.323891645595414834e-01 1.154204924999999937e+00
9.500000000000000000e+00 8.848056022478887339e-01 8.322189040424146089e-01 1.154279924999999984e+00
9.509999999999999787e+00 8.846841943982616252e-01 8.320487199609857276e-01 1.154709025000000056e+00
9.519999999999999574e+00 8.845631367942010659e-01 8.318786314241791713e-01 1.155027699999999991e+00
9.529999999999999361e+00 8.844424612762132876e-01 8.317086384319950509e-01 1.155147324999999947e+00
9.539999999999999147e+00 8.843221360037923917e-01 8.315387027665843700e-01 1.155349500000000029e+00
9.550000000000000711e+00 8.842021609769380452e-01 8.313687479922492463e-01 1.155855499999999925e+00
9.560000000000000497e+00 8.840825043551444606e-01 8.311987741089894577e-01 1.156054375000000078e+00
9.570000000000000284e+00 8.839631661384115269e-01 8.310287428989564518e-01 1.156645900000000005e+00
9.580000000000000071e+00 8.838441463267391329e-01 8.308586543621500065e-01 1.157183375000000014e+00
9.589999999999999858e+00 8.837254130796213802e-01 8.306884320628720175e-01 1.157572999999999963e+00
9.599999999999999645e+00 8.836069663970582688e-01 8.305180951100472608e-01 1.158179099999999906e+00
9.609999999999999432e+00 8.834888062790497987e-01 8.303476435036756254e-01 1.158770424999999937e+00
9.619999999999999218e+00 8.833709327255957477e-01 8.301770581348325573e-01 1.159131300000000087e+00
9.630000000000000782e+00 8.832533138961903285e-01 8.300063390035180566e-01 1.159723400000000071e+00
9.640000000000000568e+00 8.831358861098212998e-01 8.298354478918833488e-01 1.160573450000000006e+00
9.650000000000000355e+00 8.830187130475007917e-01 8.296644230177773194e-01 1.161213499999999899e+00
9.660000000000000142e+00 8.829017947092288043e-01 8.294933217079732968e-01 1.162221374999999890e+00
9.669999999999999929e+00 8.827850992544992170e-01 8.293221821803202776e-01 1.162864075000000108e+00
9.679999999999999716e+00 8.826686903643242710e-01 8.291510235437427045e-01 1.163741350000000008e+00
9.689999999999999503e+00 8.825524725171856044e-01 8.289798457982407998e-01 1.163317275000000039e+00
9.699999999999999289e+00 8.824364138725774298e-01 8.288085533991920162e-01 1.164181724999999945e+00
9.710000000000000853e+00 8.823204507494873949e-01 8.286371463465962428e-01 1.164518149999999919e+00
9.720000000000000639e+00 8.822045513074094902e-01 8.284656246404535906e-01 1.165092849999999958e+00
9.730000000000000426e+00 8.820887473868497253e-01 8.282939882807641707e-01 1.165427374999999932e+00
9.740000000000000213e+00 8.819729116257839507e-01 8.281221799407543216e-01 1.165771899999999972e+00
9.750000000000000000e+00 8.818571077052241858e-01 8.279502378382731509e-01 1.166544299999999978e+00
9.759999999999999787e+00 8.817412401036522906e-01 8.277781810822449904e-01 1.167074575000000003e+00
9.769999999999999574e+00 8.816254043425865161e-01 8.276060287815945049e-01 1.167325549999999934e+00
9.779999999999999361e+00 8.815094730600026018e-01 8.274337618273971406e-01 1.168172449999999918e+00
9.789999999999999147e+00 8.813935417774185765e-01 8.272614566553507798e-01 1.169092199999999915e+00
9.800000000000000711e+00 8.812776423353406718e-01 8.270891897011534155e-01 1.169160549999999965e+00
9.810000000000000497e+00 8.811617110527567576e-01 8.269169609648050479e-01 1.169947199999999965e+00
9.820000000000000284e+00 8.810457479296666117e-01 8.267447704463055658e-01 1.170444449999999970e+00
9.830000000000000071e+00 8.809297211255645577e-01 8.265726372545795231e-01 1.170452875000000059e+00
9.839999999999999858e+00 8.808135987999441419e-01 8.264004849539290376e-01 1.171102024999999935e+00
9.849999999999999645e+00 8.806973491122994657e-01 8.262283326532785521e-01 1.171254199999999912e+00
9.859999999999999432e+00 8.805809402221245197e-01 8.260561230258546273e-01 1.171662425000000063e+00
9.869999999999999218e+00 8.804643721294193037e-01 8.258838560716572630e-01 1.171791000000000027e+00
9.880000000000000782e+00 8.803475493126653451e-01 8.257114744639130199e-01 1.172604874999999991e+00
9.890000000000000568e+00 8.802305354528752179e-01 8.255390164204707837e-01 1.172933999999999921e+00
9.900000000000000355e+00 8.801132668690364591e-01 8.253664628324062225e-01 1.173443900000000095e+00
9.910000000000000142e+00 8.799957754016553002e-01 8.251938710264926646e-01 1.173855599999999999e+00
9.919999999999999929e+00 8.798780610507317412e-01 8.250212218938056674e-01 1.174017850000000029e+00
9.929999999999999716e+00 8.797600919757594395e-01 8.248484963254206770e-01 1.174722524999999962e+00
9.939999999999999503e+00 8.796419000172448488e-01 8.246757134302622472e-01 1.175035250000000087e+00
9.949999999999999289e+00 8.795235170156938675e-01 8.245029114261794856e-01 1.175732949999999999e+00
9.960000000000000853e+00 8.794049429711064958e-01 8.243301285310211668e-01 1.176085225000000012e+00
9.970000000000000639e+00 8.792862097239886321e-01 8.241573456358627370e-01 1.176151825000000040e+00
9.980000000000000426e+00 8.791672535933285904e-01 8.239845054139309788e-01 1.176433524999999980e+00
9.990000000000000213e+00 8.790481382601380567e-01 8.238116269741502240e-01 1.177246449999999944e+00
1.000000000000000000e+01 8.789288637244171420e-01 8.236387294254449154e-01 1.177689399999999997e+00
1.000999999999999979e+01 8.788094618266720781e-01 8.234658509856641606e-01 1.177740175000000056e+00
1.001999999999999957e+01 8.786899325669026428e-01 8.232929534369588520e-01 1.177754900000000049e+00
1.002999999999999936e+01 8.785702441046030486e-01 8.231199412347067756e-01 1.177975325000000018e+00
1.003999999999999915e+01 8.784503964397729625e-01 8.229468525967567061e-01 1.178496275000000093e+00
1.005000000000000071e+01 8.783304532534247366e-01 8.227736875231086433e-01 1.178723074999999954e+00
1.006000000000000050e+01 8.782104145455583710e-01 8.226004651226872522e-01 1.179106675000000104e+00
1.007000000000000028e+01 8.780903121566797642e-01 8.224272236133413072e-01 1.179456075000000048e+00
1.008000000000000007e+01 8.779702416083072780e-01 8.222540012129199161e-01 1.179618424999999915e+00
1.008999999999999986e+01 8.778502029004409124e-01 8.220808170303474105e-01 1.179614050000000081e+00
1.009999999999999964e+01 8.777301641925745468e-01 8.219075755210014655e-01 1.179589825000000092e+00
1.010999999999999943e+01 8.776100936442020606e-01 8.217342575759576384e-01 1.179988374999999978e+00
1.011999999999999922e+01 8.774899912553234538e-01 8.215608440862913753e-01 1.180091299999999954e+00
1.013000000000000078e+01 8.773698888664449580e-01 8.213873159430782334e-01 1.180155099999999901e+00
1.014000000000000057e+01 8.772497546370602306e-01 8.212136349284692161e-01 1.180973824999999922e+00
1.015000000000000036e+01 8.771296522481817348e-01 8.210398583692378738e-01 1.181336125000000070e+00
1.016000000000000014e+01 8.770096135403153692e-01 8.208660435921575349e-01 1.182043750000000060e+00
1.016999999999999993e+01 8.768897340349791625e-01 8.206922479240016388e-01 1.182277624999999999e+00
1.017999999999999972e+01 8.767699500511613175e-01 8.205185095826191821e-01 1.182255950000000055e+00
1.018999999999999950e+01 8.766503252698737425e-01 8.203447330233878398e-01 1.182325700000000035e+00
1.019999999999999929e+01 8.765307323290922881e-01 8.201709182463075010e-01 1.182590524999999948e+00
1.021000000000000085e+01 8.764112667503350940e-01 8.199970461424537227e-01 1.182462574999999960e+00
1.022000000000000064e+01 8.762918011715778999e-01 8.198230593850529546e-01 1.182843199999999984e+00
1.023000000000000043e+01 8.761723355928205947e-01 8.196489579741054188e-01 1.182990425000000068e+00
1.024000000000000021e+01 8.760529336950754198e-01 8.194747610185354469e-01 1.183453775000000041e+00
1.025000000000000000e+01 8.759335317973303559e-01 8.193005258451164785e-01 1.183327924999999947e+00
1.025999999999999979e+01 8.758141298995852919e-01 8.191261569092261885e-01 1.183625850000000090e+00
1.026999999999999957e+01 8.756946961613341074e-01 8.189516542108645769e-01 1.183229775000000039e+00
1.027999999999999936e+01 8.755751350610586625e-01 8.187769413143335395e-01 1.183624449999999939e+00
1.028999999999999915e+01 8.754553510772408176e-01 8.186020182196332984e-01 1.184158824999999915e+00
1.030000000000000071e+01 8.753354715719046109e-01 8.184269040356882963e-01 1.184517150000000019e+00
1.031000000000000050e+01 8.752154965450504864e-01 8.182516751981963044e-01 1.185190624999999942e+00
1.032000000000000028e+01 8.750953941561718796e-01 8.180763890339308730e-01 1.185329099999999913e+00
1.033000000000000007e+01 8.749752280862812537e-01 8.179010455428921134e-01 1.185334099999999946e+00
1.033999999999999986e+01 8.748549028138601358e-01 8.177256447250798033e-01 1.186184549999999893e+00
1.034999999999999964e+01 8.747344501794149796e-01 8.175502247983430504e-01 1.186120274999999946e+00
1.035999999999999943e+01 8.746138701829453410e-01 8.173748048716062975e-01 1.186281850000000082e+00
1.036999999999999922e+01 8.744930673029334134e-01 8.171993276180961052e-01 1.186739374999999930e+00
1.038000000000000078e+01 8.743720733798850953e-01 8.170238312556613591e-01 1.186562525000000035e+00
1.039000000000000057e+01 8.742507610517760153e-01 8.168482775664531736e-01 1.186828474999999994e+00
1.040000000000000036e+01 8.741292258401245352e-01 8.166727238772450992e-01 1.186832700000000074e+00
1.041000000000000014e+01 8.740074040639184139e-01 8.164971319701880281e-01 1.187369874999999908e+00
1.041999999999999993e+01 8.738852957231578733e-01 8.163215400631308460e-01 1.187698649999999967e+00
1.042999999999999972e+01 8.737629326583487011e-01 8.161460437006963220e-01 1.187464424999999935e+00
1.043999999999999950e+01 8.736403467099970177e-01 8.159705855561104615e-01 1.187849975000000002e+00
1.044999999999999929e+01 8.735174741970908041e-01 8.157952038472227052e-01 1.188291474999999986e+00
1.046000000000000085e+01 8.733942832791239397e-01 8.156199559008062705e-01 1.188267799999999985e+00
1.047000000000000064e+01 8.732708694776144531e-01 8.154448608257856002e-01 1.188502425000000029e+00
1.048000000000000043e+01 8.731471372710445378e-01 8.152699568400098018e-01 1.188517250000000081e+00
1.049000000000000021e+01 8.730231503404259907e-01 8.150952057256299899e-01 1.187979099999999955e+00
1.050000000000000000e+01 8.728988450047469039e-01 8.149205310469480601e-01 1.187694374999999969e+00
1.050999999999999979e+01 8.727740939019827948e-01 8.147458945861149049e-01 1.188161575000000081e+00
1.051999999999999957e+01 8.726489925536520254e-01 8.145713536699042967e-01 1.187863749999999996e+00
1.052999999999999936e+01 8.725235091192482528e-01 8.143968318626181313e-01 1.187831075000000070e+00
1.053999999999999915e+01 8.723975162367476610e-01 8.142223100553319659e-01 1.187432550000000031e+00
1.055000000000000071e+01 8.722710775871621580e-01 8.140477309212724721e-01 1.187744024999999981e+00
1.056000000000000050e+01 8.721440976489734931e-01 8.138730944604393169e-01 1.188048825000000086e+00
1.057000000000000028e+01 8.720166401031939074e-01 8.136984197817572761e-01 1.188297724999999971e+00
1.058000000000000007e+01 8.718887367903291885e-01 8.135237833209243430e-01 1.188468099999999916e+00
1.058999999999999986e+01 8.717604513913920217e-01 8.133492424047137348e-01 1.188642675000000093e+00
1.059999999999999964e+01 8.716318475873939819e-01 8.131748352509743372e-01 1.188721099999999975e+00
1.060999999999999943e+01 8.715028616973231612e-01 8.130005236418574865e-01 1.188908024999999924e+00
1.061999999999999922e+01 8.713735892426978102e-01 8.128263266862876257e-01 1.189008550000000053e+00
1.063000000000000078e+01 8.712439665425057989e-01 8.126522252753399789e-01 1.189356300000000033e+00
1.064000000000000057e+01 8.711140254372530256e-01 8.124782194090148790e-01 1.189072600000000035e+00
1.065000000000000036e+01 8.709837340864335919e-01 8.123042326516141109e-01 1.189031100000000007e+00
1.066000000000000014e+01 8.708530924900473869e-01 8.121302267852890111e-01 1.189330224999999963e+00
1.066999999999999993e+01 8.707221324886005309e-01 8.119562018100393574e-01 1.189539450000000054e+00
1.067999999999999972e+01 8.705909177631051543e-01 8.117822150526387004e-01 1.189757549999999942e+00
1.068999999999999950e+01 8.704594801540673776e-01 8.116082474041624861e-01 1.189823300000000028e+00
1.069999999999999929e+01 8.703278515019932104e-01 8.114343179735352685e-01 1.189859350000000093e+00
1.071000000000000085e+01 8.701960636473885513e-01 8.112604076518324936e-01 1.190475450000000102e+00
1.072000000000000064e+01 8.700641802712658635e-01 8.110866310926010403e-01 1.190202825000000075e+00
1.073000000000000043e+01 8.699322968951430646e-01 8.109129309690676912e-01 1.189932999999999907e+00
1.074000000000000021e+01 8.698003816785143671e-01 8.107393072812321133e-01 1.189837250000000068e+00
1.075000000000000000e+01 8.696684664618855587e-01 8.105657027023210892e-01 1.189547700000000097e+00
1.075999999999999979e+01 8.695365512452567502e-01 8.103920790144855113e-01 1.189711699999999928e+00
1.076999999999999957e+01 8.694047315501460815e-01 8.102184935444989300e-01 1.189905599999999897e+00
1.077999999999999936e+01 8.692730073765537746e-01 8.100449462923613453e-01 1.190040474999999986e+00
1.078999999999999915e+01 8.691414742459977472e-01 8.098714945848460856e-01 1.189408425000000102e+00
1.080000000000000071e+01 8.690101321584781102e-01 8.096980237684063830e-01 1.189106474999999996e+00
1.081000000000000050e+01 8.688788855924767240e-01 8.095244574073443555e-01 1.189022725000000058e+00
1.082000000000000028e+01 8.687477663884995982e-01 8.093507955016597810e-01 1.189420499999999992e+00
1.083000000000000007e+01 8.686169337490770026e-01 8.091771144870507637e-01 1.189519474999999993e+00
1.083999999999999986e+01 8.684863558337029277e-01 8.090034525813664112e-01 1.189109374999999913e+00
1.084999999999999964e+01 8.683560963233895036e-01 8.088297333489083973e-01 1.188828400000000007e+00
1.085999999999999943e+01 8.682260915371247112e-01 8.086559567896769440e-01 1.188842874999999966e+00
1.086999999999999922e+01 8.680963733154143380e-01 8.084820655768987230e-01 1.188742449999999895e+00
1.088000000000000078e+01 8.679669098177525965e-01 8.083080788194980659e-01 1.188749674999999950e+00
1.089000000000000057e+01 8.678377328846454963e-01 8.081339391907015335e-01 1.188625800000000066e+00
1.090000000000000036e+01 8.677088425160929264e-01 8.079596657994335684e-01 1.188758500000000051e+00
1.091000000000000014e+01 8.675802387120949977e-01 8.077852777546188356e-01 1.189212925000000087e+00
1.091999999999999993e+01 8.674519851536636184e-01 8.076108323830305524e-01 1.189098624999999965e+00
1.092999999999999972e+01 8.673241136813051311e-01 8.074364061203668230e-01 1.189540100000000100e+00
1.093999999999999950e+01 8.671966879760314439e-01 8.072620371844766440e-01 1.189190825000000062e+00
1.094999999999999929e+01 8.670695806758186297e-01 8.070876491396616892e-01 1.189572300000000027e+00
1.096000000000000085e+01 8.669429191426906156e-01 8.069133566394693924e-01 1.189245475000000107e+00
1.097000000000000064e+01 8.668166078551292619e-01 8.067390832482015384e-01 1.189042699999999897e+00
1.098000000000000043e+01 8.666906149726286701e-01 8.065648480747825699e-01 1.188929899999999984e+00
1.099000000000000021e+01 8.665649404951886181e-01 8.063906129013636015e-01 1.188928425000000066e+00
1.100000000000000000e+01 8.664395844228093280e-01 8.062164350547180725e-01 1.188920650000000023e+00
1.100999999999999979e+01 8.663144830744786695e-01 8.060422572080726544e-01 1.188857349999999924e+00
1.101999999999999957e+01 8.661896364501963097e-01 8.058681366882005648e-01 1.189046950000000047e+00
1.102999999999999936e+01 8.660650445499625816e-01 8.056940926040264683e-01 1.188689749999999989e+00
1.103999999999999915e+01 8.659406755332712535e-01 8.055200867377012575e-01 1.188292649999999950e+00
1.105000000000000071e+01 8.658164338786041858e-01 8.053460426535271610e-01 1.188223124999999936e+00
1.106000000000000050e+01 8.656922559049492483e-01 8.051719794604286218e-01 1.188098099999999935e+00
1.107000000000000028e+01 8.655681734528125615e-01 8.049978971584055287e-01 1.188229825000000073e+00
1.108000000000000007e+01 8.654441865221941255e-01 8.048238339653068785e-01 1.188168150000000090e+00
1.108999999999999986e+01 8.653202632725875976e-01 8.046498472079062214e-01 1.187717024999999982e+00
1.109999999999999964e+01 8.651963081824752821e-01 8.044758795594298961e-01 1.187669075000000074e+00
1.110999999999999943e+01 8.650723530923627447e-01 8.043019310198782357e-01 1.187534099999999926e+00
1.111999999999999922e+01 8.649483024807320675e-01 8.041279824803265752e-01 1.187189725000000085e+00
1.113000000000000078e+01 8.648240608260649998e-01 8.039540148318503610e-01 1.187346350000000106e+00
1.114000000000000057e+01 8.646996599688676621e-01 8.037800089655251501e-01 1.187184350000000110e+00
1.115000000000000036e+01 8.645750680686338230e-01 8.036060030992000502e-01 1.187257274999999890e+00
1.116000000000000014e+01 8.644502851253637044e-01 8.034320545596482788e-01 1.186662399999999895e+00
1.116999999999999993e+01 8.643252156175390555e-01 8.032580869111721755e-01 1.186657649999999897e+00
1.117999999999999972e+01 8.641998913856657749e-01 8.030840810448469647e-01 1.186789324999999895e+00
1.118999999999999950e+01 8.640743124297439737e-01 8.029101707231441898e-01 1.186654824999999969e+00
1.119999999999999929e+01 8.639484787497736518e-01 8.027363559460638509e-01 1.186212449999999974e+00
1.121000000000000085e+01 8.638223903457548092e-01 8.025625793868325086e-01 1.185714675000000051e+00
1.122000000000000064e+01 8.636960153771814364e-01 8.023888219365254981e-01 1.185499049999999999e+00
1.123000000000000043e+01 8.635692901630411811e-01 8.022150835951430414e-01 1.185524849999999963e+00
1.124000000000000021e+01 8.634423102248526272e-01 8.020414025805341351e-01 1.185207075000000110e+00
1.125000000000000000e+01 8.633150755626154416e-01 8.018678362194719966e-01 1.185119349999999905e+00
1.125999999999999979e+01 8.631876180168357449e-01 8.016943654030322941e-01 1.184617449999999961e+00
1.126999999999999957e+01 8.630599694280197687e-01 8.015210092401394704e-01 1.184142524999999946e+00
1.127999999999999936e+01 8.629321297961672910e-01 8.013477295129446398e-01 1.183995350000000002e+00
1.128999999999999915e+01 8.628041628022906639e-01 8.011745644392966881e-01 1.183973774999999895e+00
1.130000000000000071e+01 8.626760684463896656e-01 8.010015713459690545e-01 1.183536874999999933e+00
1.131000000000000050e+01 8.625479104094766480e-01 8.008287120151127425e-01 1.182952350000000097e+00
1.132000000000000028e+01 8.624196250105392592e-01 8.006559291199544237e-01 1.182710874999999939e+00
1.133000000000000007e+01 8.622912759305898511e-01 8.004832226604939871e-01 1.182312199999999924e+00
1.133999999999999986e+01 8.621629268506403321e-01 8.003106499635047610e-01 1.182157324999999926e+00
1.134999999999999964e+01 8.620346414517029432e-01 8.001382301379116324e-01 1.182110049999999912e+00
1.135999999999999943e+01 8.619064834147899257e-01 7.999660205104875965e-01 1.181505524999999945e+00
1.136999999999999922e+01 8.617784845804070670e-01 7.997939828633841008e-01 1.180694350000000004e+00
1.138000000000000078e+01 8.616506767890607099e-01 7.996220598698272619e-01 1.180081450000000087e+00
1.139000000000000057e+01 8.615229963597386131e-01 7.994502324208930810e-01 1.179680800000000085e+00
1.140000000000000036e+01 8.613955069734530179e-01 7.992784622987321175e-01 1.178617625000000002e+00
1.141000000000000014e+01 8.612682086302037021e-01 7.991066539587222683e-01 1.178295124999999999e+00
1.141999999999999993e+01 8.611410694894846563e-01 7.989348074008635336e-01 1.177945800000000043e+00
1.142999999999999972e+01 8.610141532323081215e-01 7.987629417340802451e-01 1.177658625000000070e+00
1.143999999999999950e+01 8.608875235396861170e-01 7.985910760672969566e-01 1.177360774999999915e+00
1.144999999999999929e+01 8.607612122521248743e-01 7.984192486183626647e-01 1.176674325000000021e+00
1.146000000000000085e+01 8.606352830506364127e-01 7.982474020605038190e-01 1.176202600000000098e+00
1.147000000000000064e+01 8.605096722542084908e-01 7.980754981758716449e-01 1.175914525000000044e+00
1.148000000000000043e+01 8.603844435438534610e-01 7.979035942912393597e-01 1.175715625000000042e+00
1.149000000000000021e+01 8.602597242815953615e-01 7.977317286244560712e-01 1.175570400000000015e+00
1.150000000000000000e+01 8.601355463079405350e-01 7.975599585022952187e-01 1.175032049999999995e+00
1.150999999999999979e+01 8.600119414633947690e-01 7.973883412515302416e-01 1.174500150000000076e+00
1.151999999999999957e+01 8.598889097479581745e-01 7.972168195453875894e-01 1.173964250000000042e+00
1.152999999999999936e+01 8.597664193211248529e-01 7.970453551660184877e-01 1.173351950000000032e+00
1.153999999999999915e+01 8.596444701828944712e-01 7.968739290044982715e-01 1.172835775000000025e+00
1.155000000000000071e+01 8.595230304927612419e-01 7.967025601697514947e-01 1.172214950000000089e+00
1.156000000000000050e+01 8.594021002507249429e-01 7.965311913350046069e-01 1.171281674999999911e+00
1.157000000000000028e+01 8.592816157757736661e-01 7.963597651734845018e-01 1.170523125000000109e+00
1.158000000000000007e+01 8.591615133868949483e-01 7.961881861405684102e-01 1.170340474999999936e+00
1.158999999999999986e+01 8.590418249245953541e-01 7.960165306719544365e-01 1.169759449999999923e+00
1.159999999999999964e+01 8.589225185483684299e-01 7.958447796587180267e-01 1.169771125000000023e+00
1.160999999999999943e+01 8.588036260987204074e-01 7.956729904276327314e-01 1.169413500000000106e+00
1.161999999999999922e+01 8.586851794161571849e-01 7.955012203054718789e-01 1.169084924999999942e+00
1.163000000000000078e+01 8.585671466601729751e-01 7.953295075100843547e-01 1.168370925000000060e+00
1.164000000000000057e+01 8.584494641497553147e-01 7.951578329325459382e-01 1.168113399999999968e+00
1.165000000000000036e+01 8.583321637254105463e-01 7.949861774639319645e-01 1.167634400000000072e+00
1.166000000000000014e+01 8.582151498656203081e-01 7.948145984310158729e-01 1.167208475000000023e+00
1.166999999999999993e+01 8.580984862513969524e-01 7.946431340516467712e-01 1.166986400000000090e+00
1.167999999999999972e+01 8.579820136802098762e-01 7.944718225436734338e-01 1.166617124999999922e+00
1.168999999999999950e+01 8.578658913545894604e-01 7.943006830160204146e-01 1.166217524999999977e+00
1.169999999999999929e+01 8.577499919125114447e-01 7.941297154686877136e-01 1.165822499999999984e+00
1.171000000000000085e+01 8.576342835134699305e-01 7.939589199016754417e-01 1.165217600000000076e+00
1.172000000000000064e+01 8.575187024764526766e-01 7.937882580971344915e-01 1.164207599999999898e+00
1.173000000000000043e+01 8.574030895989293022e-01 7.936175771836689874e-01 1.163520499999999958e+00
1.174000000000000021e+01 8.572873175188756578e-01 7.934468007255811584e-01 1.163191950000000086e+00
1.175000000000000000e+01 8.571713543957856229e-01 7.932759478317954471e-01 1.163072850000000047e+00
1.175999999999999979e+01 8.570551683891530770e-01 7.931050949380096249e-01 1.162997250000000093e+00
1.176999999999999957e+01 8.569388550204963817e-01 7.929342993709972420e-01 1.162556499999999993e+00
1.177999999999999936e+01 8.568222232467789246e-01 7.927635420218338558e-01 1.162444325000000056e+00
1.178999999999999915e+01 8.567054004300251879e-01 7.925928802172929055e-01 1.162227450000000051e+00
1.180000000000000071e+01 8.565883228892228196e-01 7.924223330662988340e-01 1.161715225000000018e+00
1.181000000000000050e+01 8.564709269433598005e-01 7.922518432420782020e-01 1.161457724999999996e+00
1.182000000000000028e+01 8.563531489114241113e-01 7.920814298535554521e-01 1.161242974999999955e+00
1.183000000000000007e+01 8.562349887934156412e-01 7.919110929007306954e-01 1.160931125000000064e+00
1.183999999999999986e+01 8.561164147488280474e-01 7.917408132746793781e-01 1.160841800000000035e+00
1.184999999999999964e+01 8.559973949371558755e-01 7.915706291932504968e-01 1.160300499999999957e+00
1.185999999999999943e+01 8.558779293583985703e-01 7.914004833296703900e-01 1.160292300000000054e+00
1.186999999999999922e+01 8.557580180125563540e-01 7.912304139017883875e-01 1.160062050000000067e+00
1.188000000000000078e+01 8.556376290591233280e-01 7.910604591274532638e-01 1.159976174999999943e+00
1.189000000000000057e+01 8.555168898601234195e-01 7.908906572245140154e-01 1.159708750000000066e+00
1.190000000000000036e+01 8.553957048940387109e-01 7.907210081929705314e-01 1.159302000000000055e+00
1.191000000000000014e+01 8.552741378418812213e-01 7.905514355971249296e-01 1.158774299999999924e+00
1.191999999999999993e+01 8.551521250226385984e-01 7.903819012191283244e-01 1.158865449999999964e+00
1.192999999999999972e+01 8.550297301173234166e-01 7.902124623857541552e-01 1.158554950000000083e+00
1.193999999999999950e+01 8.549069531259353427e-01 7.900430617702289826e-01 1.158003200000000010e+00
1.194999999999999929e+01 8.547837303674624687e-01 7.898736420457792562e-01 1.157684200000000052e+00
1.196000000000000085e+01 8.546600936824106931e-01 7.897041076677827620e-01 1.157715100000000108e+00
1.197000000000000064e+01 8.545361067517921461e-01 7.895345159630126064e-01 1.158394825000000017e+00
1.198000000000000043e+01 8.544118332566189578e-01 7.893649433671671156e-01 1.158904975000000004e+00
1.199000000000000021e+01 8.542874642399277407e-01 7.891955236427173892e-01 1.159581350000000066e+00
1.200000000000000000e+01 8.541629678612121523e-01 7.890262950075125348e-01 1.158859099999999920e+00
1.200999999999999979e+01 8.540384078014844338e-01 7.888571236990811197e-01 1.158600850000000015e+00
1.201999999999999957e+01 8.539137203797324549e-01 7.886878950638762653e-01 1.158676124999999946e+00
1.202999999999999936e+01 8.537889055959562157e-01 7.885185899929734177e-01 1.159462599999999899e+00
1.203999999999999915e+01 8.536641226526860970e-01 7.883493231399195666e-01 1.159804700000000022e+00
1.205000000000000071e+01 8.535394033904281086e-01 7.881801136136392660e-01 1.159943600000000075e+00
1.206000000000000050e+01 8.534148114901943805e-01 7.880109040873588544e-01 1.160069950000000016e+00
1.207000000000000028e+01 8.532903151114787921e-01 7.878416945610783317e-01 1.160078025000000013e+00
1.208000000000000007e+01 8.531659142542814545e-01 7.876723512723265985e-01 1.159843750000000062e+00
1.208999999999999986e+01 8.530416089186021456e-01 7.875028360032545471e-01 1.160513974999999975e+00
1.209999999999999964e+01 8.529174946259594492e-01 7.873331678627866204e-01 1.161499449999999989e+00
1.210999999999999943e+01 8.527936350573651625e-01 7.871634423955452542e-01 1.161706750000000010e+00
1.211999999999999922e+01 8.526700938938315266e-01 7.869936022747568982e-01 1.161301724999999951e+00
1.213000000000000078e+01 8.525467119328282717e-01 7.868234946290258991e-01 1.161530874999999963e+00
1.214000000000000057e+01 8.524235210148614073e-01 7.866529856958808242e-01 1.161993924999999983e+00
1.215000000000000036e+01 8.523004574589188032e-01 7.864820945842461164e-01 1.162828825000000066e+00
1.216000000000000014e+01 8.521776167865185991e-01 7.863108595119706612e-01 1.163837124999999917e+00
1.216999999999999993e+01 8.520551263596852776e-01 7.861393569147525628e-01 1.164553249999999984e+00
1.217999999999999972e+01 8.519328906569002546e-01 7.859676250104405959e-01 1.164971999999999897e+00
1.218999999999999950e+01 8.518110051996820031e-01 7.857956637990349824e-01 1.165652249999999945e+00
1.219999999999999929e+01 8.516894699880305231e-01 7.856234923894600541e-01 1.166362899999999980e+00
1.221000000000000085e+01 8.515684442244761954e-01 7.854511872174136933e-01 1.166686150000000088e+00
1.222000000000000064e+01 8.514477368659824075e-01 7.852787100650470142e-01 1.166965250000000065e+00
1.223000000000000043e+01 8.513273479125491594e-01 7.851060609323600170e-01 1.167989874999999955e+00
1.224000000000000021e+01 8.512073092046827938e-01 7.849332971461261410e-01 1.168248975000000023e+00
1.225000000000000000e+01 8.510876844233952188e-01 7.847603995974208324e-01 1.168915574999999984e+00
1.225999999999999979e+01 8.509681870041319041e-01 7.845873682862442022e-01 1.170279674999999964e+00
1.226999999999999957e+01 8.508490398304353608e-01 7.844143369750675721e-01 1.170366650000000064e+00
1.227999999999999936e+01 8.507302429023054779e-01 7.842413056638909419e-01 1.170704050000000107e+00
1.228999999999999915e+01 8.506115096551877253e-01 7.840682552437897579e-01 1.171057224999999979e+00
1.230000000000000071e+01 8.504930948131306234e-01 7.838951283879908027e-01 1.171661099999999900e+00
1.231000000000000050e+01 8.503745207685432517e-01 7.837219633143428510e-01 1.172063724999999890e+00
1.232000000000000028e+01 8.502559467239558799e-01 7.835487409139213488e-01 1.172810350000000001e+00
1.233000000000000007e+01 8.501374045198745177e-01 7.833754994045755149e-01 1.173151400000000066e+00
1.233999999999999986e+01 8.500186712727567651e-01 7.832022578952295699e-01 1.173567575000000085e+00
1.234999999999999964e+01 8.498997151420966123e-01 7.830289208412611890e-01 1.174140825000000055e+00
1.235999999999999943e+01 8.497804724468817072e-01 7.828555646783684763e-01 1.174564649999999988e+00
1.236999999999999922e+01 8.496608158250882337e-01 7.826821129708532165e-01 1.174730374999999993e+00
1.238000000000000078e+01 8.495406815957035063e-01 7.825085466097910780e-01 1.175744874999999912e+00
1.239000000000000057e+01 8.494200060777158390e-01 7.823349611398046077e-01 1.176587274999999932e+00
1.240000000000000036e+01 8.492988847926432605e-01 7.821614329965914658e-01 1.177128200000000069e+00
1.241000000000000014e+01 8.491772222189674091e-01 7.819879239623027667e-01 1.177566375000000054e+00
1.241999999999999993e+01 8.490550820377007479e-01 7.818144531458630642e-01 1.177932825000000072e+00
1.242999999999999972e+01 8.489320821627702740e-01 7.816409823294233616e-01 1.178558299999999948e+00
1.243999999999999950e+01 8.488085091587306286e-01 7.814675497308325447e-01 1.178824649999999918e+00
1.244999999999999929e+01 8.486842038230514307e-01 7.812941171322419498e-01 1.179715024999999917e+00
1.246000000000000085e+01 8.485593253582630613e-01 7.811207227515001295e-01 1.179864000000000024e+00
1.247000000000000064e+01 8.484336827213292409e-01 7.809473092618338663e-01 1.180276499999999951e+00
1.248000000000000043e+01 8.483073077527557571e-01 7.807739339900165998e-01 1.180405300000000102e+00
1.249000000000000021e+01 8.481801367715307016e-01 7.806005205003503367e-01 1.180337175000000016e+00
1.250000000000000000e+01 8.480520105751235826e-01 7.804269923571371947e-01 1.180999275000000015e+00
1.250999999999999979e+01 8.479232794091013936e-01 7.802534451049996100e-01 1.181485775000000071e+00
1.251999999999999957e+01 8.477936885494152808e-01 7.800799169617864681e-01 1.181572800000000090e+00
1.252999999999999936e+01 8.476633016770777074e-01 7.799063888185733262e-01 1.182163124999999981e+00
1.253999999999999915e+01 8.475322779946188323e-01 7.797328988932091809e-01 1.182450699999999966e+00
1.255000000000000071e+01 8.474006493425445541e-01 7.795594662946183639e-01 1.182631224999999953e+00
1.256000000000000050e+01 8.472683520398429646e-01 7.793861483495745368e-01 1.182935899999999929e+00
1.257000000000000028e+01 8.471356089700565750e-01 7.792129450580776995e-01 1.182698199999999922e+00
1.258000000000000007e+01 8.470024519736910618e-01 7.790397799844297477e-01 1.183300575000000077e+00
1.258999999999999986e+01 8.468689447317589991e-01 7.788667295643285637e-01 1.183065449999999963e+00
1.259999999999999964e+01 8.467350872442602761e-01 7.786936982531519336e-01 1.182374250000000071e+00
1.260999999999999943e+01 8.466008476706886610e-01 7.785205713973528674e-01 1.182280325000000021e+00
1.261999999999999922e+01 8.464663852135747568e-01 7.783473107790825907e-01 1.182213750000000063e+00
1.263000000000000078e+01 8.463314451488697099e-01 7.781738781804917737e-01 1.181969150000000024e+00
1.264000000000000057e+01 8.461960274765737422e-01 7.780002162748071992e-01 1.182489625000000100e+00
1.265000000000000036e+01 8.460606098042776635e-01 7.778264206066514141e-01 1.182597050000000038e+00
1.266000000000000014e+01 8.459250329294514259e-01 7.776525293938730821e-01 1.182663049999999938e+00
1.266999999999999993e+01 8.457892968520946964e-01 7.774785617453969788e-01 1.182893624999999949e+00
1.267999999999999972e+01 8.456535926152443094e-01 7.773045749879962107e-01 1.182618575000000005e+00
1.268999999999999950e+01 8.455181431024422212e-01 7.771305117948976715e-01 1.182798274999999899e+00
1.269999999999999929e+01 8.453829483136886536e-01 7.769563912750255819e-01 1.182648249999999956e+00
1.271000000000000085e+01 8.452477535249350860e-01 7.767822134283800528e-01 1.182400324999999919e+00
1.272000000000000064e+01 8.451128771412421692e-01 7.766079400371121988e-01 1.182332825000000032e+00
1.273000000000000043e+01 8.449783191626100143e-01 7.764336284279953482e-01 1.182464750000000064e+00
1.274000000000000021e+01 8.448441751105566500e-01 7.762593168188784976e-01 1.182247899999999907e+00
1.275000000000000000e+01 8.447103813040700571e-01 7.760849478829882075e-01 1.181646399999999986e+00
1.275999999999999979e+01 8.445772561482107754e-01 7.759104451846265960e-01 1.181457074999999968e+00
1.276999999999999957e+01 8.444444493974121446e-01 7.757357513970200014e-01 1.181048349999999969e+00
1.277999999999999936e+01 8.443120565731924154e-01 7.755608856290931996e-01 1.181171600000000099e+00
1.278999999999999915e+01 8.441803005590938769e-01 7.753858478808460797e-01 1.181089175000000102e+00
1.280000000000000071e+01 8.440490221525863701e-01 7.752106954790520810e-01 1.181230049999999920e+00
1.281000000000000050e+01 8.439183168751880348e-01 7.750354666415600891e-01 1.181197849999999994e+00
1.282000000000000028e+01 8.437884076104413822e-01 7.748601804772946577e-01 1.181335774999999977e+00
1.283000000000000007e+01 8.436591033153099106e-01 7.746849134219537802e-01 1.180557249999999891e+00
1.283999999999999986e+01 8.435301811062513311e-01 7.745095126041414701e-01 1.180502975000000010e+00
1.284999999999999964e+01 8.434020230693383136e-01 7.743340162417067241e-01 1.180730999999999975e+00
1.285999999999999943e+01 8.432745655235586169e-01 7.741585007703475352e-01 1.180686824999999995e+00
1.286999999999999922e+01 8.431476174258759615e-01 7.739829852989884573e-01 1.180426874999999987e+00
1.288000000000000078e+01 8.430214016598328586e-01 7.738074507187048257e-01 1.180695849999999991e+00
1.289000000000000057e+01 8.428958863849232985e-01 7.736319352473456368e-01 1.180614524999999970e+00
1.290000000000000036e+01 8.427707213555802879e-01 7.734564388849110017e-01 1.180645900000000026e+00
1.291000000000000014e+01 8.426460339338284200e-01 7.732809998492496950e-01 1.180514400000000075e+00
1.291999999999999993e+01 8.425221425247280127e-01 7.731056181403619387e-01 1.179879824999999993e+00
1.292999999999999972e+01 8.423983466371458562e-01 7.729301982136251858e-01 1.179575700000000005e+00
1.293999999999999950e+01 8.422748373141184519e-01 7.727547209601149936e-01 1.180458299999999960e+00
1.294999999999999929e+01 8.421518692796938765e-01 7.725793010333781297e-01 1.180512100000000064e+00
1.296000000000000085e+01 8.420292833313423042e-01 7.724040339780372522e-01 1.180361049999999912e+00
1.297000000000000064e+01 8.419067610640027510e-01 7.722288624673186996e-01 1.180434275000000088e+00
1.298000000000000043e+01 8.417848119257724804e-01 7.720538247190715797e-01 1.180800250000000107e+00
1.299000000000000021e+01 8.416629583090603495e-01 7.718789207332957814e-01 1.180504949999999997e+00
1.300000000000000000e+01 8.415410410113360884e-01 7.717040740742934224e-01 1.180361374999999935e+00
1.300999999999999979e+01 8.414193147566482178e-01 7.715292274152911745e-01 1.180552349999999917e+00
1.301999999999999957e+01 8.412975566614541156e-01 7.713543616473642617e-01 1.180573499999999942e+00
1.302999999999999936e+01 8.411753846396813339e-01 7.711794958794374599e-01 1.180945375000000075e+00
1.303999999999999915e+01 8.410534036609450537e-01 7.710046874382840976e-01 1.180827700000000036e+00
1.305000000000000071e+01 8.409309769151237512e-01 7.708298598882062924e-01 1.180812175000000019e+00
1.306000000000000050e+01 8.408085820098084584e-01 7.706549750113550479e-01 1.181129749999999978e+00
1.307000000000000028e+01 8.406854229323477146e-01 7.704800901345036923e-01 1.181830474999999936e+00
1.308000000000000007e+01 8.405623912169111200e-01 7.703052625844257761e-01 1.181943750000000071e+00
1.308999999999999986e+01 8.404388818938834937e-01 7.701304541432725248e-01 1.182134425000000100e+00
1.309999999999999964e+01 8.403147676012407974e-01 7.699556265931946086e-01 1.182318425000000062e+00
1.310999999999999943e+01 8.401904304250554789e-01 7.697807417163433641e-01 1.182857024999999895e+00
1.311999999999999922e+01 8.400657748438096206e-01 7.696058568394920085e-01 1.182988275000000034e+00
1.313000000000000078e+01 8.399405142929484702e-01 7.694308955269428818e-01 1.183684425000000040e+00
1.314000000000000057e+01 8.398150308585449197e-01 7.692559151054690902e-01 1.184098950000000094e+00
1.315000000000000036e+01 8.396888787735138360e-01 7.690809346839954097e-01 1.184633775000000000e+00
1.316000000000000014e+01 8.395625993264587139e-01 7.689059542625217292e-01 1.184938475000000047e+00
1.316999999999999993e+01 8.394361925173792205e-01 7.687309356231990520e-01 1.184884924999999978e+00
1.317999999999999972e+01 8.393092444196966762e-01 7.685558023303294961e-01 1.185305800000000076e+00
1.318999999999999950e+01 8.391814366283502080e-01 7.683805352749886186e-01 1.186007299999999987e+00
1.319999999999999929e+01 8.390530238673886698e-01 7.682051344571763085e-01 1.186146750000000027e+00
1.321000000000000085e+01 8.389249613519937920e-01 7.680295425501192375e-01 1.187034399999999934e+00
1.322000000000000064e+01 8.387962938669837332e-01 7.678538550984397304e-01 1.187841350000000018e+00
1.323000000000000043e+01 8.386670850933704013e-01 7.676781485378356695e-01 1.188150374999999981e+00
1.324000000000000021e+01 8.385381310438058122e-01 7.675023464326092837e-01 1.188450650000000053e+00
1.325000000000000000e+01 8.384087630676620995e-01 7.673263341292136941e-01 1.188702099999999984e+00
1.325999999999999979e+01 8.382795224535427581e-01 7.671500734097996821e-01 1.189043450000000002e+00
1.326999999999999957e+01 8.381499952748688864e-01 7.669735451654430269e-01 1.189608199999999893e+00
1.327999999999999936e+01 8.380202770531586243e-01 7.667967685050681714e-01 1.190308775000000097e+00
1.328999999999999915e+01 8.378908453960030034e-01 7.666197625375994473e-01 1.191085200000000066e+00
1.330000000000000071e+01 8.377613818983411509e-01 7.664425845898104050e-01 1.192347824999999917e+00
1.331000000000000050e+01 8.376320776032097903e-01 7.662653110973990378e-01 1.192877175000000012e+00
1.332000000000000028e+01 8.375034101181997315e-01 7.660879802782141201e-01 1.193392800000000031e+00
1.333000000000000007e+01 8.373747107926834410e-01 7.659105156965577699e-01 1.193561174999999919e+00
1.333999999999999986e+01 8.372468393203249537e-01 7.657328600256567697e-01 1.194467125000000074e+00
1.334999999999999964e+01 8.371192225720149871e-01 7.655549750476619009e-01 1.194965999999999973e+00
1.335999999999999943e+01 8.369915421426928903e-01 7.653768416536488317e-01 1.195855824999999983e+00
1.336999999999999922e+01 8.368648806095648762e-01 7.651984216257685656e-01 1.196133274999999996e+00
1.338000000000000078e+01 8.367384738004853828e-01 7.650196194193986665e-01 1.197010825000000001e+00
1.339000000000000057e+01 8.366120351508998798e-01 7.648404350345391345e-01 1.198027350000000046e+00
1.340000000000000036e+01 8.364860104278931674e-01 7.646608684711899695e-01 1.198716925000000044e+00
1.341000000000000014e+01 8.363611319631047980e-01 7.644809388382756143e-01 1.199861649999999891e+00
1.341999999999999993e+01 8.362365082223649493e-01 7.643006461357961800e-01 1.200084825000000022e+00
1.342999999999999972e+01 8.361127441752889133e-01 7.641199330369781162e-01 1.201059174999999923e+00
1.343999999999999950e+01 8.359885343611278552e-01 7.639387804328969800e-01 1.202188650000000081e+00
1.344999999999999929e+01 8.358649931975942193e-01 7.637572647592507646e-01 1.202657375000000028e+00
1.346000000000000085e+01 8.357424072492427580e-01 7.635752713624924803e-01 1.203721575000000099e+00
1.347000000000000064e+01 8.356189297667212523e-01 7.633928384604711237e-01 1.204653825000000067e+00
1.348000000000000043e+01 8.354965030208999499e-01 7.632100233799601341e-01 1.205629974999999909e+00
1.349000000000000021e+01 8.353739170725482666e-01 7.630268452298840653e-01 1.206810549999999926e+00
1.350000000000000000e+01 8.352522863393785357e-01 7.628433231191673602e-01 1.207907150000000041e+00
1.350999999999999979e+01 8.351302735201361349e-01 7.626595717013567866e-01 1.209012949999999975e+00
1.351999999999999957e+01 8.350087701489906644e-01 7.624756291943014519e-01 1.209364225000000070e+00
1.352999999999999936e+01 8.348865662867118731e-01 7.622914191623033631e-01 1.210357750000000010e+00
1.353999999999999915e+01 8.347643305839268502e-01 7.621069416053625201e-01 1.211177699999999913e+00
1.355000000000000071e+01 8.346425724887329700e-01 7.619221583056300373e-01 1.212272000000000016e+00
1.356000000000000050e+01 8.345206870315147185e-01 7.617370692631058038e-01 1.213565000000000005e+00
1.357000000000000028e+01 8.343982921261995367e-01 7.615517509134878127e-01 1.213972550000000039e+00
1.358000000000000007e+01 8.342763111474631454e-01 7.613661650389270674e-01 1.215135950000000076e+00
1.358999999999999986e+01 8.341529610269659001e-01 7.611803689661970074e-01 1.216343774999999905e+00
1.359999999999999964e+01 8.340298656305172864e-01 7.609944200220711830e-01 1.217119700000000027e+00
1.360999999999999943e+01 8.339067383935624411e-01 7.608083182065494832e-01 1.218110500000000096e+00
1.361999999999999922e+01 8.337824012173771226e-01 7.606220444107074652e-01 1.218710825000000053e+00
1.363000000000000078e+01 8.336573635500584833e-01 7.604355986345450180e-01 1.219335499999999906e+00
1.364000000000000057e+01 8.335321666802095741e-01 7.602489044423643705e-01 1.219876299999999913e+00
1.365000000000000036e+01 8.334063648407452618e-01 7.600619618341655226e-01 1.221613424999999920e+00
1.366000000000000014e+01 8.332792893810383461e-01 7.598748854634952421e-01 1.221902124999999950e+00
1.366999999999999993e+01 8.331519591972831318e-01 7.596876180035802006e-01 1.222785900000000092e+00
1.367999999999999972e+01 8.330240558844184129e-01 7.595001785633448410e-01 1.223914925000000098e+00
1.368999999999999950e+01 8.328945605462506618e-01 7.593125480338646094e-01 1.224063324999999924e+00
1.369999999999999929e+01 8.327648741650464093e-01 7.591246690883661774e-01 1.224761549999999977e+00
1.371000000000000085e+01 8.326349012192876264e-01 7.589365226179249913e-01 1.225843650000000062e+00
1.372000000000000064e+01 8.325029541621528084e-01 7.587482423850123725e-01 1.226713125000000071e+00
1.373000000000000043e+01 8.323704658164149395e-01 7.585598857164018716e-01 1.227270099999999919e+00
1.374000000000000021e+01 8.322376590656160866e-01 7.583714526120934885e-01 1.227985300000000057e+00
1.375000000000000000e+01 8.321036423755870937e-01 7.581829048542381155e-01 1.227948299999999993e+00
1.375999999999999979e+01 8.319692754399912182e-01 7.579941277892890961e-01 1.228782400000000052e+00
1.376999999999999957e+01 8.318347174613590633e-01 7.578051978529442012e-01 1.229154824999999951e+00
1.377999999999999936e+01 8.316989177029903146e-01 7.576160959362789882e-01 1.229829574999999897e+00
1.378999999999999915e+01 8.315621308889334928e-01 7.574269749106891103e-01 1.230718275000000084e+00
1.380000000000000071e+01 8.314248983077917599e-01 7.572379685386463333e-01 1.230781574999999961e+00
1.381000000000000050e+01 8.312876657266500269e-01 7.570490003844524418e-01 1.230504999999999960e+00
1.382000000000000028e+01 8.311505286670265447e-01 7.568599940124095538e-01 1.230674449999999975e+00
1.383000000000000007e+01 8.310119269441240686e-01 7.566709112046688945e-01 1.230935474999999890e+00
1.383999999999999986e+01 8.308734525832457418e-01 7.564817901790790167e-01 1.231557900000000094e+00
1.384999999999999964e+01 8.307343414122462244e-01 7.562927646981116858e-01 1.231816924999999951e+00
1.385999999999999943e+01 8.305961536159224279e-01 7.561037965439179054e-01 1.232186224999999968e+00
1.386999999999999922e+01 8.304563737942955992e-01 7.559149048254218961e-01 1.232129774999999983e+00
1.388000000000000078e+01 8.303171671017778310e-01 7.557261277604728766e-01 1.231921650000000090e+00
1.389000000000000057e+01 8.301783106548267233e-01 7.555373506955237461e-01 1.231810349999999943e+00
1.390000000000000036e+01 8.300390721218030565e-01 7.553485163038012873e-01 1.231541100000000055e+00
1.391000000000000014e+01 8.299011708900339013e-01 7.551597583477765996e-01 1.231601074999999934e+00
1.391999999999999993e+01 8.297624418051070538e-01 7.549711150452989017e-01 1.230913149999999900e+00
1.392999999999999972e+01 8.296240948062530984e-01 7.547824908517456466e-01 1.230426674999999914e+00
1.393999999999999950e+01 8.294856841263870129e-01 7.545939239849659419e-01 1.230488524999999944e+00
1.394999999999999929e+01 8.293488336313180609e-01 7.544055290985065554e-01 1.229351925000000012e+00
1.396000000000000085e+01 8.292107731970186357e-01 7.542170768852736185e-01 1.229328175000000023e+00
1.397000000000000064e+01 8.290739227019496838e-01 7.540285864541916849e-01 1.228904575000000055e+00
1.398000000000000043e+01 8.289386005511719668e-01 7.538400386963364230e-01 1.228820725000000058e+00
1.399000000000000021e+01 8.288018774181272752e-01 7.536514909384811611e-01 1.228074600000000016e+00
1.400000000000000000e+01 8.286648040395159232e-01 7.534628858538523488e-01 1.227561099999999961e+00
1.400999999999999979e+01 8.285290042811470634e-01 7.532741852246012115e-01 1.227563724999999994e+00
1.401999999999999957e+01 8.283943826215027784e-01 7.530854654864256315e-01 1.226987424999999909e+00
1.402999999999999936e+01 8.282591241517370806e-01 7.528966884214765010e-01 1.226249675000000039e+00
1.403999999999999915e+01 8.281236109579229732e-01 7.527078158119050455e-01 1.226731950000000015e+00
1.405000000000000071e+01 8.279886072122059071e-01 7.525190005291070294e-01 1.225399225000000092e+00
1.406000000000000050e+01 8.278533169019340887e-01 7.523301470284600168e-01 1.225074124999999903e+00
1.407000000000000028e+01 8.277186634017836830e-01 7.521413126367375579e-01 1.224510299999999940e+00
1.408000000000000007e+01 8.275858566509850522e-01 7.519525737896374240e-01 1.224385424999999916e+00
1.408999999999999986e+01 8.274527314951257706e-01 7.517639304871597261e-01 1.223780724999999903e+00
1.409999999999999964e+01 8.273190650506633270e-01 7.515753445114553566e-01 1.222950049999999900e+00
1.410999999999999943e+01 8.271851120416464642e-01 7.513868158625246485e-01 1.222579450000000012e+00
1.411999999999999922e+01 8.270520505667993127e-01 7.511983827582161544e-01 1.222200825000000046e+00
1.413000000000000078e+01 8.269186070058792692e-01 7.510101025253035356e-01 1.221672475000000091e+00
1.414000000000000057e+01 8.267858002550806384e-01 7.508219369459379067e-01 1.220853100000000024e+00
1.415000000000000036e+01 8.266534711118731504e-01 7.506338286933456061e-01 1.220472999999999919e+00
1.416000000000000014e+01 8.265208554041109101e-01 7.504458159853758525e-01 1.219830900000000051e+00
1.416999999999999993e+01 8.263872526406604857e-01 7.502578223863305418e-01 1.219143724999999900e+00
1.417999999999999972e+01 8.262522807354495402e-01 7.500698478962096738e-01 1.219059375000000056e+00
1.418999999999999950e+01 8.261178819593476552e-01 7.498819689507112418e-01 1.218024524999999914e+00
1.419999999999999929e+01 8.259833558212215099e-01 7.496941473319862492e-01 1.217578374999999991e+00
1.421000000000000085e+01 8.258483839160103424e-01 7.495063448221856994e-01 1.217332225000000046e+00
1.422000000000000064e+01 8.257119155070142824e-01 7.493185614213095924e-01 1.216696400000000011e+00
1.423000000000000043e+01 8.255761157486454227e-01 7.491307206936600460e-01 1.215819474999999983e+00
1.424000000000000021e+01 8.254412075244466074e-01 7.489427079856902925e-01 1.215703975000000048e+00
1.425000000000000000e+01 8.253045799129200555e-01 7.487545424063245525e-01 1.215165225000000015e+00
1.425999999999999979e+01 8.251662965950782302e-01 7.485661857377141626e-01 1.215124925000000022e+00
1.426999999999999957e+01 8.250274719886332431e-01 7.483776761977076752e-01 1.215239299999999911e+00
1.427999999999999936e+01 8.248884881796578750e-01 7.481890520041545312e-01 1.214970850000000047e+00
1.428999999999999915e+01 8.247484536339825256e-01 7.480003322659789511e-01 1.214670050000000057e+00
1.430000000000000071e+01 8.246079733212221541e-01 7.478115169831808240e-01 1.214778675000000030e+00
1.431000000000000050e+01 8.244662193882190682e-01 7.476226443736093685e-01 1.214433024999999944e+00
1.432000000000000028e+01 8.243244654552160933e-01 7.474336571104910343e-01 1.214112400000000092e+00
1.433000000000000007e+01 8.241826796817069978e-01 7.472444978670522708e-01 1.214064349999999903e+00
1.433999999999999986e+01 8.240409575892101435e-01 7.470551284254443036e-01 1.214496624999999996e+00
1.434999999999999964e+01 8.238969111397704825e-01 7.468656443302893466e-01 1.214944000000000024e+00
1.435999999999999943e+01 8.237534378194398821e-01 7.466761220172856151e-01 1.214540724999999988e+00
1.436999999999999922e+01 8.236109197142913452e-01 7.464864659418104509e-01 1.214448924999999901e+00
1.438000000000000078e+01 8.234663956572606525e-01 7.462966761038637431e-01 1.214521849999999903e+00
1.439000000000000057e+01 8.233213303116269088e-01 7.461066951766723854e-01 1.214490424999999929e+00
1.440000000000000036e+01 8.231755007938474922e-01 7.459164467245382735e-01 1.214487400000000106e+00
1.441000000000000014e+01 8.230311040988411708e-01 7.457259116385369646e-01 1.214934399999999970e+00
1.441999999999999993e+01 8.228871850114256592e-01 7.455350899186683478e-01 1.215230124999999939e+00
1.442999999999999972e+01 8.227426291138889569e-01 7.453440006738570878e-01 1.214957000000000065e+00
1.443999999999999950e+01 8.225978503328097435e-01 7.451524910327073092e-01 1.215806900000000024e+00
1.444999999999999929e+01 8.224536765213458223e-01 7.449605609952187901e-01 1.215910899999999906e+00
1.446000000000000085e+01 8.223080062060967865e-01 7.447681723435428669e-01 1.216168775000000091e+00
1.447000000000000064e+01 8.221636413515964747e-01 7.445753632955282031e-01 1.217539974999999997e+00
1.448000000000000043e+01 8.220206137983507855e-01 7.443822102868729029e-01 1.218516699999999897e+00
1.449000000000000021e+01 8.218763126248626039e-01 7.441888852978972846e-01 1.218985425000000067e+00
1.450000000000000000e+01 8.217329666665562637e-01 7.439954647642993413e-01 1.218988324999999984e+00
1.450999999999999979e+01 8.215900027943228157e-01 7.438017767057586438e-01 1.219947949999999892e+00
1.451999999999999957e+01 8.214482488613198408e-01 7.436078402311996349e-01 1.220411200000000029e+00
1.452999999999999936e+01 8.213069406954017770e-01 7.434135980138489863e-01 1.221350074999999924e+00
1.453999999999999915e+01 8.211652504434109323e-01 7.432191073804800263e-01 1.222550124999999932e+00
1.455000000000000071e+01 8.210251203762172212e-01 7.430244829846397447e-01 1.222912900000000080e+00
1.456000000000000050e+01 8.208847355849751004e-01 7.428296866084791450e-01 1.223626950000000102e+00
1.457000000000000028e+01 8.207453378494209417e-01 7.426347373609225588e-01 1.224549550000000098e+00
1.458000000000000007e+01 8.206046028126119385e-01 7.424395588062724372e-01 1.225471849999999918e+00
1.458999999999999986e+01 8.204664468567943736e-01 7.422441700534527786e-01 1.226438825000000010e+00
1.459999999999999964e+01 8.203292461161587612e-01 7.420486857560107952e-01 1.227836324999999951e+00
1.460999999999999943e+01 8.201918543324867583e-01 7.418532014585689227e-01 1.228338249999999965e+00
1.461999999999999922e+01 8.200537620576813236e-01 7.416576025075800604e-01 1.229019499999999931e+00
1.463000000000000078e+01 8.199166568385638509e-01 7.414618315762708800e-01 1.229507549999999894e+00
1.464000000000000057e+01 8.197806023561464706e-01 7.412658504467924958e-01 1.229764925000000009e+00
1.465000000000000036e+01 8.196428284864017977e-01 7.410695635745223608e-01 1.230320300000000033e+00
1.466000000000000014e+01 8.195050864571629123e-01 7.408729518505359213e-01 1.230638399999999910e+00
1.466999999999999993e+01 8.193661663291998964e-01 7.406760152748333992e-01 1.232859949999999927e+00
1.467999999999999972e+01 8.192267367531396172e-01 7.404790022634329949e-01 1.233263774999999951e+00
1.468999999999999950e+01 8.190882623922612904e-01 7.402819701431081478e-01 1.234101424999999974e+00
1.469999999999999929e+01 8.189487372946828714e-01 7.400849189138586359e-01 1.234353325000000057e+00
1.471000000000000085e+01 8.188091485160924332e-01 7.398877912489113529e-01 1.234327774999999905e+00
1.472000000000000064e+01 8.186687318843440808e-01 7.396903387322478762e-01 1.235417374999999929e+00
1.473000000000000043e+01 8.185282197310776997e-01 7.394925995817170916e-01 1.236171574999999967e+00
1.474000000000000021e+01 8.183852558588441406e-01 7.392945929062436639e-01 1.236450700000000014e+00
1.475000000000000000e+01 8.182428969562259846e-01 7.390962804879784853e-01 1.237862049999999936e+00
1.475999999999999979e+01 8.180970355979405584e-01 7.388978534161665390e-01 1.238334449999999975e+00
1.476999999999999957e+01 8.179512697611732719e-01 7.386993307997320457e-01 1.238935050000000038e+00
1.477999999999999936e+01 8.178060452130092584e-01 7.385006553119016770e-01 1.239289550000000073e+00
1.478999999999999915e+01 8.176596107256146606e-01 7.383018460615999867e-01 1.239451225000000045e+00
1.480000000000000071e+01 8.175114886913984469e-01 7.381029030488269749e-01 1.239675450000000012e+00
1.481000000000000050e+01 8.173592910724061245e-01 7.379037116200357627e-01 1.239537300000000064e+00
1.482000000000000028e+01 8.172070934534136910e-01 7.377042335573772425e-01 1.240675074999999961e+00
1.483000000000000007e+01 8.170533356496241240e-01 7.375046217322472897e-01 1.240994574999999989e+00
1.483999999999999986e+01 8.168985907901464838e-01 7.373048761446460153e-01 1.241129249999999962e+00
1.484999999999999964e+01 8.167422539053654784e-01 7.371050732302714126e-01 1.241294349999999991e+00
1.485999999999999943e+01 8.165857896585602127e-01 7.369051556623498200e-01 1.240763075000000049e+00
1.486999999999999922e+01 8.164275105029092927e-01 7.367051234408813487e-01 1.241149899999999917e+00
1.488000000000000078e+01 8.162686582181493122e-01 7.365050530015638808e-01 1.241022475000000069e+00
1.489000000000000057e+01 8.161096467308588398e-01 7.363048487997752023e-01 1.240311174999999988e+00
1.490000000000000036e+01 8.159486292916863226e-01 7.361044343998169870e-01 1.240351825000000074e+00
1.491000000000000014e+01 8.157872297664410244e-01 7.359037715838407934e-01 1.239884599999999892e+00
1.491999999999999993e+01 8.156247158234835037e-01 7.357027648072237414e-01 1.239654025000000104e+00
1.492999999999999972e+01 8.154621700400196405e-01 7.355014331788904958e-01 1.239646900000000107e+00
1.493999999999999950e+01 8.152991784894711991e-01 7.352997766988411676e-01 1.239199500000000009e+00
1.494999999999999929e+01 8.151339581034980908e-01 7.350977762581510921e-01 1.238692799999999927e+00
1.496000000000000085e+01 8.149697884542250748e-01 7.348954700746693769e-01 1.238402674999999897e+00
1.497000000000000064e+01 8.148064466581096399e-01 7.346928390394715791e-01 1.237474449999999893e+00
1.498000000000000043e+01 8.146422451683307253e-01 7.344897876079350407e-01 1.237334324999999957e+00
1.499000000000000021e+01 8.144769611013453758e-01 7.342863348889845376e-01 1.237211375000000002e+00
1.500000000000000000e+01 8.143120591204328074e-01 7.340825573183177299e-01 1.236400050000000084e+00
1.500009999999999977e+01 8.143104034141174230e-01 7.340805126633983546e-01 1.236362825000000054e+00


==> _data/fixed_bubble/sharpIB.txt <==
t s v dp
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 9.999971980354662726e-01 9.999957769276897057e-01 1.771444100000000077e+00
2.000000000000000042e-02 9.999990129443120379e-01 9.999984903949660220e-01 5.500956000000000179e-01
2.999999999999999889e-02 9.999982806126724855e-01 9.999973820773461197e-01 1.134492674999999950e+00
4.000000000000000083e-02 9.999981214101422156e-01 9.999971718791768049e-01 1.094060124999999939e+00
5.000000000000000278e-02 9.999987263797575077e-01 9.999980891075518352e-01 7.929378500000000551e-01
5.999999999999999778e-02 9.999979940481179552e-01 9.999969807899320440e-01 1.221091750000000031e+00
7.000000000000000666e-02 9.999986308582392569e-01 9.999979171272315170e-01 8.304523499999999503e-01
8.000000000000000167e-02 9.999982487721664759e-01 9.999973629684214549e-01 1.093593625000000014e+00
8.999999999999999667e-02 9.999984079746967458e-01 9.999975922755153235e-01 9.784715250000000086e-01
1.000000000000000056e-01 9.999984716557089870e-01 9.999976878201378705e-01 9.726936000000000471e-01
1.100000000000000006e-01 9.999983442936846156e-01 9.999974967308928875e-01 1.050384675000000101e+00
1.199999999999999956e-01 9.999985034962149966e-01 9.999977642558357527e-01 9.497316249999999682e-01
1.300000000000000044e-01 9.999983761341907362e-01 9.999975731665907697e-01 1.037332174999999967e+00
1.400000000000000133e-01 9.999984716557089870e-01 9.999977069290622023e-01 9.811227750000000025e-01
1.499999999999999944e-01 9.999984398152027554e-01 9.999976496022888739e-01 1.003186850000000074e+00
1.600000000000000033e-01 9.999984079746967458e-01 9.999976113844399883e-01 1.007830849999999945e+00
1.700000000000000122e-01 9.999984398152027554e-01 9.999976496022888739e-01 9.882446999999999759e-01
1.799999999999999933e-01 9.999983761341907362e-01 9.999975731665907697e-01 1.011732550000000064e+00
1.900000000000000022e-01 9.999984079746967458e-01 9.999976113844399883e-01 9.922294750000000274e-01
2.000000000000000111e-01 9.999983761341907362e-01 9.999975922755153235e-01 1.004131874999999896e+00
2.099999999999999922e-01 9.999984079746967458e-01 9.999976113844399883e-01 1.000065750000000087e+00
2.200000000000000011e-01 9.999984079746967458e-01 9.999976304933643201e-01 9.982727999999999602e-01
2.300000000000000100e-01 9.999984398152027554e-01 9.999976687112132057e-01 1.003114225000000026e+00
2.399999999999999911e-01 9.999984716557089870e-01 9.999977260379867561e-01 9.976589999999999625e-01
2.500000000000000000e-01 9.999985034962149966e-01 9.999977642558357527e-01 1.001954274999999894e+00
2.600000000000000089e-01 9.999985353367210061e-01 9.999978024736846383e-01 9.994431750000000170e-01
2.700000000000000178e-01 9.999985353367210061e-01 9.999978215826091921e-01 1.000136424999999996e+00
2.800000000000000266e-01 9.999985671772271267e-01 9.999978406915336349e-01 1.000697774999999901e+00
2.899999999999999800e-01 9.999985671772271267e-01 9.999978406915336349e-01 9.995176249999999651e-01
2.999999999999999889e-01 9.999985353367210061e-01 9.999978215826091921e-01 1.000783200000000095e+00
3.099999999999999978e-01 9.999985353367210061e-01 9.999978024736846383e-01 9.998567499999999608e-01
3.200000000000000067e-01 9.999985034962149966e-01 9.999977833647603065e-01 1.000397500000000051e+00
3.300000000000000155e-01 9.999985034962149966e-01 9.999977642558357527e-01 1.000309200000000009e+00
3.400000000000000244e-01 9.999984716557089870e-01 9.999977451469110878e-01 1.000162774999999948e+00
3.499999999999999778e-01 9.999984716557089870e-01 9.999977451469110878e-01 1.000456825000000105e+00
3.599999999999999867e-01 9.999984716557089870e-01 9.999977451469110878e-01 1.000169450000000015e+00
3.699999999999999956e-01 9.999985034962149966e-01 9.999977642558357527e-01 1.000363625000000090e+00
3.800000000000000044e-01 9.999985353367210061e-01 9.999978024736846383e-01 1.000239775000000053e+00
3.900000000000000133e-01 9.999985353367210061e-01 9.999978406915336349e-01 1.000230724999999987e+00
4.000000000000000222e-01 9.999985671772271267e-01 9.999978789093825204e-01 1.000253875000000070e+00
4.099999999999999756e-01 9.999985990177331363e-01 9.999979171272315170e-01 1.000168975000000016e+00
4.199999999999999845e-01 9.999985990177331363e-01 9.999979553450804026e-01 1.000225324999999943e+00
4.299999999999999933e-01 9.999986308582392569e-01 9.999979553450804026e-01 1.000181399999999998e+00
4.400000000000000022e-01 9.999986308582392569e-01 9.999979744540049564e-01 1.000211374999999903e+00
4.500000000000000111e-01 9.999986308582392569e-01 9.999979744540049564e-01 1.000226899999999919e+00
4.600000000000000200e-01 9.999986308582392569e-01 9.999979553450804026e-01 1.000233525000000068e+00
4.699999999999999734e-01 9.999985990177331363e-01 9.999979553450804026e-01 1.000267475000000017e+00
4.799999999999999822e-01 9.999985990177331363e-01 9.999979553450804026e-01 1.000267124999999924e+00
4.899999999999999911e-01 9.999985990177331363e-01 9.999979553450804026e-01 1.000283224999999998e+00
5.000000000000000000e-01 9.999986308582392569e-01 9.999979744540049564e-01 1.000279425000000000e+00
5.100000000000000089e-01 9.999986308582392569e-01 9.999979935629296213e-01 1.000271574999999968e+00
5.200000000000000178e-01 9.999986626987453775e-01 9.999980126718539530e-01 1.000261174999999891e+00
5.300000000000000266e-01 9.999986626987453775e-01 9.999980508897028386e-01 1.000242450000000005e+00
5.400000000000000355e-01 9.999986945392513871e-01 9.999980891075518352e-01 1.000230399999999964e+00
5.500000000000000444e-01 9.999986945392513871e-01 9.999981082164763890e-01 1.000217600000000040e+00
5.600000000000000533e-01 9.999987263797575077e-01 9.999981464343253856e-01 1.000212450000000031e+00
5.699999999999999512e-01 9.999987263797575077e-01 9.999981655432497174e-01 1.000213550000000007e+00
5.799999999999999600e-01 9.999987263797575077e-01 9.999981655432497174e-01 1.000220099999999945e+00
5.899999999999999689e-01 9.999987582202635172e-01 9.999981846521742712e-01 1.000231724999999905e+00
5.999999999999999778e-01 9.999987582202635172e-01 9.999981846521742712e-01 1.000243524999999911e+00
6.099999999999999867e-01 9.999987582202635172e-01 9.999981846521742712e-01 1.000255525000000034e+00
6.199999999999999956e-01 9.999987582202635172e-01 9.999981846521742712e-01 1.000264625000000018e+00
6.300000000000000044e-01 9.999987582202635172e-01 9.999982037610988250e-01 1.000268549999999923e+00
6.400000000000000133e-01 9.999987582202635172e-01 9.999982228700232678e-01 1.000268025000000005e+00
6.500000000000000222e-01 9.999987900607695268e-01 9.999982419789478216e-01 1.000262399999999996e+00
6.600000000000000311e-01 9.999987900607695268e-01 9.999982801967967072e-01 1.000254149999999953e+00
6.700000000000000400e-01 9.999988219012756474e-01 9.999983184146457038e-01 1.000244874999999922e+00
6.800000000000000488e-01 9.999988537417816570e-01 9.999983375235700356e-01 1.000235575000000043e+00
6.899999999999999467e-01 9.999988537417816570e-01 9.999983757414190322e-01 1.000230050000000093e+00
6.999999999999999556e-01 9.999988855822876666e-01 9.999984139592681398e-01 1.000227650000000024e+00
7.099999999999999645e-01 9.999988855822876666e-01 9.999984330681924716e-01 1.000228974999999965e+00
7.199999999999999734e-01 9.999989174227938982e-01 9.999984521771171364e-01 1.000233375000000091e+00
7.299999999999999822e-01 9.999989174227938982e-01 9.999984712860414682e-01 1.000238874999999972e+00
7.399999999999999911e-01 9.999989174227938982e-01 9.999984903949660220e-01 1.000244275000000016e+00
7.500000000000000000e-01 9.999989492632999077e-01 9.999985095038903538e-01 1.000247174999999933e+00
7.600000000000000089e-01 9.999989492632999077e-01 9.999985286128150186e-01 1.000248975000000096e+00
7.700000000000000178e-01 9.999989811038060283e-01 9.999985477217393504e-01 1.000246725000000003e+00
7.800000000000000266e-01 9.999989811038060283e-01 9.999985859395883470e-01 1.000242250000000110e+00
7.900000000000000355e-01 9.999989811038060283e-01 9.999986050485129008e-01 1.000236949999999903e+00
8.000000000000000444e-01 9.999990129443120379e-01 9.999986241574374546e-01 1.000231349999999964e+00
8.100000000000000533e-01 9.999990129443120379e-01 9.999986432663617864e-01 1.000227524999999895e+00
8.199999999999999512e-01 9.999990129443120379e-01 9.999986623752863402e-01 1.000226650000000106e+00
8.299999999999999600e-01 9.999990447848180475e-01 9.999986814842107830e-01 1.000229049999999953e+00
8.399999999999999689e-01 9.999990447848180475e-01 9.999986814842107830e-01 1.000236275000000008e+00
8.499999999999999778e-01 9.999990447848180475e-01 9.999987005931353368e-01 1.000242925000000005e+00
8.599999999999999867e-01 9.999990447848180475e-01 9.999987005931353368e-01 1.000251599999999907e+00
8.699999999999999956e-01 9.999990447848180475e-01 9.999987197020596685e-01 1.000257675000000068e+00
8.800000000000000044e-01 9.999990766253241681e-01 9.999987197020596685e-01 1.000260675000000044e+00
8.900000000000000133e-01 9.999990766253241681e-01 9.999987579199086651e-01 1.000260775000000102e+00
9.000000000000000222e-01 9.999990766253241681e-01 9.999987770288332189e-01 1.000256000000000034e+00
9.100000000000000311e-01 9.999991084658301776e-01 9.999987961377577728e-01 1.000249525000000084e+00
9.200000000000000400e-01 9.999991084658301776e-01 9.999988343556067694e-01 1.000239349999999972e+00
9.300000000000000488e-01 9.999991403063361872e-01 9.999988725734556549e-01 1.000230200000000069e+00
9.399999999999999467e-01 9.999991721468424188e-01 9.999988916823799867e-01 1.000223475000000084e+00
9.499999999999999556e-01 9.999991721468424188e-01 9.999989107913046515e-01 1.000219849999999910e+00
9.599999999999999645e-01 9.999991721468424188e-01 9.999989299002289833e-01 1.000221725000000061e+00
9.699999999999999734e-01 9.999991721468424188e-01 9.999989490091535371e-01 1.000226999999999977e+00
9.799999999999999822e-01 9.999992039873484284e-01 9.999989681180779799e-01 1.000237175000000089e+00
9.899999999999999911e-01 9.999992039873484284e-01 9.999989681180779799e-01 1.000246774999999921e+00
1.000000000000000000e+00 9.999992039873484284e-01 9.999989872270025337e-01 1.000257174999999998e+00
1.010000000000000009e+00 9.999992039873484284e-01 9.999990063359270875e-01 1.000265149999999936e+00
1.020000000000000018e+00 9.999992358278545490e-01 9.999990254448514193e-01 1.000268025000000005e+00
1.030000000000000027e+00 9.999992358278545490e-01 9.999990445537759731e-01 1.000266875000000111e+00
1.040000000000000036e+00 9.999992676683605586e-01 9.999990827716249697e-01 1.000259975000000079e+00
1.050000000000000044e+00 9.999992676683605586e-01 9.999991018805493015e-01 1.000251549999999989e+00
1.060000000000000053e+00 9.999992995088665682e-01 9.999991400983982981e-01 1.000240950000000018e+00
1.070000000000000062e+00 9.999993313493726887e-01 9.999991783162471837e-01 1.000231499999999940e+00
1.080000000000000071e+00 9.999993313493726887e-01 9.999992165340964023e-01 1.000227350000000071e+00
1.090000000000000080e+00 9.999993631898786983e-01 9.999992547519452879e-01 1.000224924999999931e+00
1.100000000000000089e+00 9.999993631898786983e-01 9.999992738608696197e-01 1.000230699999999917e+00
1.110000000000000098e+00 9.999993950303847079e-01 9.999993120787186163e-01 1.000239724999999913e+00
1.120000000000000107e+00 9.999993950303847079e-01 9.999993311876431701e-01 1.000250875000000095e+00
1.129999999999999893e+00 9.999994268708909395e-01 9.999993502965676129e-01 1.000264049999999960e+00
1.139999999999999902e+00 9.999994268708909395e-01 9.999993885144164985e-01 1.000270400000000004e+00
1.149999999999999911e+00 9.999994587113969491e-01 9.999994267322656061e-01 1.000276525000000083e+00
1.159999999999999920e+00 9.999994905519030697e-01 9.999994840590389344e-01 1.000271899999999992e+00
1.169999999999999929e+00 9.999995223924090793e-01 9.999995413858124849e-01 1.000265799999999983e+00
1.179999999999999938e+00 9.999995542329150888e-01 9.999995987125860353e-01 1.000251425000000083e+00
1.189999999999999947e+00 9.999996179139273300e-01 9.999996560393593636e-01 1.000235449999999915e+00
1.199999999999999956e+00 9.999996497544333396e-01 9.999997133661328030e-01 1.000220050000000027e+00
1.209999999999999964e+00 9.999996815949394602e-01 9.999997706929061314e-01 1.000206275000000034e+00
1.219999999999999973e+00 9.999997134354454698e-01 9.999998280196796818e-01 1.000199000000000060e+00
1.229999999999999982e+00 9.999997452759514793e-01 9.999998662375285674e-01 1.000199850000000001e+00
1.239999999999999991e+00 9.999997452759514793e-01 9.999998853464531212e-01 1.000207875000000080e+00
1.250000000000000000e+00 9.999997452759514793e-01 9.999999235643021178e-01 1.000224449999999932e+00
1.260000000000000009e+00 9.999997771164575999e-01 9.999999235643021178e-01 1.000241474999999935e+00
1.270000000000000018e+00 9.999997771164575999e-01 9.999999426732264496e-01 1.000261850000000008e+00
1.280000000000000027e+00 9.999997771164575999e-01 9.999999617821510034e-01 1.000277625000000059e+00
1.290000000000000036e+00 9.999998089569636095e-01 1.000000000000000000e+00 1.000287525000000066e+00
1.300000000000000044e+00 9.999998407974698411e-01 1.000000038217848886e+00 1.000289624999999960e+00
1.310000000000000053e+00 9.999998726379758507e-01 1.000000095544622436e+00 1.000284649999999997e+00
1.320000000000000062e+00 9.999999044784818603e-01 1.000000152871395764e+00 1.000271775000000085e+00
1.330000000000000071e+00 9.999999363189879809e-01 1.000000229307093758e+00 1.000254849999999918e+00
1.340000000000000080e+00 1.000000000000000000e+00 1.000000305742791751e+00 1.000233399999999939e+00
1.350000000000000089e+00 1.000000031840506232e+00 1.000000382178489744e+00 1.000215649999999901e+00
1.360000000000000098e+00 1.000000095521518251e+00 1.000000439505263072e+00 1.000202625000000012e+00
1.370000000000000107e+00 1.000000127362024260e+00 1.000000496832036401e+00 1.000194449999999957e+00
1.379999999999999893e+00 1.000000127362024260e+00 1.000000535049885508e+00 1.000197475000000003e+00
1.389999999999999902e+00 1.000000159202530270e+00 1.000000573267734394e+00 1.000206525000000068e+00
1.399999999999999911e+00 1.000000191043036502e+00 1.000000611485583502e+00 1.000221575000000085e+00
1.409999999999999920e+00 1.000000191043036502e+00 1.000000630594507944e+00 1.000235675000000102e+00
1.419999999999999929e+00 1.000000191043036502e+00 1.000000649703432387e+00 1.000247799999999909e+00
1.429999999999999938e+00 1.000000222883542511e+00 1.000000668812356830e+00 1.000262825000000078e+00
1.439999999999999947e+00 1.000000222883542511e+00 1.000000707030205715e+00 1.000266375000000041e+00
1.449999999999999956e+00 1.000000254724048521e+00 1.000000726139130380e+00 1.000266424999999959e+00
1.459999999999999964e+00 1.000000286564554752e+00 1.000000764356979266e+00 1.000258124999999998e+00
1.469999999999999973e+00 1.000000286564554752e+00 1.000000821683752816e+00 1.000247424999999968e+00
1.479999999999999982e+00 1.000000318405060762e+00 1.000000859901601702e+00 1.000236125000000031e+00
1.489999999999999991e+00 1.000000350245566771e+00 1.000000898119450587e+00 1.000226150000000036e+00
1.500000000000000000e+00 1.000000382086072781e+00 1.000000955446223916e+00 1.000218300000000005e+00
1.510000000000000009e+00 1.000000413926578791e+00 1.000000974555148581e+00 1.000219949999999969e+00
1.520000000000000018e+00 1.000000413926578791e+00 1.000001012772997466e+00 1.000224100000000060e+00
1.530000000000000027e+00 1.000000445767085022e+00 1.000001031881922131e+00 1.000234775000000020e+00
1.540000000000000036e+00 1.000000445767085022e+00 1.000001070099771017e+00 1.000248075000000014e+00
1.550000000000000044e+00 1.000000445767085022e+00 1.000001089208695459e+00 1.000260549999999915e+00
1.560000000000000053e+00 1.000000477607591032e+00 1.000001127426544345e+00 1.000270650000000039e+00
1.570000000000000062e+00 1.000000509448097041e+00 1.000001165644393231e+00 1.000275100000000084e+00
1.580000000000000071e+00 1.000000541288603273e+00 1.000001203862242116e+00 1.000273525000000108e+00
1.590000000000000080e+00 1.000000573129109283e+00 1.000001261189015667e+00 1.000265975000000029e+00
1.600000000000000089e+00 1.000000604969615292e+00 1.000001318515789217e+00 1.000256475000000034e+00
1.610000000000000098e+00 1.000000636810121302e+00 1.000001375842562545e+00 1.000239775000000053e+00
1.620000000000000107e+00 1.000000668650627311e+00 1.000001433169336096e+00 1.000228024999999965e+00
1.629999999999999893e+00 1.000000700491133543e+00 1.000001490496109646e+00 1.000218274999999934e+00
1.639999999999999902e+00 1.000000732331639552e+00 1.000001547822882975e+00 1.000212550000000089e+00
1.649999999999999911e+00 1.000000764172145562e+00 1.000001586040731860e+00 1.000221049999999945e+00
1.659999999999999920e+00 1.000000796012651794e+00 1.000001624258580968e+00 1.000214699999999901e+00
1.669999999999999929e+00 1.000000796012651794e+00 1.000001662476429853e+00 1.000236275000000008e+00
1.679999999999999938e+00 1.000000827853157803e+00 1.000001681585354296e+00 1.000245449999999980e+00
1.689999999999999947e+00 1.000000827853157803e+00 1.000001719803203182e+00 1.000255375000000058e+00
1.699999999999999956e+00 1.000000859693663813e+00 1.000001758021052289e+00 1.000266024999999948e+00
1.709999999999999964e+00 1.000000891534169822e+00 1.000001796238901175e+00 1.000265374999999901e+00
1.719999999999999973e+00 1.000000923374675832e+00 1.000001853565674725e+00 1.000263249999999937e+00
1.729999999999999982e+00 1.000000955215182064e+00 1.000001891783523611e+00 1.000252850000000082e+00
1.739999999999999991e+00 1.000000987055688073e+00 1.000001949110297161e+00 1.000238924999999890e+00
1.750000000000000000e+00 1.000001018896194083e+00 1.000002006437070490e+00 1.000226124999999966e+00
1.760000000000000009e+00 1.000001050736700314e+00 1.000002063763844040e+00 1.000214275000000042e+00
1.770000000000000018e+00 1.000001082577206324e+00 1.000002121090617369e+00 1.000207524999999986e+00
1.780000000000000027e+00 1.000001114417712333e+00 1.000002159308466476e+00 1.000209775000000079e+00
1.790000000000000036e+00 1.000001114417712333e+00 1.000002178417390697e+00 1.000214750000000041e+00
1.800000000000000044e+00 1.000001146258218565e+00 1.000002216635239805e+00 1.000230799999999975e+00
1.810000000000000053e+00 1.000001146258218565e+00 1.000002235744164247e+00 1.000246224999999933e+00
1.820000000000000062e+00 1.000001146258218565e+00 1.000002273962013133e+00 1.000265825000000053e+00
1.830000000000000071e+00 1.000001178098724575e+00 1.000002293070937798e+00 1.000278924999999930e+00
1.840000000000000080e+00 1.000001209939230584e+00 1.000002350397711126e+00 1.000286299999999962e+00
1.850000000000000089e+00 1.000001241779736594e+00 1.000002388615560012e+00 1.000289149999999960e+00
1.860000000000000098e+00 1.000001273620242603e+00 1.000002465051258227e+00 1.000278924999999930e+00
1.870000000000000107e+00 1.000001337301254845e+00 1.000002541486955998e+00 1.000263099999999961e+00
1.879999999999999893e+00 1.000001369141760854e+00 1.000002617922653991e+00 1.000244050000000051e+00
1.889999999999999902e+00 1.000001432822773095e+00 1.000002694358351762e+00 1.000223150000000061e+00
1.899999999999999911e+00 1.000001464663279105e+00 1.000002770794049756e+00 1.000204700000000058e+00
1.909999999999999920e+00 1.000001528344291124e+00 1.000002847229747749e+00 1.000196775000000038e+00
1.919999999999999929e+00 1.000001560184797134e+00 1.000002904556521077e+00 1.000189849999999936e+00
1.929999999999999938e+00 1.000001592025303365e+00 1.000002961883294628e+00 1.000198399999999932e+00
1.939999999999999947e+00 1.000001623865809375e+00 1.000003000101143513e+00 1.000209499999999974e+00
1.949999999999999956e+00 1.000001623865809375e+00 1.000003038318992399e+00 1.000229124999999941e+00
1.959999999999999964e+00 1.000001655706315606e+00 1.000003057427917064e+00 1.000248199999999921e+00
1.969999999999999973e+00 1.000001655706315606e+00 1.000003095645765949e+00 1.000264849999999983e+00
1.979999999999999982e+00 1.000001687546821616e+00 1.000003133863615057e+00 1.000278624999999977e+00
1.989999999999999991e+00 1.000001719387327626e+00 1.000003172081463942e+00 1.000280000000000058e+00
2.000000000000000000e+00 1.000001751227833635e+00 1.000003229408237493e+00 1.000278500000000070e+00
2.009999999999999787e+00 1.000001783068339645e+00 1.000003286735010821e+00 1.000265175000000006e+00
2.020000000000000018e+00 1.000001846749351886e+00 1.000003363170708592e+00 1.000251100000000060e+00
2.029999999999999805e+00 1.000001878589857895e+00 1.000003439606406808e+00 1.000235200000000102e+00
2.040000000000000036e+00 1.000001910430364127e+00 1.000003496933179914e+00 1.000220450000000039e+00
2.049999999999999822e+00 1.000001942270870137e+00 1.000003554259953464e+00 1.000209249999999939e+00
2.060000000000000053e+00 1.000001974111376146e+00 1.000003611586726793e+00 1.000203874999999965e+00
2.069999999999999840e+00 1.000002005951882156e+00 1.000003649804575900e+00 1.000213175000000065e+00
2.080000000000000071e+00 1.000002037792388165e+00 1.000003688022425008e+00 1.000223075000000073e+00
2.089999999999999858e+00 1.000002069632894175e+00 1.000003726240273894e+00 1.000240000000000018e+00
2.100000000000000089e+00 1.000002069632894175e+00 1.000003764458122779e+00 1.000255125000000023e+00
2.109999999999999876e+00 1.000002101473400407e+00 1.000003802675971665e+00 1.000270350000000086e+00
2.120000000000000107e+00 1.000002133313906416e+00 1.000003860002745215e+00 1.000280024999999906e+00
2.129999999999999893e+00 1.000002165154412426e+00 1.000003917329518544e+00 1.000278524999999918e+00
2.140000000000000124e+00 1.000002196994918657e+00 1.000003974656292094e+00 1.000274574999999944e+00
2.149999999999999911e+00 1.000002260675930676e+00 1.000004051091990087e+00 1.000262200000000101e+00
2.160000000000000142e+00 1.000002292516436686e+00 1.000004127527687858e+00 1.000244300000000086e+00
2.169999999999999929e+00 1.000002356197448927e+00 1.000004223072310294e+00 1.000231875000000104e+00
2.180000000000000160e+00 1.000002419878460946e+00 1.000004299508008287e+00 1.000216575000000052e+00
2.189999999999999947e+00 1.000002451718967178e+00 1.000004375943706059e+00 1.000209700000000090e+00
2.200000000000000178e+00 1.000002515399979197e+00 1.000004433270479609e+00 1.000210449999999973e+00
2.209999999999999964e+00 1.000002547240485207e+00 1.000004509706177602e+00 1.000218700000000016e+00
2.220000000000000195e+00 1.000002579080991216e+00 1.000004567032950931e+00 1.000231899999999952e+00
2.229999999999999982e+00 1.000002610921497448e+00 1.000004624359724259e+00 1.000247550000000096e+00
2.240000000000000213e+00 1.000002642762003457e+00 1.000004681686497809e+00 1.000266749999999982e+00
2.250000000000000000e+00 1.000002674602509467e+00 1.000004739013271360e+00 1.000274574999999944e+00
2.259999999999999787e+00 1.000002738283521708e+00 1.000004815448969353e+00 1.000282574999999952e+00
2.270000000000000018e+00 1.000002801964533727e+00 1.000004891884667124e+00 1.000277450000000012e+00
2.279999999999999805e+00 1.000002833805039737e+00 1.000004987429289560e+00 1.000267524999999935e+00
2.290000000000000036e+00 1.000002897486051978e+00 1.000005082973911996e+00 1.000250875000000095e+00
2.299999999999999822e+00 1.000002961167064219e+00 1.000005178518534210e+00 1.000231475000000092e+00
2.310000000000000053e+00 1.000003024848076238e+00 1.000005274063156868e+00 1.000213699999999983e+00
2.319999999999999840e+00 1.000003088529088480e+00 1.000005369607779304e+00 1.000196225000000050e+00
2.330000000000000071e+00 1.000003120369594489e+00 1.000005446043477075e+00 1.000189524999999913e+00
2.339999999999999858e+00 1.000003184050606508e+00 1.000005503370250626e+00 1.000198825000000014e+00
2.350000000000000089e+00 1.000003215891112740e+00 1.000005560697023954e+00 1.000187925000000089e+00
2.359999999999999876e+00 1.000003247731618750e+00 1.000005618023797505e+00 1.000208675000000103e+00
2.370000000000000107e+00 1.000003279572124759e+00 1.000005656241646390e+00 1.000229100000000093e+00
2.379999999999999893e+00 1.000003279572124759e+00 1.000005694459495276e+00 1.000252450000000071e+00
2.390000000000000124e+00 1.000003311412630991e+00 1.000005732677344383e+00 1.000259650000000056e+00
2.399999999999999911e+00 1.000003343253137000e+00 1.000005790004117712e+00 1.000298675000000026e+00
2.410000000000000142e+00 1.000003375093643010e+00 1.000005847330891262e+00 1.000259575000000067e+00
2.419999999999999929e+00 1.000003438774655029e+00 1.000005904657664590e+00 1.000281999999999893e+00
2.430000000000000160e+00 1.000003470615161261e+00 1.000005981093362584e+00 1.000258974999999939e+00
2.439999999999999947e+00 1.000003534296173280e+00 1.000006057529060577e+00 1.000242099999999912e+00
2.450000000000000178e+00 1.000003566136679511e+00 1.000006153073682791e+00 1.000237824999999914e+00
2.459999999999999964e+00 1.000003629817691531e+00 1.000006229509380784e+00 1.000213624999999995e+00
2.470000000000000195e+00 1.000003661658197540e+00 1.000006286836154334e+00 1.000216699999999959e+00
2.479999999999999982e+00 1.000003725339209781e+00 1.000006363271852106e+00 1.000209525000000044e+00
2.490000000000000213e+00 1.000003757179715791e+00 1.000006420598625656e+00 1.000222925000000096e+00
2.500000000000000000e+00 1.000003789020221800e+00 1.000006477925399206e+00 1.000225799999999943e+00
2.509999999999999787e+00 1.000003820860728032e+00 1.000006535252172535e+00 1.000238675000000077e+00
2.520000000000000018e+00 1.000003852701234042e+00 1.000006573470021420e+00 1.000256475000000034e+00
2.529999999999999805e+00 1.000003884541740051e+00 1.000006630796794971e+00 1.000254999999999894e+00
2.540000000000000036e+00 1.000003916382246061e+00 1.000006688123568521e+00 1.000264924999999971e+00
2.549999999999999822e+00 1.000003948222752070e+00 1.000006764559266292e+00 1.000257799999999975e+00
2.560000000000000053e+00 1.000003980063258080e+00 1.000006821886039621e+00 1.000250150000000060e+00
2.569999999999999840e+00 1.000004043744270321e+00 1.000006898321737836e+00 1.000240000000000018e+00
2.580000000000000071e+00 1.000004075584776553e+00 1.000006955648511164e+00 1.000225074999999908e+00
2.589999999999999858e+00 1.000004107425282562e+00 1.000007032084208936e+00 1.000217450000000063e+00
2.600000000000000089e+00 1.000004171106294582e+00 1.000007089410982486e+00 1.000207449999999998e+00
2.609999999999999876e+00 1.000004202946800591e+00 1.000007146737756036e+00 1.000211975000000031e+00
2.620000000000000107e+00 1.000004234787306601e+00 1.000007204064529365e+00 1.000229325000000058e+00
2.629999999999999893e+00 1.000004266627812832e+00 1.000007242282378250e+00 1.000220874999999898e+00
2.640000000000000124e+00 1.000004266627812832e+00 1.000007280500227358e+00 1.000246275000000074e+00
2.649999999999999911e+00 1.000004298468318842e+00 1.000007337827000686e+00 1.000255024999999964e+00
2.660000000000000142e+00 1.000004330308825073e+00 1.000007376044849572e+00 1.000264674999999936e+00
2.669999999999999929e+00 1.000004362149331083e+00 1.000007433371623122e+00 1.000273224999999933e+00
2.680000000000000160e+00 1.000004425830343102e+00 1.000007490698396673e+00 1.000260425000000009e+00
2.689999999999999947e+00 1.000004457670849112e+00 1.000007567134094666e+00 1.000258349999999963e+00
2.700000000000000178e+00 1.000004521351861353e+00 1.000007643569792437e+00 1.000253775000000012e+00
2.709999999999999964e+00 1.000004553192367363e+00 1.000007720005490430e+00 1.000208725000000021e+00
2.720000000000000195e+00 1.000004616873379604e+00 1.000007796441188201e+00 1.000237049999999961e+00
2.729999999999999982e+00 1.000004648713885613e+00 1.000007872876886417e+00 1.000201300000000071e+00
2.740000000000000213e+00 1.000004680554391623e+00 1.000007930203659523e+00 1.000214624999999913e+00
2.750000000000000000e+00 1.000004712394897632e+00 1.000007987530433073e+00 1.000217750000000017e+00
2.759999999999999787e+00 1.000004744235403642e+00 1.000008025748282181e+00 1.000223875000000096e+00
2.770000000000000018e+00 1.000004776075909874e+00 1.000008083075055509e+00 1.000249825000000037e+00
2.779999999999999805e+00 1.000004807916415883e+00 1.000008140401828838e+00 1.000256224999999999e+00
2.790000000000000036e+00 1.000004839756921893e+00 1.000008197728602388e+00 1.000276500000000013e+00
2.799999999999999822e+00 1.000004903437934134e+00 1.000008255055375717e+00 1.000280950000000058e+00
2.810000000000000053e+00 1.000004935278440366e+00 1.000008331491073932e+00 1.000283449999999963e+00
2.819999999999999840e+00 1.000004998959452385e+00 1.000008427035696146e+00 1.000276200000000060e+00
2.830000000000000071e+00 1.000005062640464404e+00 1.000008522580318582e+00 1.000259449999999939e+00
2.839999999999999858e+00 1.000005126321476645e+00 1.000008618124941018e+00 1.000241050000000076e+00
2.850000000000000089e+00 1.000005190002488664e+00 1.000008713669563454e+00 1.000207674999999963e+00
2.859999999999999876e+00 1.000005253683500905e+00 1.000008828323110333e+00 1.000205274999999894e+00
2.870000000000000107e+00 1.000005317364512925e+00 1.000008904758808104e+00 1.000191274999999935e+00
2.879999999999999893e+00 1.000005349205018934e+00 1.000008981194506097e+00 1.000186475000000019e+00
2.890000000000000124e+00 1.000005412886031175e+00 1.000009057630203868e+00 1.000202400000000047e+00
2.899999999999999911e+00 1.000005444726537185e+00 1.000009114956977418e+00 1.000211224999999926e+00
2.910000000000000142e+00 1.000005476567043416e+00 1.000009172283750969e+00 1.000242049999999994e+00
2.919999999999999929e+00 1.000005508407549426e+00 1.000009210501599854e+00 1.000262975000000054e+00
2.930000000000000160e+00 1.000005540248055436e+00 1.000009267828373183e+00 1.000279700000000105e+00
2.939999999999999947e+00 1.000005572088561445e+00 1.000009344264071398e+00 1.000296124999999980e+00
2.950000000000000178e+00 1.000005635769573686e+00 1.000009420699769169e+00 1.000287850000000089e+00
2.959999999999999964e+00 1.000005699450585706e+00 1.000009516244391605e+00 1.000289025000000054e+00
2.970000000000000195e+00 1.000005763131597947e+00 1.000009611789014041e+00 1.000259900000000091e+00
2.979999999999999982e+00 1.000005826812609966e+00 1.000009726442560920e+00 1.000240900000000099e+00
2.990000000000000213e+00 1.000005890493622207e+00 1.000009821987183134e+00 1.000201974999999965e+00
3.000000000000000000e+00 1.000005954174634226e+00 1.000009936640730235e+00 1.000202650000000082e+00
3.009999999999999787e+00 1.000006017855646467e+00 1.000010032185352449e+00 1.000174275000000002e+00
3.020000000000000018e+00 1.000006081536658487e+00 1.000010108621050664e+00 1.000176925000000105e+00
3.029999999999999805e+00 1.000006113377164496e+00 1.000010185056748435e+00 1.000188225000000042e+00
3.040000000000000036e+00 1.000006145217670728e+00 1.000010223274597543e+00 1.000201150000000094e+00
3.049999999999999822e+00 1.000006177058176737e+00 1.000010280601370871e+00 1.000234999999999985e+00
3.060000000000000053e+00 1.000006208898682747e+00 1.000010318819219979e+00 1.000262650000000031e+00
3.069999999999999840e+00 1.000006240739188978e+00 1.000010376145993307e+00 1.000286650000000055e+00
3.080000000000000071e+00 1.000006304420200998e+00 1.000010433472766636e+00 1.000317399999999912e+00
3.089999999999999858e+00 1.000006336260707007e+00 1.000010529017389072e+00 1.000298024999999980e+00
3.100000000000000089e+00 1.000006399941719026e+00 1.000010624562011508e+00 1.000309925000000044e+00
3.109999999999999876e+00 1.000006463622731268e+00 1.000010720106633944e+00 1.000268624999999911e+00
3.120000000000000107e+00 1.000006559144249518e+00 1.000010834760180822e+00 1.000249450000000095e+00
3.129999999999999893e+00 1.000006622825261537e+00 1.000010968522652144e+00 1.000211275000000066e+00
3.140000000000000124e+00 1.000006686506273779e+00 1.000011064067274580e+00 1.000180950000000069e+00
3.149999999999999911e+00 1.000006782027792029e+00 1.000011178720821459e+00 1.000163424999999995e+00
3.160000000000000142e+00 1.000006813868298039e+00 1.000011255156519230e+00 1.000149624999999931e+00
3.169999999999999929e+00 1.000006877549310280e+00 1.000011312483292780e+00 1.000158550000000091e+00
3.180000000000000160e+00 1.000006877549310280e+00 1.000011369810066331e+00 1.000177649999999918e+00
3.189999999999999947e+00 1.000006909389816290e+00 1.000011408027915216e+00 1.000200224999999943e+00
3.200000000000000178e+00 1.000006941230322299e+00 1.000011427136839659e+00 1.000248575000000084e+00
3.209999999999999964e+00 1.000006941230322299e+00 1.000011465354688545e+00 1.000273750000000073e+00
3.220000000000000195e+00 1.000006973070828309e+00 1.000011503572537652e+00 1.000301824999999978e+00
3.229999999999999982e+00 1.000007004911334318e+00 1.000011560899310981e+00 1.000328724999999919e+00
3.240000000000000213e+00 1.000007068592346560e+00 1.000011637335008974e+00 1.000304450000000012e+00
3.250000000000000000e+00 1.000007132273358801e+00 1.000011732879631410e+00 1.000300900000000048e+00
3.259999999999999787e+00 1.000007195954370820e+00 1.000011828424253846e+00 1.000270849999999934e+00
3.270000000000000018e+00 1.000007259635382839e+00 1.000011943077800725e+00 1.000234325000000091e+00
3.279999999999999805e+00 1.000007323316395080e+00 1.000012057731347603e+00 1.000207649999999893e+00
3.290000000000000036e+00 1.000007418837913331e+00 1.000012172384894482e+00 1.000173825000000072e+00
3.299999999999999822e+00 1.000007482518925350e+00 1.000012267929516696e+00 1.000168149999999923e+00
3.310000000000000053e+00 1.000007514359431360e+00 1.000012344365214911e+00 1.000163174999999960e+00
3.319999999999999840e+00 1.000007546199937591e+00 1.000012401691988240e+00 1.000169674999999980e+00
3.330000000000000071e+00 1.000007578040443601e+00 1.000012459018761790e+00 1.000212799999999902e+00
3.339999999999999858e+00 1.000007609880949611e+00 1.000012497236610676e+00 1.000232549999999998e+00
3.350000000000000089e+00 1.000007641721455842e+00 1.000012535454459561e+00 1.000278449999999930e+00
3.359999999999999876e+00 1.000007673561961852e+00 1.000012592781233112e+00 1.000297524999999910e+00
3.370000000000000107e+00 1.000007705402467861e+00 1.000012650108006440e+00 1.000318424999999900e+00
3.379999999999999893e+00 1.000007769083479880e+00 1.000012726543704433e+00 1.000318175000000087e+00
3.390000000000000124e+00 1.000007832764492122e+00 1.000012822088326869e+00 1.000304649999999906e+00
3.399999999999999911e+00 1.000007896445504363e+00 1.000012936741873748e+00 1.000280700000000023e+00
3.410000000000000142e+00 1.000007991967022392e+00 1.000013070504345070e+00 1.000243999999999911e+00
3.419999999999999929e+00 1.000008055648034633e+00 1.000013204266816391e+00 1.000213250000000054e+00
3.430000000000000160e+00 1.000008151169552884e+00 1.000013318920363492e+00 1.000178325000000035e+00
3.439999999999999947e+00 1.000008214850564903e+00 1.000013433573910371e+00 1.000159475000000020e+00
3.450000000000000178e+00 1.000008278531576922e+00 1.000013529118532807e+00 1.000155275000000010e+00
3.459999999999999964e+00 1.000008342212589163e+00 1.000013586445306135e+00 1.000159725000000055e+00
3.470000000000000195e+00 1.000008374053095173e+00 1.000013643772079464e+00 1.000182200000000021e+00
3.479999999999999982e+00 1.000008405893601404e+00 1.000013701098852792e+00 1.000208924999999915e+00
3.490000000000000213e+00 1.000008405893601404e+00 1.000013739316702122e+00 1.000243175000000040e+00
3.500000000000000000e+00 1.000008437734107414e+00 1.000013777534551007e+00 1.000273799999999991e+00
3.509999999999999787e+00 1.000008469574613423e+00 1.000013815752399893e+00 1.000295450000000086e+00
3.520000000000000018e+00 1.000008501415119433e+00 1.000013873079173221e+00 1.000304174999999907e+00
3.529999999999999805e+00 1.000008565096131674e+00 1.000013949514871214e+00 1.000303949999999942e+00
3.540000000000000036e+00 1.000008596936637684e+00 1.000014025950569208e+00 1.000288300000000019e+00
3.549999999999999822e+00 1.000008660617649925e+00 1.000014121495191644e+00 1.000263399999999914e+00
3.560000000000000053e+00 1.000008724298661944e+00 1.000014236148738522e+00 1.000232025000000080e+00
3.569999999999999840e+00 1.000008787979674185e+00 1.000014331693360958e+00 1.000207924999999998e+00
3.580000000000000071e+00 1.000008851660686204e+00 1.000014427237983172e+00 1.000191824999999923e+00
3.589999999999999858e+00 1.000008915341698446e+00 1.000014503673681165e+00 1.000181750000000092e+00
3.600000000000000089e+00 1.000008947182204455e+00 1.000014580109379159e+00 1.000182525000000044e+00
3.609999999999999876e+00 1.000009010863216696e+00 1.000014637436152487e+00 1.000195450000000097e+00
3.620000000000000107e+00 1.000009042703722706e+00 1.000014675654001373e+00 1.000214699999999901e+00
3.629999999999999893e+00 1.000009074544228715e+00 1.000014732980774923e+00 1.000240349999999889e+00
3.640000000000000124e+00 1.000009106384734725e+00 1.000014771198623809e+00 1.000270524999999910e+00
3.649999999999999911e+00 1.000009138225240735e+00 1.000014828525397359e+00 1.000278849999999942e+00
3.660000000000000142e+00 1.000009170065746966e+00 1.000014885852170687e+00 1.000284174999999998e+00
3.669999999999999929e+00 1.000009233746758985e+00 1.000014981396793123e+00 1.000288800000000089e+00
3.680000000000000160e+00 1.000009297427771227e+00 1.000015076941415559e+00 1.000266925000000029e+00
3.689999999999999947e+00 1.000009361108783246e+00 1.000015172486037995e+00 1.000250174999999908e+00
3.700000000000000178e+00 1.000009424789795265e+00 1.000015287139584874e+00 1.000229100000000093e+00
3.709999999999999964e+00 1.000009488470807506e+00 1.000015382684207310e+00 1.000201075000000106e+00
3.720000000000000195e+00 1.000009552151819747e+00 1.000015478228829524e+00 1.000189849999999936e+00
3.729999999999999982e+00 1.000009615832831766e+00 1.000015573773452182e+00 1.000176699999999919e+00
3.740000000000000213e+00 1.000009679513843786e+00 1.000015650209149953e+00 1.000180099999999905e+00
3.750000000000000000e+00 1.000009711354350017e+00 1.000015726644848169e+00 1.000197124999999909e+00
3.759999999999999787e+00 1.000009743194856027e+00 1.000015783971621275e+00 1.000212775000000054e+00
3.770000000000000018e+00 1.000009775035362258e+00 1.000015841298394825e+00 1.000235900000000067e+00
3.779999999999999805e+00 1.000009806875868268e+00 1.000015898625168154e+00 1.000269850000000016e+00
3.790000000000000036e+00 1.000009870556880287e+00 1.000015955951941704e+00 1.000272349999999921e+00
3.799999999999999822e+00 1.000009902397386297e+00 1.000016013278715254e+00 1.000289874999999995e+00
3.810000000000000053e+00 1.000009966078398538e+00 1.000016089714413026e+00 1.000289374999999925e+00
3.819999999999999840e+00 1.000009997918904547e+00 1.000016166150111019e+00 1.000274974999999955e+00
3.830000000000000071e+00 1.000010061599916789e+00 1.000016261694733455e+00 1.000264049999999960e+00
3.839999999999999858e+00 1.000010125280928808e+00 1.000016376348280334e+00 1.000234999999999985e+00
3.850000000000000089e+00 1.000010188961940827e+00 1.000016471892902770e+00 1.000215524999999994e+00
3.859999999999999876e+00 1.000010252642953068e+00 1.000016567437525206e+00 1.000199674999999955e+00
3.870000000000000107e+00 1.000010316323965309e+00 1.000016643873223199e+00 1.000195450000000097e+00
3.879999999999999893e+00 1.000010380004977328e+00 1.000016720308920970e+00 1.000195100000000004e+00
3.890000000000000124e+00 1.000010411845483338e+00 1.000016796744618963e+00 1.000205725000000045e+00
3.899999999999999911e+00 1.000010443685989348e+00 1.000016873180316734e+00 1.000221274999999910e+00
3.910000000000000142e+00 1.000010507367001589e+00 1.000016930507090285e+00 1.000239724999999913e+00
3.919999999999999929e+00 1.000010539207507598e+00 1.000016987833863835e+00 1.000256424999999894e+00
3.930000000000000160e+00 1.000010602888519839e+00 1.000017064269561606e+00 1.000274150000000084e+00
3.939999999999999947e+00 1.000010634729025849e+00 1.000017140705259600e+00 1.000278025000000071e+00
3.950000000000000178e+00 1.000010698410038090e+00 1.000017236249882036e+00 1.000270725000000027e+00
3.959999999999999964e+00 1.000010762091050109e+00 1.000017331794504472e+00 1.000269099999999911e+00
3.970000000000000195e+00 1.000010825772062351e+00 1.000017427339126685e+00 1.000248975000000096e+00
3.979999999999999982e+00 1.000010889453074370e+00 1.000017541992673786e+00 1.000229699999999999e+00
3.990000000000000213e+00 1.000010984974592620e+00 1.000017637537296000e+00 1.000218100000000110e+00
4.000000000000000000e+00 1.000011048655604640e+00 1.000017752190843101e+00 1.000194000000000027e+00
4.009999999999999787e+00 1.000011112336616881e+00 1.000017847735465315e+00 1.000196674999999980e+00
4.019999999999999574e+00 1.000011176017629122e+00 1.000017943280087751e+00 1.000201174999999942e+00
4.030000000000000249e+00 1.000011207858135132e+00 1.000018019715785744e+00 1.000197575000000061e+00
4.040000000000000036e+00 1.000011271539147151e+00 1.000018096151483515e+00 1.000224524999999920e+00
4.049999999999999822e+00 1.000011303379653160e+00 1.000018172587181731e+00 1.000228300000000070e+00
4.059999999999999609e+00 1.000011367060665401e+00 1.000018249022879502e+00 1.000248924999999955e+00
4.070000000000000284e+00 1.000011398901171411e+00 1.000018325458577495e+00 1.000253775000000012e+00
4.080000000000000071e+00 1.000011462582183652e+00 1.000018401894275266e+00 1.000270074999999981e+00
4.089999999999999858e+00 1.000011526263195671e+00 1.000018497438897702e+00 1.000243949999999993e+00
4.099999999999999645e+00 1.000011589944207913e+00 1.000018592983520138e+00 1.000246074999999957e+00
4.110000000000000320e+00 1.000011653625219932e+00 1.000018688528142574e+00 1.000223749999999967e+00
4.120000000000000107e+00 1.000011717306232173e+00 1.000018784072765010e+00 1.000209899999999985e+00
4.129999999999999893e+00 1.000011780987244192e+00 1.000018879617387446e+00 1.000199175000000107e+00
4.139999999999999680e+00 1.000011844668256211e+00 1.000018956053085217e+00 1.000187975000000007e+00
4.150000000000000355e+00 1.000011876508762443e+00 1.000019032488783211e+00 1.000192675000000087e+00
4.160000000000000142e+00 1.000011940189774684e+00 1.000019108924480982e+00 1.000199700000000025e+00
4.169999999999999929e+00 1.000011972030280694e+00 1.000019147142330089e+00 1.000217549999999900e+00
4.179999999999999716e+00 1.000012003870786703e+00 1.000019204469103418e+00 1.000236225000000090e+00
4.190000000000000391e+00 1.000012035711292713e+00 1.000019261795876968e+00 1.000256725000000069e+00
4.200000000000000178e+00 1.000012067551798722e+00 1.000019319122650296e+00 1.000275524999999943e+00
4.209999999999999964e+00 1.000012099392304732e+00 1.000019376449423847e+00 1.000282850000000057e+00
4.219999999999999751e+00 1.000012163073316973e+00 1.000019452885121840e+00 1.000283175000000080e+00
4.230000000000000426e+00 1.000012194913823205e+00 1.000019529320819611e+00 1.000272225000000015e+00
4.240000000000000213e+00 1.000012258594835224e+00 1.000019624865442047e+00 1.000255024999999964e+00
4.250000000000000000e+00 1.000012354116353253e+00 1.000019739518988926e+00 1.000240025000000088e+00
4.259999999999999787e+00 1.000012417797365494e+00 1.000019835063611362e+00 1.000208549999999974e+00
4.269999999999999574e+00 1.000012481478377735e+00 1.000019930608233798e+00 1.000187324999999960e+00
4.280000000000000249e+00 1.000012545159389976e+00 1.000020026152856234e+00 1.000172400000000072e+00
4.290000000000000036e+00 1.000012576999895986e+00 1.000020102588554227e+00 1.000171200000000038e+00
4.299999999999999822e+00 1.000012640680908005e+00 1.000020179024251998e+00 1.000176125000000082e+00
4.309999999999999609e+00 1.000012672521414014e+00 1.000020236351025549e+00 1.000198425000000002e+00
4.320000000000000284e+00 1.000012704361920024e+00 1.000020274568874434e+00 1.000221524999999945e+00
4.330000000000000071e+00 1.000012736202426256e+00 1.000020312786723542e+00 1.000249025000000014e+00
4.339999999999999858e+00 1.000012768042932265e+00 1.000020370113497092e+00 1.000278275000000106e+00
4.349999999999999645e+00 1.000012799883438497e+00 1.000020427440270199e+00 1.000296274999999957e+00
4.360000000000000320e+00 1.000012831723944506e+00 1.000020484767043749e+00 1.000309200000000009e+00
4.370000000000000107e+00 1.000012895404956526e+00 1.000020561202741742e+00 1.000305900000000081e+00
4.379999999999999893e+00 1.000012959085968545e+00 1.000020656747364178e+00 1.000296824999999945e+00
4.389999999999999680e+00 1.000013022766980786e+00 1.000020752291986392e+00 1.000272424999999910e+00
4.400000000000000355e+00 1.000013086447993027e+00 1.000020847836608828e+00 1.000244125000000039e+00
4.410000000000000142e+00 1.000013150129005046e+00 1.000020962490155929e+00 1.000220874999999898e+00
4.419999999999999929e+00 1.000013213810017065e+00 1.000021058034778143e+00 1.000201249999999931e+00
4.429999999999999716e+00 1.000013277491029307e+00 1.000021134470476136e+00 1.000177850000000035e+00
4.440000000000000391e+00 1.000013309331535316e+00 1.000021210906174129e+00 1.000183524999999962e+00
4.450000000000000178e+00 1.000013341172041548e+00 1.000021287341872123e+00 1.000181624999999963e+00
4.459999999999999964e+00 1.000013404853053567e+00 1.000021325559721008e+00 1.000203374999999895e+00
4.469999999999999751e+00 1.000013404853053567e+00 1.000021382886494559e+00 1.000220424999999969e+00
4.480000000000000426e+00 1.000013436693559576e+00 1.000021421104343444e+00 1.000239000000000100e+00
4.490000000000000213e+00 1.000013468534065586e+00 1.000021478431116773e+00 1.000271549999999898e+00
4.500000000000000000e+00 1.000013532215077827e+00 1.000021516648965658e+00 1.000269300000000028e+00
4.509999999999999787e+00 1.000013564055583837e+00 1.000021593084663873e+00 1.000289549999999972e+00
4.519999999999999574e+00 1.000013627736596078e+00 1.000021669520361645e+00 1.000277024999999931e+00
4.530000000000000249e+00 1.000013659577102088e+00 1.000021765064983859e+00 1.000264650000000088e+00
4.540000000000000036e+00 1.000013723258114107e+00 1.000021860609606295e+00 1.000253875000000070e+00
4.549999999999999822e+00 1.000013786939126348e+00 1.000021956154228731e+00 1.000228275000000000e+00
4.559999999999999609e+00 1.000013850620138589e+00 1.000022051698851389e+00 1.000212199999999996e+00
4.570000000000000284e+00 1.000013914301150608e+00 1.000022147243473603e+00 1.000199625000000037e+00
4.580000000000000071e+00 1.000013977982162627e+00 1.000022223679171596e+00 1.000186149999999996e+00
4.589999999999999858e+00 1.000014041663174869e+00 1.000022300114869589e+00 1.000192324999999993e+00
4.599999999999999645e+00 1.000014073503680878e+00 1.000022357441642917e+00 1.000197100000000061e+00
4.610000000000000320e+00 1.000014105344187110e+00 1.000022414768416246e+00 1.000212225000000066e+00
4.620000000000000107e+00 1.000014137184693119e+00 1.000022472095189796e+00 1.000225949999999919e+00
4.629999999999999893e+00 1.000014169025199129e+00 1.000022529421963124e+00 1.000239550000000088e+00
4.639999999999999680e+00 1.000014232706211148e+00 1.000022586748736675e+00 1.000246324999999992e+00
4.650000000000000355e+00 1.000014264546717158e+00 1.000022663184434668e+00 1.000250249999999896e+00
4.660000000000000142e+00 1.000014296387223389e+00 1.000022720511207996e+00 1.000244200000000028e+00
4.669999999999999929e+00 1.000014360068235630e+00 1.000022796946905990e+00 1.000235124999999892e+00
4.679999999999999716e+00 1.000014423749247650e+00 1.000022892491528426e+00 1.000225074999999908e+00
4.690000000000000391e+00 1.000014455589753881e+00 1.000022968927226419e+00 1.000209150000000102e+00
4.700000000000000178e+00 1.000014519270765900e+00 1.000023045362924190e+00 1.000202575000000094e+00
4.709999999999999964e+00 1.000014582951777919e+00 1.000023121798622183e+00 1.000198700000000107e+00
4.719999999999999751e+00 1.000014614792284151e+00 1.000023198234320176e+00 1.000199175000000107e+00
4.730000000000000426e+00 1.000014646632790161e+00 1.000023255561093505e+00 1.000206099999999987e+00
4.740000000000000213e+00 1.000014678473296170e+00 1.000023312887867055e+00 1.000226499999999907e+00
4.750000000000000000e+00 1.000014742154308411e+00 1.000023370214640384e+00 1.000236249999999938e+00
4.759999999999999787e+00 1.000014773994814421e+00 1.000023408432489491e+00 1.000264700000000007e+00
4.769999999999999574e+00 1.000014805835320431e+00 1.000023465759262820e+00 1.000272999999999968e+00
4.780000000000000249e+00 1.000014837675826440e+00 1.000023523086036370e+00 1.000283199999999928e+00
4.790000000000000036e+00 1.000014869516332450e+00 1.000023580412809920e+00 1.000286950000000008e+00
4.799999999999999822e+00 1.000014933197344691e+00 1.000023656848507692e+00 1.000275374999999967e+00
4.809999999999999609e+00 1.000014965037850923e+00 1.000023733284205685e+00 1.000266450000000029e+00
4.820000000000000284e+00 1.000015028718862942e+00 1.000023828828828121e+00 1.000241300000000111e+00
4.830000000000000071e+00 1.000015092399874961e+00 1.000023905264525892e+00 1.000224199999999897e+00
4.839999999999999858e+00 1.000015156080887202e+00 1.000024000809148328e+00 1.000205274999999894e+00
4.849999999999999645e+00 1.000015187921393212e+00 1.000024077244846321e+00 1.000191524999999970e+00
4.860000000000000320e+00 1.000015251602405453e+00 1.000024134571619649e+00 1.000187975000000007e+00
4.870000000000000107e+00 1.000015283442911462e+00 1.000024211007317643e+00 1.000188499999999925e+00
4.879999999999999893e+00 1.000015315283417472e+00 1.000024249225166528e+00 1.000200750000000083e+00
4.889999999999999680e+00 1.000015347123923481e+00 1.000024306551939857e+00 1.000215024999999924e+00
4.900000000000000355e+00 1.000015378964429491e+00 1.000024344769788964e+00 1.000231349999999964e+00
4.910000000000000142e+00 1.000015410804935723e+00 1.000024402096562293e+00 1.000246175000000015e+00
4.919999999999999929e+00 1.000015442645441732e+00 1.000024459423335843e+00 1.000258324999999893e+00
4.929999999999999716e+00 1.000015474485947964e+00 1.000024516750109171e+00 1.000259699999999974e+00
4.940000000000000391e+00 1.000015538166959983e+00 1.000024574076882722e+00 1.000256575000000092e+00
4.950000000000000178e+00 1.000015570007465993e+00 1.000024650512580715e+00 1.000246825000000062e+00
4.959999999999999964e+00 1.000015633688478012e+00 1.000024746057203151e+00 1.000230624999999929e+00
4.969999999999999751e+00 1.000015697369490253e+00 1.000024822492900922e+00 1.000212274999999984e+00
4.980000000000000426e+00 1.000015729209996262e+00 1.000024898928598915e+00 1.000197575000000061e+00
4.990000000000000213e+00 1.000015792891008504e+00 1.000024975364296687e+00 1.000181374999999928e+00
5.000000000000000000e+00 1.000015824731514513e+00 1.000025051799994902e+00 1.000183725000000079e+00
5.009999999999999787e+00 1.000015888412526532e+00 1.000025109126768230e+00 1.000179375000000093e+00
5.019999999999999574e+00 1.000015920253032764e+00 1.000025166453541559e+00 1.000191700000000017e+00
5.030000000000000249e+00 1.000015952093538774e+00 1.000025223780315109e+00 1.000211374999999903e+00
5.040000000000000036e+00 1.000015983934044783e+00 1.000025261998164217e+00 1.000230925000000104e+00
5.049999999999999822e+00 1.000016015774551015e+00 1.000025300216013102e+00 1.000243725000000028e+00
5.059999999999999609e+00 1.000016047615057024e+00 1.000025357542786431e+00 1.000266649999999924e+00
5.070000000000000284e+00 1.000016079455563034e+00 1.000025414869559981e+00 1.000270924999999922e+00
5.080000000000000071e+00 1.000016111296069043e+00 1.000025491305257752e+00 1.000274574999999944e+00
5.089999999999999858e+00 1.000016174977081285e+00 1.000025567740955745e+00 1.000269974999999922e+00
5.099999999999999645e+00 1.000016238658093304e+00 1.000025644176653739e+00 1.000256899999999893e+00
5.110000000000000320e+00 1.000016270498599535e+00 1.000025720612351732e+00 1.000256150000000011e+00
5.120000000000000107e+00 1.000016334179611555e+00 1.000025816156974168e+00 1.000223649999999909e+00
5.129999999999999893e+00 1.000016397860623796e+00 1.000025892592671939e+00 1.000214425000000018e+00
5.139999999999999680e+00 1.000016429701129805e+00 1.000025969028369932e+00 1.000206249999999963e+00
5.150000000000000355e+00 1.000016493382141824e+00 1.000026045464067703e+00 1.000194650000000074e+00
5.160000000000000142e+00 1.000016525222648056e+00 1.000026102790841254e+00 1.000205374999999952e+00
5.169999999999999929e+00 1.000016557063154066e+00 1.000026160117614582e+00 1.000204525000000011e+00
5.179999999999999716e+00 1.000016588903660075e+00 1.000026198335463468e+00 1.000222249999999979e+00
5.190000000000000391e+00 1.000016620744166307e+00 1.000026236553312575e+00 1.000229124999999941e+00
5.200000000000000178e+00 1.000016652584672316e+00 1.000026293880085904e+00 1.000241200000000052e+00
5.209999999999999964e+00 1.000016684425178326e+00 1.000026332097935011e+00 1.000251500000000071e+00
5.219999999999999751e+00 1.000016716265684336e+00 1.000026389424708340e+00 1.000251975000000071e+00
5.230000000000000426e+00 1.000016748106190345e+00 1.000026446751481890e+00 1.000261174999999891e+00
5.240000000000000213e+00 1.000016811787202586e+00 1.000026523187179883e+00 1.000246025000000039e+00
5.250000000000000000e+00 1.000016843627708596e+00 1.000026580513953212e+00 1.000237499999999891e+00
5.259999999999999787e+00 1.000016907308720837e+00 1.000026656949651205e+00 1.000240524999999936e+00
5.269999999999999574e+00 1.000016939149226847e+00 1.000026733385349198e+00 1.000219650000000016e+00
5.280000000000000249e+00 1.000016970989732856e+00 1.000026790712122526e+00 1.000230374999999894e+00
5.290000000000000036e+00 1.000017034670745097e+00 1.000026848038895855e+00 1.000219025000000039e+00
5.299999999999999822e+00 1.000017066511251107e+00 1.000026905365669405e+00 1.000236675000000020e+00
5.309999999999999609e+00 1.000017098351757117e+00 1.000026962692442734e+00 1.000241025000000006e+00
5.320000000000000284e+00 1.000017130192263348e+00 1.000027000910291841e+00 1.000244350000000004e+00
5.330000000000000071e+00 1.000017162032769358e+00 1.000027058237065170e+00 1.000261300000000020e+00
5.339999999999999858e+00 1.000017193873275367e+00 1.000027096454914277e+00 1.000257125000000080e+00
5.349999999999999645e+00 1.000017225713781377e+00 1.000027153781687606e+00 1.000264225000000007e+00
5.360000000000000320e+00 1.000017257554287387e+00 1.000027211108461156e+00 1.000257525000000092e+00
5.370000000000000107e+00 1.000017289394793618e+00 1.000027268435234484e+00 1.000248824999999897e+00
5.379999999999999893e+00 1.000017321235299628e+00 1.000027325762008035e+00 1.000234625000000044e+00
5.389999999999999680e+00 1.000017384916311869e+00 1.000027402197706028e+00 1.000218150000000028e+00
5.400000000000000355e+00 1.000017416756817878e+00 1.000027459524479356e+00 1.000209150000000102e+00
5.410000000000000142e+00 1.000017448597323888e+00 1.000027516851252685e+00 1.000193824999999981e+00
5.419999999999999929e+00 1.000017480437829898e+00 1.000027574178026235e+00 1.000193925000000039e+00
5.429999999999999716e+00 1.000017512278335907e+00 1.000027612395875121e+00 1.000192849999999911e+00
5.440000000000000391e+00 1.000017544118841917e+00 1.000027669722648671e+00 1.000200125000000106e+00
5.450000000000000178e+00 1.000017575959348148e+00 1.000027707940497779e+00 1.000211050000000101e+00
5.459999999999999964e+00 1.000017607799854158e+00 1.000027746158346664e+00 1.000221500000000097e+00
5.469999999999999751e+00 1.000017607799854158e+00 1.000027765267271107e+00 1.000239274999999983e+00
5.480000000000000426e+00 1.000017639640360390e+00 1.000027822594044435e+00 1.000247450000000038e+00
5.490000000000000213e+00 1.000017671480866399e+00 1.000027860811893543e+00 1.000255550000000104e+00
5.500000000000000000e+00 1.000017703321372409e+00 1.000027918138666871e+00 1.000256374999999975e+00
5.509999999999999787e+00 1.000017735161878418e+00 1.000027956356515979e+00 1.000251250000000036e+00
5.519999999999999574e+00 1.000017798842890437e+00 1.000028032792213750e+00 1.000247200000000003e+00
5.530000000000000249e+00 1.000017830683396669e+00 1.000028090118987301e+00 1.000226999999999977e+00
5.540000000000000036e+00 1.000017862523902679e+00 1.000028166554685294e+00 1.000219350000000063e+00
5.549999999999999822e+00 1.000017926204914920e+00 1.000028223881458622e+00 1.000211600000000089e+00
5.559999999999999609e+00 1.000017958045420929e+00 1.000028281208231951e+00 1.000199824999999931e+00
5.570000000000000284e+00 1.000017989885926939e+00 1.000028338535005501e+00 1.000207524999999986e+00
5.580000000000000071e+00 1.000018021726432949e+00 1.000028395861778829e+00 1.000200149999999955e+00
5.589999999999999858e+00 1.000018053566938958e+00 1.000028434079627937e+00 1.000209600000000032e+00
5.599999999999999645e+00 1.000018085407445190e+00 1.000028472297477045e+00 1.000230600000000081e+00
5.610000000000000320e+00 1.000018117247951199e+00 1.000028510515325930e+00 1.000235949999999985e+00
5.620000000000000107e+00 1.000018117247951199e+00 1.000028548733174816e+00 1.000249575000000002e+00
5.629999999999999893e+00 1.000018149088457209e+00 1.000028586951023701e+00 1.000257374999999893e+00
5.639999999999999680e+00 1.000018180928963440e+00 1.000028625168872809e+00 1.000258775000000044e+00
5.650000000000000355e+00 1.000018212769469450e+00 1.000028682495646137e+00 1.000264824999999913e+00
5.660000000000000142e+00 1.000018244609975460e+00 1.000028720713495245e+00 1.000248550000000014e+00
5.669999999999999929e+00 1.000018276450481691e+00 1.000028778040268573e+00 1.000246675000000085e+00
5.679999999999999716e+00 1.000018308290987701e+00 1.000028835367042124e+00 1.000234749999999950e+00
5.690000000000000391e+00 1.000018340131493710e+00 1.000028892693815452e+00 1.000227299999999930e+00
5.700000000000000178e+00 1.000018371971999720e+00 1.000028930911664560e+00 1.000222025000000015e+00
5.709999999999999964e+00 1.000018403812505730e+00 1.000028988238437888e+00 1.000212499999999949e+00
5.719999999999999751e+00 1.000018435653011961e+00 1.000029026456286996e+00 1.000219125000000098e+00
5.730000000000000426e+00 1.000018467493517971e+00 1.000029064674135881e+00 1.000216774999999947e+00
5.740000000000000213e+00 1.000018499334024202e+00 1.000029102891984767e+00 1.000224699999999967e+00
5.750000000000000000e+00 1.000018531174530212e+00 1.000029160218758095e+00 1.000230324999999976e+00
5.759999999999999787e+00 1.000018531174530212e+00 1.000029198436606981e+00 1.000233024999999998e+00
5.769999999999999574e+00 1.000018563015036221e+00 1.000029236654456311e+00 1.000236050000000043e+00
5.780000000000000249e+00 1.000018594855542231e+00 1.000029274872305196e+00 1.000235299999999938e+00
5.790000000000000036e+00 1.000018626696048241e+00 1.000029332199078524e+00 1.000230849999999894e+00
5.799999999999999822e+00 1.000018658536554250e+00 1.000029370416927410e+00 1.000224975000000072e+00
5.809999999999999609e+00 1.000018690377060482e+00 1.000029427743700960e+00 1.000220450000000039e+00
5.820000000000000284e+00 1.000018722217566491e+00 1.000029465961549846e+00 1.000210599999999950e+00
5.830000000000000071e+00 1.000018754058072501e+00 1.000029504179398732e+00 1.000201174999999942e+00
5.839999999999999858e+00 1.000018785898578733e+00 1.000029542397247839e+00 1.000207924999999998e+00
5.849999999999999645e+00 1.000018785898578733e+00 1.000029580615096725e+00 1.000202975000000105e+00
5.860000000000000320e+00 1.000018817739084742e+00 1.000029618832945610e+00 1.000213800000000042e+00
5.870000000000000107e+00 1.000018849579590752e+00 1.000029637941870275e+00 1.000216999999999912e+00
5.879999999999999893e+00 1.000018849579590752e+00 1.000029676159719161e+00 1.000226550000000048e+00
5.889999999999999680e+00 1.000018881420096761e+00 1.000029714377568046e+00 1.000233350000000021e+00
5.900000000000000355e+00 1.000018913260602771e+00 1.000029752595417154e+00 1.000236225000000090e+00
5.910000000000000142e+00 1.000018945101109002e+00 1.000029790813266040e+00 1.000239274999999983e+00
5.919999999999999929e+00 1.000018945101109002e+00 1.000029829031115147e+00 1.000234400000000079e+00
5.929999999999999716e+00 1.000018976941615012e+00 1.000029886357888476e+00 1.000227924999999907e+00
5.940000000000000391e+00 1.000019040622627253e+00 1.000029943684662026e+00 1.000220724999999922e+00
5.950000000000000178e+00 1.000019072463133263e+00 1.000029981902510912e+00 1.000213674999999913e+00
5.959999999999999964e+00 1.000019104303639272e+00 1.000030039229284462e+00 1.000204249999999906e+00
5.969999999999999751e+00 1.000019104303639272e+00 1.000030077447133348e+00 1.000203200000000070e+00
5.980000000000000426e+00 1.000019136144145282e+00 1.000030115664982233e+00 1.000205425000000092e+00
5.990000000000000213e+00 1.000019167984651292e+00 1.000030153882831341e+00 1.000210700000000008e+00
6.000000000000000000e+00 1.000019167984651292e+00 1.000030172991755562e+00 1.000223274999999967e+00
6.009999999999999787e+00 1.000019199825157523e+00 1.000030192100680226e+00 1.000235224999999950e+00
6.019999999999999574e+00 1.000019199825157523e+00 1.000030230318529112e+00 1.000250899999999943e+00
6.030000000000000249e+00 1.000019231665663533e+00 1.000030249427453777e+00 1.000256999999999952e+00
6.040000000000000036e+00 1.000019231665663533e+00 1.000030287645302662e+00 1.000273125000000096e+00
6.049999999999999822e+00 1.000019263506169542e+00 1.000030325863151548e+00 1.000266875000000111e+00
6.059999999999999609e+00 1.000019295346675774e+00 1.000030364081000656e+00 1.000266625000000076e+00
6.070000000000000284e+00 1.000019327187181784e+00 1.000030421407773762e+00 1.000256049999999952e+00
6.080000000000000071e+00 1.000019359027687793e+00 1.000030478734547312e+00 1.000238900000000042e+00
6.089999999999999858e+00 1.000019390868193803e+00 1.000030536061320863e+00 1.000230249999999987e+00
6.099999999999999645e+00 1.000019454549206044e+00 1.000030593388094191e+00 1.000207875000000080e+00
6.110000000000000320e+00 1.000019486389712053e+00 1.000030631605943077e+00 1.000205199999999905e+00
6.120000000000000107e+00 1.000019518230218063e+00 1.000030669823792406e+00 1.000197924999999932e+00
6.129999999999999893e+00 1.000019518230218063e+00 1.000030708041641292e+00 1.000201399999999907e+00
6.139999999999999680e+00 1.000019550070724295e+00 1.000030746259490178e+00 1.000211650000000008e+00
6.150000000000000355e+00 1.000019550070724295e+00 1.000030765368414620e+00 1.000223749999999967e+00
6.160000000000000142e+00 1.000019581911230304e+00 1.000030784477339063e+00 1.000243374999999935e+00
6.169999999999999929e+00 1.000019581911230304e+00 1.000030822695188171e+00 1.000256674999999928e+00
6.179999999999999716e+00 1.000019613751736314e+00 1.000030841804112614e+00 1.000272550000000038e+00
6.190000000000000391e+00 1.000019645592242323e+00 1.000030880021961499e+00 1.000278374999999942e+00
6.200000000000000178e+00 1.000019645592242323e+00 1.000030918239810607e+00 1.000278199999999895e+00
6.209999999999999964e+00 1.000019677432748333e+00 1.000030975566583935e+00 1.000272899999999909e+00
6.219999999999999751e+00 1.000019741113760574e+00 1.000031032893357263e+00 1.000258300000000045e+00
6.230000000000000426e+00 1.000019772954266584e+00 1.000031090220130814e+00 1.000243750000000098e+00
6.240000000000000213e+00 1.000019804794772815e+00 1.000031147546904142e+00 1.000222549999999933e+00
6.250000000000000000e+00 1.000019836635278825e+00 1.000031204873677693e+00 1.000201700000000082e+00
6.259999999999999787e+00 1.000019868475784834e+00 1.000031243091526578e+00 1.000200449999999908e+00
6.269999999999999574e+00 1.000019900316290844e+00 1.000031281309375686e+00 1.000190324999999936e+00
6.280000000000000249e+00 1.000019900316290844e+00 1.000031319527224571e+00 1.000190974999999982e+00
6.290000000000000036e+00 1.000019932156796854e+00 1.000031338636149014e+00 1.000202225000000000e+00
6.299999999999999822e+00 1.000019932156796854e+00 1.000031357745073457e+00 1.000210150000000020e+00
6.309999999999999609e+00 1.000019963997302863e+00 1.000031376853998122e+00 1.000226599999999966e+00
6.320000000000000284e+00 1.000019963997302863e+00 1.000031395962922343e+00 1.000236724999999938e+00
6.330000000000000071e+00 1.000019963997302863e+00 1.000031415071847007e+00 1.000246025000000039e+00
6.339999999999999858e+00 1.000019995837809095e+00 1.000031434180771450e+00 1.000249074999999932e+00
6.349999999999999645e+00 1.000019995837809095e+00 1.000031472398620558e+00 1.000242899999999935e+00
6.360000000000000320e+00 1.000020027678315104e+00 1.000031510616469443e+00 1.000235500000000055e+00
6.370000000000000107e+00 1.000020059518821336e+00 1.000031548834318329e+00 1.000221000000000027e+00
6.379999999999999893e+00 1.000020091359327346e+00 1.000031587052167437e+00 1.000206525000000068e+00
6.389999999999999680e+00 1.000020091359327346e+00 1.000031625270016322e+00 1.000192849999999911e+00
6.400000000000000355e+00 1.000020123199833355e+00 1.000031663487865208e+00 1.000183424999999904e+00
6.410000000000000142e+00 1.000020155040339587e+00 1.000031682596789873e+00 1.000178825000000105e+00
6.419999999999999929e+00 1.000020155040339587e+00 1.000031701705714093e+00 1.000179474999999929e+00
6.429999999999999716e+00 1.000020155040339587e+00 1.000031720814638758e+00 1.000196450000000015e+00
6.440000000000000391e+00 1.000020155040339587e+00 1.000031720814638758e+00 1.000207824999999939e+00
6.450000000000000178e+00 1.000020155040339587e+00 1.000031720814638758e+00 1.000223875000000096e+00
6.459999999999999964e+00 1.000020155040339587e+00 1.000031720814638758e+00 1.000257074999999940e+00
6.469999999999999751e+00 1.000020186880845596e+00 1.000031739923563201e+00 1.000248774999999979e+00
6.480000000000000426e+00 1.000020186880845596e+00 1.000031739923563201e+00 1.000277424999999942e+00
6.490000000000000213e+00 1.000020186880845596e+00 1.000031778141412087e+00 1.000270275000000098e+00
6.500000000000000000e+00 1.000020218721351606e+00 1.000031797250336529e+00 1.000271974999999980e+00
6.509999999999999787e+00 1.000020218721351606e+00 1.000031835468185637e+00 1.000262399999999996e+00
6.519999999999999574e+00 1.000020250561857615e+00 1.000031873686034523e+00 1.000244574999999969e+00
6.530000000000000249e+00 1.000020282402363625e+00 1.000031892794959187e+00 1.000238600000000089e+00
6.540000000000000036e+00 1.000020282402363625e+00 1.000031931012808073e+00 1.000216849999999935e+00
6.549999999999999822e+00 1.000020314242869857e+00 1.000031950121732294e+00 1.000217174999999958e+00
6.559999999999999609e+00 1.000020314242869857e+00 1.000031969230656959e+00 1.000207899999999928e+00
6.570000000000000284e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000212625000000077e+00
6.580000000000000071e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000208800000000009e+00
6.589999999999999858e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000240274999999901e+00
6.599999999999999645e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000229725000000069e+00
6.610000000000000320e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000248325000000049e+00
6.620000000000000107e+00 1.000020314242869857e+00 1.000031988339581401e+00 1.000251500000000071e+00
6.629999999999999893e+00 1.000020346083375866e+00 1.000032007448505844e+00 1.000245974999999898e+00
6.639999999999999680e+00 1.000020346083375866e+00 1.000032026557430287e+00 1.000246849999999910e+00
6.650000000000000355e+00 1.000020346083375866e+00 1.000032045666354952e+00 1.000230825000000046e+00
6.660000000000000142e+00 1.000020377923881876e+00 1.000032083884203837e+00 1.000222275000000050e+00
6.669999999999999929e+00 1.000020409764388107e+00 1.000032102993128280e+00 1.000206399999999940e+00
6.679999999999999716e+00 1.000020409764388107e+00 1.000032141210977388e+00 1.000196000000000085e+00
6.690000000000000391e+00 1.000020441604894117e+00 1.000032179428826273e+00 1.000190525000000052e+00
6.700000000000000178e+00 1.000020441604894117e+00 1.000032198537750716e+00 1.000189400000000006e+00
6.709999999999999964e+00 1.000020473445400127e+00 1.000032217646675159e+00 1.000189924999999924e+00
6.719999999999999751e+00 1.000020473445400127e+00 1.000032217646675159e+00 1.000209125000000032e+00
6.730000000000000426e+00 1.000020473445400127e+00 1.000032217646675159e+00 1.000218400000000063e+00
6.740000000000000213e+00 1.000020473445400127e+00 1.000032217646675159e+00 1.000230699999999917e+00
6.750000000000000000e+00 1.000020473445400127e+00 1.000032236755599602e+00 1.000245800000000074e+00
6.759999999999999787e+00 1.000020473445400127e+00 1.000032236755599602e+00 1.000251275000000106e+00
6.769999999999999574e+00 1.000020473445400127e+00 1.000032236755599602e+00 1.000256175000000081e+00
6.780000000000000249e+00 1.000020473445400127e+00 1.000032255864524044e+00 1.000251325000000024e+00
6.790000000000000036e+00 1.000020505285906136e+00 1.000032274973448709e+00 1.000245024999999899e+00
6.799999999999999822e+00 1.000020505285906136e+00 1.000032294082373152e+00 1.000234725000000102e+00
6.809999999999999609e+00 1.000020537126412146e+00 1.000032332300222038e+00 1.000219900000000051e+00
6.820000000000000284e+00 1.000020537126412146e+00 1.000032351409146703e+00 1.000198499999999990e+00
6.830000000000000071e+00 1.000020568966918155e+00 1.000032370518070923e+00 1.000216900000000075e+00
6.839999999999999858e+00 1.000020568966918155e+00 1.000032389626995588e+00 1.000194800000000050e+00
6.849999999999999645e+00 1.000020568966918155e+00 1.000032389626995588e+00 1.000202199999999930e+00
6.860000000000000320e+00 1.000020568966918155e+00 1.000032408735919809e+00 1.000213299999999972e+00
6.870000000000000107e+00 1.000020568966918155e+00 1.000032408735919809e+00 1.000220099999999945e+00
6.879999999999999893e+00 1.000020568966918155e+00 1.000032408735919809e+00 1.000236125000000031e+00
6.889999999999999680e+00 1.000020568966918155e+00 1.000032408735919809e+00 1.000242400000000087e+00
6.900000000000000355e+00 1.000020600807424387e+00 1.000032427844844474e+00 1.000252499999999989e+00
6.910000000000000142e+00 1.000020600807424387e+00 1.000032446953769139e+00 1.000252225000000106e+00
6.919999999999999929e+00 1.000020600807424387e+00 1.000032466062693359e+00 1.000249450000000095e+00
6.929999999999999716e+00 1.000020632647930396e+00 1.000032485171618024e+00 1.000238849999999902e+00
6.940000000000000391e+00 1.000020632647930396e+00 1.000032504280542467e+00 1.000232149999999987e+00
6.950000000000000178e+00 1.000020632647930396e+00 1.000032523389466910e+00 1.000212099999999937e+00
6.959999999999999964e+00 1.000020664488436628e+00 1.000032542498391352e+00 1.000207524999999986e+00
6.969999999999999751e+00 1.000020664488436628e+00 1.000032561607315795e+00 1.000196950000000085e+00
6.980000000000000426e+00 1.000020664488436628e+00 1.000032561607315795e+00 1.000196925000000014e+00
6.990000000000000213e+00 1.000020664488436628e+00 1.000032561607315795e+00 1.000199974999999908e+00
7.000000000000000000e+00 1.000020664488436628e+00 1.000032561607315795e+00 1.000210175000000090e+00
7.009999999999999787e+00 1.000020664488436628e+00 1.000032542498391352e+00 1.000225974999999989e+00
7.019999999999999574e+00 1.000020664488436628e+00 1.000032542498391352e+00 1.000239600000000006e+00
7.030000000000000249e+00 1.000020632647930396e+00 1.000032523389466910e+00 1.000251725000000036e+00
7.040000000000000036e+00 1.000020632647930396e+00 1.000032523389466910e+00 1.000262250000000019e+00
7.049999999999999822e+00 1.000020632647930396e+00 1.000032542498391352e+00 1.000265399999999971e+00
7.059999999999999609e+00 1.000020664488436628e+00 1.000032542498391352e+00 1.000264849999999983e+00
7.070000000000000284e+00 1.000020664488436628e+00 1.000032561607315795e+00 1.000254975000000046e+00
7.080000000000000071e+00 1.000020664488436628e+00 1.000032580716240238e+00 1.000260549999999915e+00
7.089999999999999858e+00 1.000020696328942638e+00 1.000032618934089124e+00 1.000197674999999897e+00
7.099999999999999645e+00 1.000020696328942638e+00 1.000032638043013788e+00 1.000242450000000005e+00
7.110000000000000320e+00 1.000020728169448647e+00 1.000032657151938453e+00 1.000184675000000079e+00
7.120000000000000107e+00 1.000020728169448647e+00 1.000032676260862674e+00 1.000207999999999986e+00
7.129999999999999893e+00 1.000020728169448647e+00 1.000032676260862674e+00 1.000203125000000082e+00
7.139999999999999680e+00 1.000020728169448647e+00 1.000032676260862674e+00 1.000202124999999942e+00
7.150000000000000355e+00 1.000020728169448647e+00 1.000032657151938453e+00 1.000233024999999998e+00
7.160000000000000142e+00 1.000020696328942638e+00 1.000032657151938453e+00 1.000236799999999926e+00
7.169999999999999929e+00 1.000020696328942638e+00 1.000032638043013788e+00 1.000257249999999987e+00
7.179999999999999716e+00 1.000020696328942638e+00 1.000032618934089124e+00 1.000271724999999945e+00
7.190000000000000391e+00 1.000020696328942638e+00 1.000032618934089124e+00 1.000274899999999967e+00
7.200000000000000178e+00 1.000020696328942638e+00 1.000032618934089124e+00 1.000275550000000013e+00
7.209999999999999964e+00 1.000020696328942638e+00 1.000032618934089124e+00 1.000267550000000005e+00
7.219999999999999751e+00 1.000020696328942638e+00 1.000032638043013788e+00 1.000251624999999978e+00
7.230000000000000426e+00 1.000020696328942638e+00 1.000032657151938453e+00 1.000234075000000056e+00
7.240000000000000213e+00 1.000020728169448647e+00 1.000032676260862674e+00 1.000212300000000054e+00
7.250000000000000000e+00 1.000020728169448647e+00 1.000032695369787339e+00 1.000194924999999957e+00
7.259999999999999787e+00 1.000020728169448647e+00 1.000032714478711560e+00 1.000181549999999975e+00
7.269999999999999574e+00 1.000020728169448647e+00 1.000032714478711560e+00 1.000175049999999954e+00
7.280000000000000249e+00 1.000020728169448647e+00 1.000032714478711560e+00 1.000176675000000071e+00
7.290000000000000036e+00 1.000020728169448647e+00 1.000032695369787339e+00 1.000185874999999891e+00
7.299999999999999822e+00 1.000020696328942638e+00 1.000032676260862674e+00 1.000198574999999979e+00
7.309999999999999609e+00 1.000020696328942638e+00 1.000032638043013788e+00 1.000216500000000064e+00
7.320000000000000284e+00 1.000020664488436628e+00 1.000032618934089124e+00 1.000243849999999934e+00
7.330000000000000071e+00 1.000020664488436628e+00 1.000032599825164903e+00 1.000244625000000109e+00
7.339999999999999858e+00 1.000020632647930396e+00 1.000032580716240238e+00 1.000254675000000093e+00
7.349999999999999645e+00 1.000020632647930396e+00 1.000032561607315795e+00 1.000265275000000065e+00
7.360000000000000320e+00 1.000020632647930396e+00 1.000032561607315795e+00 1.000255724999999929e+00
7.370000000000000107e+00 1.000020632647930396e+00 1.000032561607315795e+00 1.000251325000000024e+00
7.379999999999999893e+00 1.000020632647930396e+00 1.000032580716240238e+00 1.000208825000000079e+00
7.389999999999999680e+00 1.000020632647930396e+00 1.000032580716240238e+00 1.000238474999999960e+00
7.400000000000000355e+00 1.000020632647930396e+00 1.000032599825164903e+00 1.000210800000000066e+00
7.410000000000000142e+00 1.000020632647930396e+00 1.000032599825164903e+00 1.000197000000000003e+00
7.419999999999999929e+00 1.000020632647930396e+00 1.000032580716240238e+00 1.000210400000000055e+00
7.429999999999999716e+00 1.000020632647930396e+00 1.000032580716240238e+00 1.000191524999999970e+00
7.440000000000000391e+00 1.000020600807424387e+00 1.000032561607315795e+00 1.000215649999999901e+00
7.450000000000000178e+00 1.000020600807424387e+00 1.000032523389466910e+00 1.000214275000000042e+00
7.459999999999999964e+00 1.000020568966918155e+00 1.000032504280542467e+00 1.000226349999999931e+00
7.469999999999999751e+00 1.000020537126412146e+00 1.000032466062693359e+00 1.000239874999999889e+00
7.480000000000000426e+00 1.000020537126412146e+00 1.000032427844844474e+00 1.000238900000000042e+00
7.490000000000000213e+00 1.000020505285906136e+00 1.000032408735919809e+00 1.000249399999999955e+00
7.500000000000000000e+00 1.000020505285906136e+00 1.000032389626995588e+00 1.000244874999999922e+00
7.509999999999999787e+00 1.000020473445400127e+00 1.000032370518070923e+00 1.000239099999999937e+00
7.519999999999999574e+00 1.000020473445400127e+00 1.000032351409146703e+00 1.000232725000000045e+00
7.530000000000000249e+00 1.000020441604894117e+00 1.000032332300222038e+00 1.000225074999999908e+00
7.540000000000000036e+00 1.000020441604894117e+00 1.000032313191297595e+00 1.000215649999999901e+00
7.549999999999999822e+00 1.000020409764388107e+00 1.000032274973448709e+00 1.000214675000000053e+00
7.559999999999999609e+00 1.000020409764388107e+00 1.000032255864524044e+00 1.000211200000000078e+00
7.570000000000000284e+00 1.000020377923881876e+00 1.000032217646675159e+00 1.000215024999999924e+00
7.580000000000000071e+00 1.000020346083375866e+00 1.000032198537750716e+00 1.000221224999999992e+00
7.589999999999999858e+00 1.000020314242869857e+00 1.000032160319901609e+00 1.000227975000000047e+00
7.599999999999999645e+00 1.000020314242869857e+00 1.000032122102052723e+00 1.000238175000000007e+00
7.610000000000000320e+00 1.000020282402363625e+00 1.000032083884203837e+00 1.000246575000000027e+00
7.620000000000000107e+00 1.000020250561857615e+00 1.000032045666354952e+00 1.000250525000000001e+00
7.629999999999999893e+00 1.000020218721351606e+00 1.000032007448505844e+00 1.000255625000000093e+00
7.639999999999999680e+00 1.000020218721351606e+00 1.000031988339581401e+00 1.000253099999999895e+00
7.650000000000000355e+00 1.000020186880845596e+00 1.000031950121732294e+00 1.000245225000000016e+00
7.660000000000000142e+00 1.000020186880845596e+00 1.000031931012808073e+00 1.000240725000000053e+00
7.669999999999999929e+00 1.000020155040339587e+00 1.000031911903883408e+00 1.000226274999999942e+00
7.679999999999999716e+00 1.000020155040339587e+00 1.000031911903883408e+00 1.000225600000000048e+00
7.690000000000000391e+00 1.000020155040339587e+00 1.000031892794959187e+00 1.000214850000000100e+00
7.700000000000000178e+00 1.000020123199833355e+00 1.000031873686034523e+00 1.000214574999999995e+00
7.709999999999999964e+00 1.000020123199833355e+00 1.000031835468185637e+00 1.000212724999999914e+00
7.719999999999999751e+00 1.000020091359327346e+00 1.000031816359260972e+00 1.000215124999999983e+00
7.730000000000000426e+00 1.000020091359327346e+00 1.000031797250336529e+00 1.000218700000000016e+00
7.740000000000000213e+00 1.000020059518821336e+00 1.000031759032487644e+00 1.000222549999999933e+00
7.750000000000000000e+00 1.000020027678315104e+00 1.000031739923563201e+00 1.000226349999999931e+00
7.759999999999999787e+00 1.000020027678315104e+00 1.000031720814638758e+00 1.000226400000000071e+00
7.769999999999999574e+00 1.000020027678315104e+00 1.000031701705714093e+00 1.000226499999999907e+00
7.780000000000000249e+00 1.000019995837809095e+00 1.000031682596789873e+00 1.000223824999999955e+00
7.790000000000000036e+00 1.000019995837809095e+00 1.000031663487865208e+00 1.000218824999999923e+00
7.799999999999999822e+00 1.000019963997302863e+00 1.000031644378940765e+00 1.000220225000000074e+00
7.809999999999999609e+00 1.000019963997302863e+00 1.000031625270016322e+00 1.000205950000000010e+00
7.820000000000000284e+00 1.000019963997302863e+00 1.000031606161091657e+00 1.000205825000000104e+00
7.830000000000000071e+00 1.000019932156796854e+00 1.000031587052167437e+00 1.000211774999999914e+00
7.839999999999999858e+00 1.000019900316290844e+00 1.000031548834318329e+00 1.000206974999999998e+00
7.849999999999999645e+00 1.000019900316290844e+00 1.000031529725393886e+00 1.000216900000000075e+00
7.860000000000000320e+00 1.000019868475784834e+00 1.000031491507544779e+00 1.000233174999999974e+00
7.870000000000000107e+00 1.000019836635278825e+00 1.000031453289695893e+00 1.000231349999999964e+00
7.879999999999999893e+00 1.000019804794772815e+00 1.000031415071847007e+00 1.000241375000000099e+00
7.889999999999999680e+00 1.000019804794772815e+00 1.000031376853998122e+00 1.000246624999999945e+00
7.900000000000000355e+00 1.000019772954266584e+00 1.000031357745073457e+00 1.000252399999999930e+00
7.910000000000000142e+00 1.000019741113760574e+00 1.000031319527224571e+00 1.000249774999999897e+00
7.919999999999999929e+00 1.000019741113760574e+00 1.000031300418300129e+00 1.000244724999999946e+00
7.929999999999999716e+00 1.000019709273254565e+00 1.000031262200451243e+00 1.000234625000000044e+00
7.940000000000000391e+00 1.000019709273254565e+00 1.000031243091526578e+00 1.000228424999999977e+00
7.950000000000000178e+00 1.000019677432748333e+00 1.000031223982602135e+00 1.000222525000000084e+00
7.959999999999999964e+00 1.000019645592242323e+00 1.000031185764753028e+00 1.000211224999999926e+00
7.969999999999999751e+00 1.000019645592242323e+00 1.000031166655828807e+00 1.000223174999999909e+00
7.980000000000000426e+00 1.000019613751736314e+00 1.000031128437979921e+00 1.000206149999999905e+00
7.990000000000000213e+00 1.000019581911230304e+00 1.000031090220130814e+00 1.000216025000000064e+00
8.000000000000000000e+00 1.000019581911230304e+00 1.000031052002281928e+00 1.000220675000000004e+00
8.009999999999999787e+00 1.000019550070724295e+00 1.000031013784432821e+00 1.000223024999999932e+00
8.019999999999999574e+00 1.000019518230218063e+00 1.000030994675508378e+00 1.000247950000000108e+00
8.029999999999999361e+00 1.000019486389712053e+00 1.000030956457659492e+00 1.000225675000000036e+00
8.039999999999999147e+00 1.000019486389712053e+00 1.000030918239810607e+00 1.000251950000000001e+00
8.050000000000000711e+00 1.000019454549206044e+00 1.000030899130885942e+00 1.000241125000000064e+00
8.060000000000000497e+00 1.000019454549206044e+00 1.000030880021961499e+00 1.000232624999999986e+00
8.070000000000000284e+00 1.000019422708699812e+00 1.000030860913037056e+00 1.000228300000000070e+00
8.080000000000000071e+00 1.000019422708699812e+00 1.000030822695188171e+00 1.000216374999999935e+00
8.089999999999999858e+00 1.000019390868193803e+00 1.000030803586263506e+00 1.000214324999999960e+00
8.099999999999999645e+00 1.000019390868193803e+00 1.000030784477339063e+00 1.000203849999999894e+00
8.109999999999999432e+00 1.000019359027687793e+00 1.000030746259490178e+00 1.000203799999999976e+00
8.119999999999999218e+00 1.000019327187181784e+00 1.000030688932716627e+00 1.000205950000000010e+00
8.130000000000000782e+00 1.000019295346675774e+00 1.000030650714867742e+00 1.000211600000000089e+00
8.140000000000000568e+00 1.000019263506169542e+00 1.000030593388094191e+00 1.000222525000000084e+00
8.150000000000000355e+00 1.000019199825157523e+00 1.000030536061320863e+00 1.000231099999999929e+00
8.160000000000000142e+00 1.000019167984651292e+00 1.000030478734547312e+00 1.000242250000000110e+00
8.169999999999999929e+00 1.000019136144145282e+00 1.000030421407773762e+00 1.000249624999999920e+00
8.179999999999999716e+00 1.000019104303639272e+00 1.000030364081000656e+00 1.000254549999999965e+00
8.189999999999999503e+00 1.000019072463133263e+00 1.000030306754227105e+00 1.000254049999999895e+00
8.199999999999999289e+00 1.000019040622627253e+00 1.000030268536377998e+00 1.000247600000000014e+00
8.210000000000000853e+00 1.000019008782121022e+00 1.000030230318529112e+00 1.000230600000000081e+00
8.220000000000000639e+00 1.000018976941615012e+00 1.000030192100680226e+00 1.000231550000000080e+00
8.230000000000000426e+00 1.000018945101109002e+00 1.000030153882831341e+00 1.000216025000000064e+00
8.240000000000000213e+00 1.000018913260602771e+00 1.000030096556057790e+00 1.000206574999999987e+00
8.250000000000000000e+00 1.000018881420096761e+00 1.000030058338208905e+00 1.000204674999999988e+00
8.259999999999999787e+00 1.000018849579590752e+00 1.000030001011435354e+00 1.000195600000000073e+00
8.269999999999999574e+00 1.000018817739084742e+00 1.000029943684662026e+00 1.000204174999999918e+00
8.279999999999999361e+00 1.000018785898578733e+00 1.000029886357888476e+00 1.000206174999999975e+00
8.289999999999999147e+00 1.000018722217566491e+00 1.000029829031115147e+00 1.000219200000000086e+00
8.300000000000000711e+00 1.000018690377060482e+00 1.000029771704341597e+00 1.000228600000000023e+00
8.310000000000000497e+00 1.000018658536554250e+00 1.000029714377568046e+00 1.000237674999999937e+00
8.320000000000000284e+00 1.000018626696048241e+00 1.000029657050794718e+00 1.000245424999999910e+00
8.330000000000000071e+00 1.000018594855542231e+00 1.000029599724021390e+00 1.000244925000000062e+00
8.339999999999999858e+00 1.000018563015036221e+00 1.000029561506172282e+00 1.000238224999999925e+00
8.349999999999999645e+00 1.000018531174530212e+00 1.000029523288323396e+00 1.000243025000000063e+00
8.359999999999999432e+00 1.000018499334024202e+00 1.000029465961549846e+00 1.000230425000000034e+00
8.369999999999999218e+00 1.000018467493517971e+00 1.000029427743700960e+00 1.000224149999999979e+00
8.380000000000000782e+00 1.000018435653011961e+00 1.000029389525852075e+00 1.000222125000000073e+00
8.390000000000000568e+00 1.000018403812505730e+00 1.000029332199078524e+00 1.000214149999999913e+00
8.400000000000000355e+00 1.000018371971999720e+00 1.000029274872305196e+00 1.000217675000000028e+00
8.410000000000000142e+00 1.000018308290987701e+00 1.000029217545531646e+00 1.000223499999999932e+00
8.419999999999999929e+00 1.000018276450481691e+00 1.000029160218758095e+00 1.000231024999999940e+00
8.429999999999999716e+00 1.000018244609975460e+00 1.000029102891984767e+00 1.000242775000000028e+00
8.439999999999999503e+00 1.000018180928963440e+00 1.000029026456286996e+00 1.000252450000000071e+00
8.449999999999999289e+00 1.000018149088457209e+00 1.000028969129513445e+00 1.000266075000000088e+00
8.460000000000000853e+00 1.000018085407445190e+00 1.000028892693815452e+00 1.000260874999999938e+00
8.470000000000000639e+00 1.000018053566938958e+00 1.000028835367042124e+00 1.000279974999999988e+00
8.480000000000000426e+00 1.000018021726432949e+00 1.000028797149193016e+00 1.000248800000000049e+00
8.490000000000000213e+00 1.000017989885926939e+00 1.000028739822419466e+00 1.000260750000000032e+00
8.500000000000000000e+00 1.000017958045420929e+00 1.000028701604570580e+00 1.000235250000000020e+00
8.509999999999999787e+00 1.000017926204914920e+00 1.000028663386721695e+00 1.000224849999999943e+00
8.519999999999999574e+00 1.000017894364408910e+00 1.000028606059948144e+00 1.000216900000000075e+00
8.529999999999999361e+00 1.000017862523902679e+00 1.000028567842099259e+00 1.000199924999999990e+00
8.539999999999999147e+00 1.000017830683396669e+00 1.000028510515325930e+00 1.000205350000000104e+00
8.550000000000000711e+00 1.000017798842890437e+00 1.000028453188552380e+00 1.000201249999999931e+00
8.560000000000000497e+00 1.000017735161878418e+00 1.000028376752854387e+00 1.000209349999999997e+00
8.570000000000000284e+00 1.000017703321372409e+00 1.000028300317156615e+00 1.000222025000000015e+00
8.580000000000000071e+00 1.000017639640360390e+00 1.000028223881458622e+00 1.000227924999999907e+00
8.589999999999999858e+00 1.000017607799854158e+00 1.000028147445760629e+00 1.000243250000000028e+00
8.599999999999999645e+00 1.000017544118841917e+00 1.000028071010062858e+00 1.000246600000000097e+00
8.609999999999999432e+00 1.000017512278335907e+00 1.000028013683289529e+00 1.000255775000000069e+00
8.619999999999999218e+00 1.000017448597323888e+00 1.000027937247591314e+00 1.000254074999999965e+00
8.630000000000000782e+00 1.000017416756817878e+00 1.000027879920817986e+00 1.000247450000000038e+00
8.640000000000000568e+00 1.000017384916311869e+00 1.000027841702969100e+00 1.000237974999999890e+00
8.650000000000000355e+00 1.000017353075805637e+00 1.000027784376195550e+00 1.000225649999999966e+00
8.660000000000000142e+00 1.000017321235299628e+00 1.000027727049421999e+00 1.000215174999999901e+00
8.669999999999999929e+00 1.000017289394793618e+00 1.000027669722648671e+00 1.000208825000000079e+00
8.679999999999999716e+00 1.000017225713781377e+00 1.000027612395875121e+00 1.000200200000000095e+00
8.689999999999999503e+00 1.000017193873275367e+00 1.000027555069101792e+00 1.000202924999999965e+00
8.699999999999999289e+00 1.000017130192263348e+00 1.000027478633403799e+00 1.000206649999999975e+00
8.710000000000000853e+00 1.000017098351757117e+00 1.000027402197706028e+00 1.000215000000000076e+00
8.720000000000000639e+00 1.000017034670745097e+00 1.000027325762008035e+00 1.000226325000000083e+00
8.730000000000000426e+00 1.000017002830238866e+00 1.000027249326310264e+00 1.000234424999999927e+00
8.740000000000000213e+00 1.000016939149226847e+00 1.000027172890612048e+00 1.000241099999999994e+00
8.750000000000000000e+00 1.000016907308720837e+00 1.000027115563838720e+00 1.000240849999999959e+00
8.759999999999999787e+00 1.000016843627708596e+00 1.000027039128140949e+00 1.000238474999999960e+00
8.769999999999999574e+00 1.000016811787202586e+00 1.000026981801367398e+00 1.000245199999999945e+00
8.779999999999999361e+00 1.000016779946696577e+00 1.000026943583518513e+00 1.000219924999999899e+00
8.789999999999999147e+00 1.000016748106190345e+00 1.000026886256744962e+00 1.000220700000000074e+00
8.800000000000000711e+00 1.000016716265684336e+00 1.000026828929971634e+00 1.000202774999999988e+00
8.810000000000000497e+00 1.000016684425178326e+00 1.000026790712122526e+00 1.000198649999999967e+00
8.820000000000000284e+00 1.000016652584672316e+00 1.000026733385349198e+00 1.000193600000000016e+00
8.830000000000000071e+00 1.000016588903660075e+00 1.000026656949651205e+00 1.000193824999999981e+00
8.839999999999999858e+00 1.000016557063154066e+00 1.000026599622877654e+00 1.000205274999999894e+00
8.849999999999999645e+00 1.000016493382141824e+00 1.000026523187179883e+00 1.000211624999999938e+00
8.859999999999999432e+00 1.000016461541635815e+00 1.000026446751481890e+00 1.000229599999999941e+00
8.869999999999999218e+00 1.000016397860623796e+00 1.000026351206859454e+00 1.000242925000000005e+00
8.880000000000000782e+00 1.000016334179611555e+00 1.000026274771161683e+00 1.000255850000000057e+00
8.890000000000000568e+00 1.000016302339105545e+00 1.000026217444388132e+00 1.000268450000000087e+00
8.900000000000000355e+00 1.000016238658093304e+00 1.000026141008690139e+00 1.000265575000000018e+00
8.910000000000000142e+00 1.000016206817587294e+00 1.000026083681916589e+00 1.000270025000000063e+00
8.919999999999999929e+00 1.000016174977081285e+00 1.000026026355143483e+00 1.000257324999999975e+00
8.929999999999999716e+00 1.000016143136575053e+00 1.000025988137294153e+00 1.000247899999999968e+00
8.939999999999999503e+00 1.000016111296069043e+00 1.000025930810520824e+00 1.000236174999999950e+00
8.949999999999999289e+00 1.000016079455563034e+00 1.000025873483747496e+00 1.000222425000000026e+00
8.960000000000000853e+00 1.000016047615057024e+00 1.000025816156974168e+00 1.000215424999999936e+00
8.970000000000000639e+00 1.000015983934044783e+00 1.000025758830200617e+00 1.000210700000000008e+00
8.980000000000000426e+00 1.000015952093538774e+00 1.000025701503427067e+00 1.000208599999999892e+00
8.990000000000000213e+00 1.000015888412526532e+00 1.000025625067729074e+00 1.000215049999999994e+00
9.000000000000000000e+00 1.000015856572020523e+00 1.000025548632031303e+00 1.000220024999999957e+00
9.009999999999999787e+00 1.000015792891008504e+00 1.000025472196333309e+00 1.000230200000000069e+00
9.019999999999999574e+00 1.000015729209996262e+00 1.000025395760635538e+00 1.000241025000000006e+00
9.029999999999999361e+00 1.000015697369490253e+00 1.000025300216013102e+00 1.000242475000000075e+00
9.039999999999999147e+00 1.000015633688478012e+00 1.000025223780315109e+00 1.000250925000000013e+00
9.050000000000000711e+00 1.000015601847972002e+00 1.000025166453541559e+00 1.000246474999999968e+00
9.060000000000000497e+00 1.000015538166959983e+00 1.000025090017843787e+00 1.000242700000000040e+00
9.070000000000000284e+00 1.000015506326453973e+00 1.000025032691070237e+00 1.000235224999999950e+00
9.080000000000000071e+00 1.000015442645441732e+00 1.000024956255372466e+00 1.000225750000000025e+00
9.089999999999999858e+00 1.000015410804935723e+00 1.000024898928598915e+00 1.000218475000000051e+00
9.099999999999999645e+00 1.000015378964429491e+00 1.000024822492900922e+00 1.000211975000000031e+00
9.109999999999999432e+00 1.000015315283417472e+00 1.000024746057203151e+00 1.000209474999999903e+00
9.119999999999999218e+00 1.000015251602405453e+00 1.000024669621505158e+00 1.000212274999999984e+00
9.130000000000000782e+00 1.000015219761899443e+00 1.000024593185807387e+00 1.000215875000000088e+00
9.140000000000000568e+00 1.000015156080887202e+00 1.000024516750109171e+00 1.000225450000000071e+00
9.150000000000000355e+00 1.000015092399874961e+00 1.000024421205486957e+00 1.000232124999999916e+00
9.160000000000000142e+00 1.000015028718862942e+00 1.000024344769788964e+00 1.000239775000000053e+00
9.169999999999999929e+00 1.000014996878356932e+00 1.000024249225166528e+00 1.000245325000000074e+00
9.179999999999999716e+00 1.000014933197344691e+00 1.000024172789468535e+00 1.000249050000000084e+00
9.189999999999999503e+00 1.000014869516332450e+00 1.000024096353770542e+00 1.000243175000000040e+00
9.199999999999999289e+00 1.000014837675826440e+00 1.000024039026997436e+00 1.000235325000000008e+00
9.210000000000000853e+00 1.000014805835320431e+00 1.000023962591299220e+00 1.000217474999999911e+00
9.220000000000000639e+00 1.000014742154308411e+00 1.000023905264525892e+00 1.000227500000000047e+00
9.230000000000000426e+00 1.000014710313802402e+00 1.000023847937752342e+00 1.000198724999999955e+00
9.240000000000000213e+00 1.000014646632790161e+00 1.000023771502054570e+00 1.000204375000000034e+00
9.250000000000000000e+00 1.000014614792284151e+00 1.000023695066356577e+00 1.000196499999999933e+00
9.259999999999999787e+00 1.000014551111271910e+00 1.000023618630658806e+00 1.000196625000000061e+00
9.269999999999999574e+00 1.000014487430259891e+00 1.000023523086036370e+00 1.000210449999999973e+00
9.279999999999999361e+00 1.000014423749247650e+00 1.000023446650338377e+00 1.000216025000000064e+00
9.289999999999999147e+00 1.000014360068235630e+00 1.000023351105715941e+00 1.000233249999999963e+00
9.300000000000000711e+00 1.000014296387223389e+00 1.000023255561093505e+00 1.000243949999999993e+00
9.310000000000000497e+00 1.000014232706211148e+00 1.000023160016471069e+00 1.000256100000000092e+00
9.320000000000000284e+00 1.000014200865705138e+00 1.000023064471848855e+00 1.000266050000000018e+00
9.330000000000000071e+00 1.000014137184693119e+00 1.000022968927226419e+00 1.000269075000000063e+00
9.339999999999999858e+00 1.000014073503680878e+00 1.000022892491528426e+00 1.000272449999999980e+00
9.349999999999999645e+00 1.000014009822668859e+00 1.000022816055830654e+00 1.000277574999999919e+00
9.359999999999999432e+00 1.000013977982162627e+00 1.000022739620132439e+00 1.000255899999999976e+00
9.369999999999999218e+00 1.000013914301150608e+00 1.000022663184434668e+00 1.000259274999999892e+00
9.380000000000000782e+00 1.000013850620138589e+00 1.000022586748736675e+00 1.000249575000000002e+00
9.390000000000000568e+00 1.000013818779632357e+00 1.000022510313038904e+00 1.000243825000000086e+00
9.400000000000000355e+00 1.000013755098620338e+00 1.000022414768416246e+00 1.000244150000000110e+00
9.410000000000000142e+00 1.000013691417608097e+00 1.000022338332718475e+00 1.000245875000000062e+00
9.419999999999999929e+00 1.000013659577102088e+00 1.000022242788096039e+00 1.000244825000000004e+00
9.429999999999999716e+00 1.000013595896090068e+00 1.000022166352398045e+00 1.000249975000000013e+00
9.439999999999999503e+00 1.000013532215077827e+00 1.000022070807775609e+00 1.000252925000000070e+00
9.449999999999999289e+00 1.000013468534065586e+00 1.000021994372077838e+00 1.000255675000000011e+00
9.460000000000000853e+00 1.000013404853053567e+00 1.000021917936379845e+00 1.000254299999999930e+00
9.470000000000000639e+00 1.000013373012547557e+00 1.000021822391757409e+00 1.000249799999999967e+00
9.480000000000000426e+00 1.000013309331535316e+00 1.000021745956059638e+00 1.000244649999999957e+00
9.490000000000000213e+00 1.000013277491029307e+00 1.000021688629286087e+00 1.000237875000000054e+00
9.500000000000000000e+00 1.000013213810017065e+00 1.000021612193588094e+00 1.000226099999999896e+00
9.509999999999999787e+00 1.000013181969511056e+00 1.000021535757890323e+00 1.000218475000000051e+00
9.519999999999999574e+00 1.000013118288499037e+00 1.000021459322192330e+00 1.000213299999999972e+00
9.529999999999999361e+00 1.000013086447993027e+00 1.000021401995418779e+00 1.000215075000000065e+00
9.539999999999999147e+00 1.000013022766980786e+00 1.000021306450796343e+00 1.000204925000000022e+00
9.550000000000000711e+00 1.000012959085968545e+00 1.000021230015098572e+00 1.000210400000000055e+00
9.560000000000000497e+00 1.000012927245462535e+00 1.000021153579400579e+00 1.000215349999999948e+00
9.570000000000000284e+00 1.000012863564450516e+00 1.000021077143702808e+00 1.000220950000000109e+00
9.580000000000000071e+00 1.000012799883438497e+00 1.000020981599080372e+00 1.000225474999999919e+00
9.589999999999999858e+00 1.000012736202426256e+00 1.000020905163382379e+00 1.000234400000000079e+00
9.599999999999999645e+00 1.000012704361920024e+00 1.000020828727684608e+00 1.000233724999999962e+00
9.609999999999999432e+00 1.000012640680908005e+00 1.000020733183061949e+00 1.000232374999999951e+00
9.619999999999999218e+00 1.000012576999895986e+00 1.000020656747364178e+00 1.000230549999999941e+00
9.630000000000000782e+00 1.000012545159389976e+00 1.000020599420590628e+00 1.000226574999999896e+00
9.640000000000000568e+00 1.000012481478377735e+00 1.000020522984892857e+00 1.000218700000000016e+00
9.650000000000000355e+00 1.000012449637871503e+00 1.000020446549194864e+00 1.000211374999999903e+00
9.660000000000000142e+00 1.000012385956859484e+00 1.000020370113497092e+00 1.000212099999999937e+00
9.669999999999999929e+00 1.000012322275847243e+00 1.000020274568874434e+00 1.000206174999999975e+00
9.679999999999999716e+00 1.000012258594835224e+00 1.000020198133176663e+00 1.000207800000000091e+00
9.689999999999999503e+00 1.000012226754329214e+00 1.000020102588554227e+00 1.000212349999999972e+00
9.699999999999999289e+00 1.000012163073316973e+00 1.000020026152856234e+00 1.000210700000000008e+00
9.710000000000000853e+00 1.000012099392304732e+00 1.000019930608233798e+00 1.000221900000000108e+00
9.720000000000000639e+00 1.000012035711292713e+00 1.000019835063611362e+00 1.000225900000000001e+00
9.730000000000000426e+00 1.000011972030280694e+00 1.000019739518988926e+00 1.000228024999999965e+00
9.740000000000000213e+00 1.000011908349268452e+00 1.000019663083290933e+00 1.000230149999999929e+00
9.750000000000000000e+00 1.000011844668256211e+00 1.000019567538668719e+00 1.000227675000000094e+00
9.759999999999999787e+00 1.000011812827750202e+00 1.000019491102970726e+00 1.000227999999999895e+00
9.769999999999999574e+00 1.000011749146738183e+00 1.000019414667272732e+00 1.000217600000000040e+00
9.779999999999999361e+00 1.000011685465726163e+00 1.000019338231574961e+00 1.000219650000000016e+00
9.789999999999999147e+00 1.000011653625219932e+00 1.000019261795876968e+00 1.000213475000000019e+00
9.800000000000000711e+00 1.000011589944207913e+00 1.000019185360179197e+00 1.000211299999999914e+00
9.810000000000000497e+00 1.000011526263195671e+00 1.000019089815556761e+00 1.000204349999999964e+00
9.820000000000000284e+00 1.000011462582183652e+00 1.000019013379858768e+00 1.000227025000000047e+00
9.830000000000000071e+00 1.000011430741677643e+00 1.000018917835236332e+00 1.000218199999999946e+00
9.839999999999999858e+00 1.000011367060665401e+00 1.000018822290613896e+00 1.000256975000000104e+00
9.849999999999999645e+00 1.000011303379653160e+00 1.000018745854915903e+00 1.000234424999999927e+00
9.859999999999999432e+00 1.000011239698641141e+00 1.000018650310293467e+00 1.000257900000000033e+00
9.869999999999999218e+00 1.000011176017629122e+00 1.000018573874595695e+00 1.000260050000000067e+00
9.880000000000000782e+00 1.000011144177122890e+00 1.000018478329973259e+00 1.000258249999999904e+00
9.890000000000000568e+00 1.000011080496110871e+00 1.000018401894275266e+00 1.000264325000000065e+00
9.900000000000000355e+00 1.000011016815098630e+00 1.000018344567501938e+00 1.000249074999999932e+00
9.910000000000000142e+00 1.000010984974592620e+00 1.000018268131803945e+00 1.000248774999999979e+00
9.919999999999999929e+00 1.000010921293580601e+00 1.000018191696105951e+00 1.000237225000000008e+00
9.929999999999999716e+00 1.000010889453074370e+00 1.000018115260408180e+00 1.000230474999999952e+00
9.939999999999999503e+00 1.000010825772062351e+00 1.000018019715785744e+00 1.000231349999999964e+00
9.949999999999999289e+00 1.000010762091050109e+00 1.000017943280087751e+00 1.000224475000000002e+00
9.960000000000000853e+00 1.000010698410038090e+00 1.000017847735465315e+00 1.000230324999999976e+00
9.970000000000000639e+00 1.000010634729025849e+00 1.000017752190843101e+00 1.000232999999999928e+00
9.980000000000000426e+00 1.000010571048013830e+00 1.000017656646220665e+00 1.000242974999999923e+00
9.990000000000000213e+00 1.000010507367001589e+00 1.000017561101598229e+00 1.000243575000000051e+00
1.000000000000000000e+01 1.000010443685989348e+00 1.000017465556975571e+00 1.000256424999999894e+00
1.000999999999999979e+01 1.000010380004977328e+00 1.000017370012353357e+00 1.000251250000000036e+00
1.001999999999999957e+01 1.000010316323965309e+00 1.000017293576655364e+00 1.000253775000000012e+00
1.002999999999999936e+01 1.000010284483459078e+00 1.000017217140957371e+00 1.000241874999999947e+00
1.003999999999999915e+01 1.000010220802447058e+00 1.000017140705259600e+00 1.000241224999999901e+00
1.005000000000000071e+01 1.000010188961940827e+00 1.000017064269561606e+00 1.000216575000000052e+00
1.006000000000000050e+01 1.000010125280928808e+00 1.000016987833863835e+00 1.000215274999999959e+00
1.007000000000000028e+01 1.000010093440422798e+00 1.000016930507090285e+00 1.000203175000000000e+00
1.008000000000000007e+01 1.000010029759410557e+00 1.000016854071392292e+00 1.000190625000000111e+00
1.008999999999999986e+01 1.000009997918904547e+00 1.000016777635694520e+00 1.000198649999999967e+00
1.009999999999999964e+01 1.000009934237892306e+00 1.000016682091072084e+00 1.000191824999999923e+00
1.010999999999999943e+01 1.000009870556880287e+00 1.000016586546449648e+00 1.000203374999999895e+00
1.011999999999999922e+01 1.000009806875868268e+00 1.000016491001827212e+00 1.000218100000000110e+00
1.013000000000000078e+01 1.000009743194856027e+00 1.000016395457204776e+00 1.000225649999999966e+00
1.014000000000000057e+01 1.000009679513843786e+00 1.000016299912582340e+00 1.000243849999999934e+00
1.015000000000000036e+01 1.000009615832831766e+00 1.000016204367959904e+00 1.000245499999999899e+00
1.016000000000000014e+01 1.000009552151819747e+00 1.000016127932262133e+00 1.000261625000000043e+00
1.016999999999999993e+01 1.000009488470807506e+00 1.000016051496564140e+00 1.000257450000000103e+00
1.017999999999999972e+01 1.000009456630301496e+00 1.000015955951941704e+00 1.000258649999999916e+00
1.018999999999999950e+01 1.000009392949289255e+00 1.000015898625168154e+00 1.000252900000000000e+00
1.019999999999999929e+01 1.000009361108783246e+00 1.000015822189470382e+00 1.000243449999999923e+00
1.021000000000000085e+01 1.000009297427771227e+00 1.000015745753772389e+00 1.000244249999999946e+00
1.022000000000000064e+01 1.000009265587265217e+00 1.000015669318074618e+00 1.000229650000000081e+00
1.023000000000000043e+01 1.000009201906252976e+00 1.000015592882376625e+00 1.000236275000000008e+00
1.024000000000000021e+01 1.000009138225240735e+00 1.000015516446678632e+00 1.000235725000000020e+00
1.025000000000000000e+01 1.000009106384734725e+00 1.000015440010980639e+00 1.000242375000000017e+00
1.025999999999999979e+01 1.000009042703722706e+00 1.000015344466358425e+00 1.000253700000000023e+00
1.026999999999999957e+01 1.000008979022710465e+00 1.000015248921735989e+00 1.000259475000000009e+00
1.027999999999999936e+01 1.000008915341698446e+00 1.000015153377113553e+00 1.000275674999999920e+00
1.028999999999999915e+01 1.000008851660686204e+00 1.000015057832491117e+00 1.000278400000000012e+00
1.030000000000000071e+01 1.000008787979674185e+00 1.000014981396793123e+00 1.000283550000000021e+00
1.031000000000000050e+01 1.000008724298661944e+00 1.000014885852170687e+00 1.000282899999999975e+00
1.032000000000000028e+01 1.000008692458155934e+00 1.000014809416472916e+00 1.000271350000000004e+00
1.033000000000000007e+01 1.000008628777143693e+00 1.000014732980774923e+00 1.000265799999999983e+00
1.033999999999999986e+01 1.000008596936637684e+00 1.000014656545077152e+00 1.000253400000000070e+00
1.034999999999999964e+01 1.000008533255625442e+00 1.000014599218303601e+00 1.000243074999999982e+00
1.035999999999999943e+01 1.000008469574613423e+00 1.000014503673681165e+00 1.000231625000000069e+00
1.036999999999999922e+01 1.000008437734107414e+00 1.000014427237983172e+00 1.000222500000000014e+00
1.038000000000000078e+01 1.000008374053095173e+00 1.000014350802285401e+00 1.000226075000000048e+00
1.039000000000000057e+01 1.000008310372083153e+00 1.000014255257662743e+00 1.000221449999999956e+00
1.040000000000000036e+01 1.000008246691070912e+00 1.000014159713040529e+00 1.000229650000000081e+00
1.041000000000000014e+01 1.000008183010058893e+00 1.000014064168418093e+00 1.000237049999999961e+00
1.041999999999999993e+01 1.000008119329046652e+00 1.000013968623795657e+00 1.000241750000000041e+00
1.042999999999999972e+01 1.000008055648034633e+00 1.000013873079173221e+00 1.000248075000000014e+00
1.043999999999999950e+01 1.000007991967022392e+00 1.000013777534551007e+00 1.000242400000000087e+00
1.044999999999999929e+01 1.000007928286010372e+00 1.000013701098852792e+00 1.000255174999999941e+00
1.046000000000000085e+01 1.000007896445504363e+00 1.000013624663155021e+00 1.000235675000000102e+00
1.047000000000000064e+01 1.000007832764492122e+00 1.000013567336381692e+00 1.000234974999999915e+00
1.048000000000000043e+01 1.000007800923986112e+00 1.000013490900683477e+00 1.000219275000000074e+00
1.049000000000000021e+01 1.000007769083479880e+00 1.000013433573910371e+00 1.000212899999999960e+00
1.050000000000000000e+01 1.000007705402467861e+00 1.000013357138212378e+00 1.000204799999999894e+00
1.050999999999999979e+01 1.000007673561961852e+00 1.000013280702514384e+00 1.000199574999999896e+00
1.051999999999999957e+01 1.000007609880949611e+00 1.000013204266816391e+00 1.000199950000000060e+00
1.052999999999999936e+01 1.000007546199937591e+00 1.000013127831118620e+00 1.000205025000000081e+00
1.053999999999999915e+01 1.000007482518925350e+00 1.000013032286495962e+00 1.000212099999999937e+00
1.055000000000000071e+01 1.000007418837913331e+00 1.000012936741873748e+00 1.000221224999999992e+00
1.056000000000000050e+01 1.000007355156901312e+00 1.000012860306175755e+00 1.000228424999999977e+00
1.057000000000000028e+01 1.000007323316395080e+00 1.000012764761553541e+00 1.000238149999999937e+00
1.058000000000000007e+01 1.000007259635382839e+00 1.000012669216931105e+00 1.000254999999999894e+00
1.058999999999999986e+01 1.000007195954370820e+00 1.000012592781233112e+00 1.000253499999999907e+00
1.059999999999999964e+01 1.000007132273358801e+00 1.000012497236610676e+00 1.000254074999999965e+00
1.060999999999999943e+01 1.000007100432852791e+00 1.000012439909837125e+00 1.000246575000000027e+00
1.061999999999999922e+01 1.000007036751840550e+00 1.000012363474139354e+00 1.000243599999999899e+00
1.063000000000000078e+01 1.000007004911334318e+00 1.000012287038441361e+00 1.000234625000000044e+00
1.064000000000000057e+01 1.000006941230322299e+00 1.000012229711667811e+00 1.000224475000000002e+00
1.065000000000000036e+01 1.000006909389816290e+00 1.000012153275970039e+00 1.000221325000000050e+00
1.066000000000000014e+01 1.000006845708804271e+00 1.000012076840272046e+00 1.000217399999999923e+00
1.066999999999999993e+01 1.000006813868298039e+00 1.000012000404574275e+00 1.000215000000000076e+00
1.067999999999999972e+01 1.000006750187286020e+00 1.000011923968876282e+00 1.000221625000000003e+00
1.068999999999999950e+01 1.000006686506273779e+00 1.000011847533178289e+00 1.000221250000000062e+00
1.069999999999999929e+01 1.000006654665767547e+00 1.000011771097480295e+00 1.000242925000000005e+00
1.071000000000000085e+01 1.000006590984755528e+00 1.000011694661782524e+00 1.000227049999999895e+00
1.072000000000000064e+01 1.000006527303743509e+00 1.000011599117160088e+00 1.000243374999999935e+00
1.073000000000000043e+01 1.000006495463237499e+00 1.000011541790386760e+00 1.000228324999999918e+00
1.074000000000000021e+01 1.000006431782225258e+00 1.000011465354688545e+00 1.000242225000000040e+00
1.075000000000000000e+01 1.000006399941719026e+00 1.000011388918990773e+00 1.000236474999999903e+00
1.075999999999999979e+01 1.000006336260707007e+00 1.000011312483292780e+00 1.000228525000000035e+00
1.076999999999999957e+01 1.000006304420200998e+00 1.000011255156519230e+00 1.000234850000000009e+00
1.077999999999999936e+01 1.000006240739188978e+00 1.000011178720821459e+00 1.000222900000000026e+00
1.078999999999999915e+01 1.000006208898682747e+00 1.000011102285123465e+00 1.000234775000000020e+00
1.080000000000000071e+01 1.000006145217670728e+00 1.000011025849425694e+00 1.000229924999999964e+00
1.081000000000000050e+01 1.000006081536658487e+00 1.000010949413727701e+00 1.000231450000000022e+00
1.082000000000000028e+01 1.000006049696152477e+00 1.000010872978029708e+00 1.000243750000000098e+00
1.083000000000000007e+01 1.000005986015140458e+00 1.000010796542331715e+00 1.000245700000000015e+00
1.083999999999999986e+01 1.000005922334128217e+00 1.000010720106633944e+00 1.000256150000000011e+00
1.084999999999999964e+01 1.000005890493622207e+00 1.000010643670935950e+00 1.000257299999999905e+00
1.085999999999999943e+01 1.000005826812609966e+00 1.000010567235238179e+00 1.000251149999999978e+00
1.086999999999999922e+01 1.000005794972103956e+00 1.000010509908464629e+00 1.000258700000000056e+00
1.088000000000000078e+01 1.000005763131597947e+00 1.000010433472766636e+00 1.000241074999999924e+00
1.089000000000000057e+01 1.000005699450585706e+00 1.000010376145993307e+00 1.000244525000000051e+00
1.090000000000000036e+01 1.000005667610079696e+00 1.000010318819219979e+00 1.000223875000000096e+00
1.091000000000000014e+01 1.000005635769573686e+00 1.000010261492446428e+00 1.000222050000000085e+00
1.091999999999999993e+01 1.000005603929067455e+00 1.000010185056748435e+00 1.000217675000000028e+00
1.092999999999999972e+01 1.000005540248055436e+00 1.000010127729974885e+00 1.000209925000000055e+00
1.093999999999999950e+01 1.000005508407549426e+00 1.000010051294277114e+00 1.000206525000000068e+00
1.094999999999999929e+01 1.000005444726537185e+00 1.000009974858579120e+00 1.000220024999999957e+00
1.096000000000000085e+01 1.000005381045525166e+00 1.000009898422881349e+00 1.000237524999999961e+00
1.097000000000000064e+01 1.000005349205018934e+00 1.000009821987183134e+00 1.000231099999999929e+00
1.098000000000000043e+01 1.000005285524006915e+00 1.000009745551485363e+00 1.000255649999999941e+00
1.099000000000000021e+01 1.000005253683500905e+00 1.000009688224712034e+00 1.000244949999999911e+00
1.100000000000000000e+01 1.000005190002488664e+00 1.000009611789014041e+00 1.000251950000000001e+00
1.100999999999999979e+01 1.000005158161982655e+00 1.000009554462240713e+00 1.000254949999999976e+00
1.101999999999999957e+01 1.000005126321476645e+00 1.000009497135467162e+00 1.000243025000000063e+00
1.102999999999999936e+01 1.000005094480970413e+00 1.000009458917618055e+00 1.000241600000000064e+00
1.103999999999999915e+01 1.000005062640464404e+00 1.000009401590844726e+00 1.000230350000000046e+00
1.105000000000000071e+01 1.000005030799958394e+00 1.000009344264071398e+00 1.000224975000000072e+00
1.106000000000000050e+01 1.000004998959452385e+00 1.000009286937297848e+00 1.000220174999999934e+00
1.107000000000000028e+01 1.000004935278440366e+00 1.000009229610524297e+00 1.000220125000000015e+00
1.108000000000000007e+01 1.000004903437934134e+00 1.000009172283750969e+00 1.000225450000000071e+00
1.108999999999999986e+01 1.000004871597428124e+00 1.000009095848053198e+00 1.000231824999999963e+00
1.109999999999999964e+01 1.000004807916415883e+00 1.000009019412354982e+00 1.000243800000000016e+00
1.110999999999999943e+01 1.000004776075909874e+00 1.000008962085581654e+00 1.000246549999999957e+00
1.111999999999999922e+01 1.000004712394897632e+00 1.000008885649883883e+00 1.000272449999999980e+00
1.113000000000000078e+01 1.000004680554391623e+00 1.000008809214185668e+00 1.000270449999999922e+00
1.114000000000000057e+01 1.000004616873379604e+00 1.000008751887412339e+00 1.000277024999999931e+00
1.115000000000000036e+01 1.000004585032873372e+00 1.000008694560638789e+00 1.000279125000000047e+00
1.116000000000000014e+01 1.000004553192367363e+00 1.000008656342789903e+00 1.000270350000000086e+00
1.116999999999999993e+01 1.000004521351861353e+00 1.000008618124941018e+00 1.000267725000000052e+00
1.117999999999999972e+01 1.000004521351861353e+00 1.000008579907092132e+00 1.000253499999999907e+00
1.118999999999999950e+01 1.000004489511355121e+00 1.000008541689243025e+00 1.000245824999999922e+00
1.119999999999999929e+01 1.000004457670849112e+00 1.000008503471394139e+00 1.000243599999999899e+00
1.121000000000000085e+01 1.000004425830343102e+00 1.000008465253545253e+00 1.000226725000000094e+00
1.122000000000000064e+01 1.000004393989837093e+00 1.000008407926771703e+00 1.000220475000000109e+00
1.123000000000000043e+01 1.000004425830343102e+00 1.000008446144620589e+00 1.003573775000000001e+00
1.124000000000000021e+01 1.000004457670849112e+00 1.000008522580318582e+00 9.970407500000000312e-01
1.125000000000000000e+01 1.000004521351861353e+00 1.000008579907092132e+00 1.002407024999999896e+00
1.125999999999999979e+01 1.000004553192367363e+00 1.000008637233865461e+00 9.993524999999999769e-01
1.126999999999999957e+01 1.000004585032873372e+00 1.000008694560638789e+00 1.000124175000000060e+00
1.127999999999999936e+01 1.000004616873379604e+00 1.000008751887412339e+00 1.000977575000000064e+00
1.128999999999999915e+01 1.000004680554391623e+00 1.000008828323110333e+00 9.993996750000000429e-01
1.130000000000000071e+01 1.000004712394897632e+00 1.000008885649883883e+00 1.000950299999999960e+00
1.131000000000000050e+01 1.000004776075909874e+00 1.000008962085581654e+00 9.998679499999999498e-01
1.132000000000000028e+01 1.000004807916415883e+00 1.000009038521279647e+00 1.000329325000000047e+00
1.133000000000000007e+01 1.000004871597428124e+00 1.000009114956977418e+00 1.000364524999999949e+00
1.133999999999999986e+01 1.000004903437934134e+00 1.000009191392675412e+00 1.000018000000000074e+00
1.134999999999999964e+01 1.000004967118946375e+00 1.000009267828373183e+00 1.000433600000000034e+00
1.135999999999999943e+01 1.000004998959452385e+00 1.000009344264071398e+00 1.000086449999999960e+00
1.136999999999999922e+01 1.000005062640464404e+00 1.000009401590844726e+00 1.000285324999999892e+00
1.138000000000000078e+01 1.000005094480970413e+00 1.000009478026542720e+00 1.000235924999999915e+00
1.139000000000000057e+01 1.000005158161982655e+00 1.000009554462240713e+00 1.000187649999999984e+00
1.140000000000000036e+01 1.000005190002488664e+00 1.000009611789014041e+00 1.000291674999999936e+00
1.141000000000000014e+01 1.000005253683500905e+00 1.000009688224712034e+00 1.000195375000000109e+00
1.141999999999999993e+01 1.000005285524006915e+00 1.000009764660409806e+00 1.000263750000000007e+00
1.142999999999999972e+01 1.000005349205018934e+00 1.000009841096107799e+00 1.000230374999999894e+00
1.143999999999999950e+01 1.000005412886031175e+00 1.000009917531805792e+00 1.000224725000000037e+00
1.144999999999999929e+01 1.000005444726537185e+00 1.000010013076428228e+00 1.000239174999999925e+00
1.146000000000000085e+01 1.000005508407549426e+00 1.000010089512125999e+00 1.000206699999999893e+00
1.147000000000000064e+01 1.000005572088561445e+00 1.000010165947823992e+00 1.000228499999999965e+00
1.148000000000000043e+01 1.000005603929067455e+00 1.000010261492446428e+00 1.000205100000000069e+00
1.149000000000000021e+01 1.000005667610079696e+00 1.000010337928144200e+00 1.000205800000000034e+00
1.150000000000000000e+01 1.000005731291091937e+00 1.000010414363842193e+00 1.000216575000000052e+00
1.150999999999999979e+01 1.000005763131597947e+00 1.000010490799540186e+00 1.000207850000000009e+00
1.151999999999999957e+01 1.000005826812609966e+00 1.000010548126313514e+00 1.000227125000000106e+00
1.152999999999999936e+01 1.000005858653115975e+00 1.000010624562011508e+00 1.000226599999999966e+00
1.153999999999999915e+01 1.000005922334128217e+00 1.000010700997709501e+00 1.000237875000000054e+00
1.155000000000000071e+01 1.000005954174634226e+00 1.000010777433407494e+00 1.000248199999999921e+00
1.156000000000000050e+01 1.000006017855646467e+00 1.000010853869105265e+00 1.000240049999999936e+00
1.157000000000000028e+01 1.000006081536658487e+00 1.000010930304803258e+00 1.000250024999999932e+00
1.158000000000000007e+01 1.000006113377164496e+00 1.000011025849425694e+00 1.000241350000000029e+00
1.158999999999999986e+01 1.000006177058176737e+00 1.000011102285123465e+00 1.000238900000000042e+00
1.159999999999999964e+01 1.000006240739188978e+00 1.000011197829745901e+00 1.000234550000000056e+00
1.160999999999999943e+01 1.000006304420200998e+00 1.000011293374368559e+00 1.000228050000000035e+00
1.161999999999999922e+01 1.000006368101213017e+00 1.000011369810066331e+00 1.000228324999999918e+00
1.163000000000000078e+01 1.000006431782225258e+00 1.000011465354688545e+00 1.000227125000000106e+00
1.164000000000000057e+01 1.000006463622731268e+00 1.000011560899310981e+00 1.000229725000000069e+00
1.165000000000000036e+01 1.000006527303743509e+00 1.000011637335008974e+00 1.000233474999999927e+00
1.166000000000000014e+01 1.000006590984755528e+00 1.000011713770706967e+00 1.000238224999999925e+00
1.166999999999999993e+01 1.000006654665767547e+00 1.000011809315329181e+00 1.000244750000000016e+00
1.167999999999999972e+01 1.000006718346779788e+00 1.000011885751027174e+00 1.000250700000000048e+00
1.168999999999999950e+01 1.000006750187286020e+00 1.000011981295649610e+00 1.000253225000000024e+00
1.169999999999999929e+01 1.000006813868298039e+00 1.000012076840272046e+00 1.000255899999999976e+00
1.171000000000000085e+01 1.000006877549310280e+00 1.000012172384894482e+00 1.000254425000000058e+00
1.172000000000000064e+01 1.000006973070828309e+00 1.000012267929516696e+00 1.000249724999999978e+00
1.173000000000000043e+01 1.000007036751840550e+00 1.000012382583063797e+00 1.000245475000000051e+00
1.174000000000000021e+01 1.000007100432852791e+00 1.000012497236610676e+00 1.000240299999999971e+00
1.175000000000000000e+01 1.000007164113864810e+00 1.000012592781233112e+00 1.000233474999999927e+00
1.175999999999999979e+01 1.000007259635382839e+00 1.000012707434779990e+00 1.000230174999999999e+00
1.176999999999999957e+01 1.000007323316395080e+00 1.000012822088326869e+00 1.000230699999999917e+00
1.177999999999999936e+01 1.000007386997407322e+00 1.000012917632949305e+00 1.000221975000000096e+00
1.178999999999999915e+01 1.000007450678419341e+00 1.000013013177571741e+00 1.000241925000000087e+00
1.180000000000000071e+01 1.000007514359431360e+00 1.000013127831118620e+00 1.000230224999999917e+00
1.181000000000000050e+01 1.000007578040443601e+00 1.000013223375741056e+00 1.000243949999999993e+00
1.182000000000000028e+01 1.000007641721455842e+00 1.000013318920363492e+00 1.000245424999999910e+00
1.183000000000000007e+01 1.000007737242973871e+00 1.000013433573910371e+00 1.000244899999999992e+00
1.183999999999999986e+01 1.000007800923986112e+00 1.000013548227457028e+00 1.000248999999999944e+00
1.184999999999999964e+01 1.000007864604998131e+00 1.000013643772079464e+00 1.000241624999999912e+00
1.185999999999999943e+01 1.000007960126516382e+00 1.000013758425626342e+00 1.000243425000000075e+00
1.186999999999999922e+01 1.000008023807528401e+00 1.000013892188097886e+00 1.000234649999999892e+00
1.188000000000000078e+01 1.000008119329046652e+00 1.000014006841644543e+00 1.000226650000000106e+00
1.189000000000000057e+01 1.000008183010058893e+00 1.000014121495191644e+00 1.000228700000000082e+00
1.190000000000000036e+01 1.000008246691070912e+00 1.000014236148738522e+00 1.000221725000000061e+00
1.191000000000000014e+01 1.000008342212589163e+00 1.000014331693360958e+00 1.000228174999999942e+00
1.191999999999999993e+01 1.000008405893601404e+00 1.000014446346907837e+00 1.000223349999999956e+00
1.192999999999999972e+01 1.000008469574613423e+00 1.000014561000454494e+00 1.000231024999999940e+00
1.193999999999999950e+01 1.000008533255625442e+00 1.000014656545077152e+00 1.000240800000000041e+00
1.194999999999999929e+01 1.000008596936637684e+00 1.000014771198623809e+00 1.000237100000000101e+00
1.196000000000000085e+01 1.000008692458155934e+00 1.000014866743246245e+00 1.000249074999999932e+00
1.197000000000000064e+01 1.000008756139168176e+00 1.000014981396793123e+00 1.000245124999999957e+00
1.198000000000000043e+01 1.000008819820180195e+00 1.000015096050340002e+00 1.000247799999999909e+00
1.199000000000000021e+01 1.000008915341698446e+00 1.000015210703887103e+00 1.000244724999999946e+00
1.200000000000000000e+01 1.000008979022710465e+00 1.000015325357433760e+00 1.000237924999999972e+00
1.200999999999999979e+01 1.000009074544228715e+00 1.000015459119905303e+00 1.000235650000000032e+00
1.201999999999999957e+01 1.000009138225240735e+00 1.000015573773452182e+00 1.000221224999999992e+00
1.202999999999999936e+01 1.000009233746758985e+00 1.000015688426998839e+00 1.000242024999999924e+00
1.203999999999999915e+01 1.000009297427771227e+00 1.000015803080545940e+00 1.000223599999999990e+00
1.205000000000000071e+01 1.000009392949289255e+00 1.000015917734092818e+00 1.000236649999999949e+00
1.206000000000000050e+01 1.000009456630301496e+00 1.000016032387639697e+00 1.000240049999999936e+00
1.207000000000000028e+01 1.000009520311313738e+00 1.000016147041186576e+00 1.000241549999999924e+00
1.208000000000000007e+01 1.000009615832831766e+00 1.000016261694733455e+00 1.000254699999999941e+00
1.208999999999999986e+01 1.000009679513843786e+00 1.000016376348280334e+00 1.000254224999999941e+00
1.209999999999999964e+01 1.000009775035362258e+00 1.000016510110751655e+00 1.000260649999999973e+00
1.210999999999999943e+01 1.000009838716374277e+00 1.000016624764298534e+00 1.000258150000000068e+00
1.211999999999999922e+01 1.000009934237892306e+00 1.000016758526769856e+00 1.000255600000000022e+00
1.213000000000000078e+01 1.000010029759410557e+00 1.000016892289241399e+00 1.000253099999999895e+00
1.214000000000000057e+01 1.000010125280928808e+00 1.000017026051712721e+00 1.000239625000000077e+00
1.215000000000000036e+01 1.000010188961940827e+00 1.000017159814184042e+00 1.000240624999999994e+00
1.216000000000000014e+01 1.000010284483459078e+00 1.000017274467730921e+00 1.000236074999999891e+00
1.216999999999999993e+01 1.000010380004977328e+00 1.000017408230202465e+00 1.000224250000000037e+00
1.217999999999999972e+01 1.000010443685989348e+00 1.000017541992673786e+00 1.000234725000000102e+00
1.218999999999999950e+01 1.000010539207507598e+00 1.000017656646220665e+00 1.000230874999999964e+00
1.219999999999999929e+01 1.000010602888519839e+00 1.000017771299767322e+00 1.000240900000000099e+00
1.221000000000000085e+01 1.000010698410038090e+00 1.000017885953314201e+00 1.000247675000000003e+00
1.222000000000000064e+01 1.000010762091050109e+00 1.000018000606861301e+00 1.000253400000000070e+00
1.223000000000000043e+01 1.000010825772062351e+00 1.000018115260408180e+00 1.000267325000000040e+00
1.224000000000000021e+01 1.000010921293580601e+00 1.000018229913955059e+00 1.000262900000000066e+00
1.225000000000000000e+01 1.000011016815098630e+00 1.000018363676426381e+00 1.000265449999999889e+00
1.225999999999999979e+01 1.000011080496110871e+00 1.000018497438897702e+00 1.000259800000000032e+00
1.226999999999999957e+01 1.000011176017629122e+00 1.000018631201369246e+00 1.000255899999999976e+00
1.227999999999999936e+01 1.000011271539147151e+00 1.000018784072765010e+00 1.000251325000000024e+00
1.228999999999999915e+01 1.000011367060665401e+00 1.000018917835236332e+00 1.000234499999999915e+00
1.230000000000000071e+01 1.000011462582183652e+00 1.000019070706632096e+00 1.000232950000000010e+00
1.231000000000000050e+01 1.000011558103701681e+00 1.000019204469103418e+00 1.000225350000000013e+00
1.232000000000000028e+01 1.000011653625219932e+00 1.000019338231574961e+00 1.000220499999999957e+00
1.233000000000000007e+01 1.000011749146738183e+00 1.000019471994046283e+00 1.000224074999999990e+00
1.233999999999999986e+01 1.000011812827750202e+00 1.000019605756517604e+00 1.000226875000000071e+00
1.234999999999999964e+01 1.000011908349268452e+00 1.000019739518988926e+00 1.000233074999999916e+00
1.235999999999999943e+01 1.000012003870786703e+00 1.000019854172536027e+00 1.000241975000000005e+00
1.236999999999999922e+01 1.000012067551798722e+00 1.000019987935007348e+00 1.000247850000000049e+00
1.238000000000000078e+01 1.000012163073316973e+00 1.000020121697478448e+00 1.000250950000000083e+00
1.239000000000000057e+01 1.000012258594835224e+00 1.000020255459949992e+00 1.000253550000000047e+00
1.240000000000000036e+01 1.000012354116353253e+00 1.000020389222421313e+00 1.000249525000000084e+00
1.241000000000000014e+01 1.000012449637871503e+00 1.000020542093817078e+00 1.000245124999999957e+00
1.241999999999999993e+01 1.000012545159389976e+00 1.000020694965213064e+00 1.000236600000000031e+00
1.242999999999999972e+01 1.000012640680908005e+00 1.000020847836608828e+00 1.000226775000000012e+00
1.243999999999999950e+01 1.000012736202426256e+00 1.000021000708004815e+00 1.000218100000000110e+00
1.244999999999999929e+01 1.000012863564450516e+00 1.000021153579400579e+00 1.000210700000000008e+00
1.246000000000000085e+01 1.000012959085968545e+00 1.000021287341872123e+00 1.000206450000000080e+00
1.247000000000000064e+01 1.000013054607486795e+00 1.000021440213267887e+00 1.000205725000000045e+00
1.248000000000000043e+01 1.000013150129005046e+00 1.000021573975739209e+00 1.000208474999999986e+00
1.249000000000000021e+01 1.000013245650523297e+00 1.000021726847134973e+00 1.000212000000000101e+00
1.250000000000000000e+01 1.000013309331535316e+00 1.000021860609606295e+00 1.000219275000000074e+00
1.250999999999999979e+01 1.000013404853053567e+00 1.000021994372077838e+00 1.000225050000000060e+00
1.251999999999999957e+01 1.000013500374571818e+00 1.000022128134549160e+00 1.000228375000000058e+00
1.252999999999999936e+01 1.000013595896090068e+00 1.000022281005944924e+00 1.000228700000000082e+00
1.253999999999999915e+01 1.000013691417608097e+00 1.000022433877340911e+00 1.000236050000000043e+00
1.255000000000000071e+01 1.000013786939126348e+00 1.000022567639812010e+00 1.000229025000000105e+00
1.256000000000000050e+01 1.000013914301150608e+00 1.000022720511207996e+00 1.000229699999999999e+00
1.257000000000000028e+01 1.000014009822668859e+00 1.000022873382603761e+00 1.000224699999999967e+00
1.258000000000000007e+01 1.000014105344187110e+00 1.000023026253999747e+00 1.000219324999999992e+00
1.258999999999999986e+01 1.000014200865705138e+00 1.000023179125395512e+00 1.000228974999999965e+00
1.259999999999999964e+01 1.000014296387223389e+00 1.000023331996791276e+00 1.000218075000000040e+00
1.260999999999999943e+01 1.000014423749247650e+00 1.000023484868187262e+00 1.000230575000000011e+00
1.261999999999999922e+01 1.000014519270765900e+00 1.000023637739583027e+00 1.000232274999999893e+00
1.263000000000000078e+01 1.000014614792284151e+00 1.000023790610979013e+00 1.000237575000000101e+00
1.264000000000000057e+01 1.000014710313802402e+00 1.000023943482374778e+00 1.000249750000000049e+00
1.265000000000000036e+01 1.000014805835320431e+00 1.000024096353770542e+00 1.000241099999999994e+00
1.266000000000000014e+01 1.000014933197344691e+00 1.000024249225166528e+00 1.000254125000000105e+00
1.266999999999999993e+01 1.000015028718862942e+00 1.000024421205486957e+00 1.000249299999999897e+00
1.267999999999999972e+01 1.000015124240380970e+00 1.000024574076882722e+00 1.000246350000000062e+00
1.268999999999999950e+01 1.000015251602405453e+00 1.000024746057203151e+00 1.000242649999999900e+00
1.269999999999999929e+01 1.000015347123923481e+00 1.000024918037523358e+00 1.000235074999999973e+00
1.271000000000000085e+01 1.000015474485947964e+00 1.000025090017843787e+00 1.000235200000000102e+00
1.272000000000000064e+01 1.000015570007465993e+00 1.000025261998164217e+00 1.000229599999999941e+00
1.273000000000000043e+01 1.000015697369490253e+00 1.000025414869559981e+00 1.000229175000000081e+00
1.274000000000000021e+01 1.000015792891008504e+00 1.000025586849880188e+00 1.000232549999999998e+00
1.275000000000000000e+01 1.000015920253032764e+00 1.000025739721275952e+00 1.000236649999999949e+00
1.275999999999999979e+01 1.000016015774551015e+00 1.000025911701596382e+00 1.000243575000000051e+00
1.276999999999999957e+01 1.000016111296069043e+00 1.000026064572992368e+00 1.000249850000000107e+00
1.277999999999999936e+01 1.000016238658093304e+00 1.000026236553312575e+00 1.000254275000000082e+00
1.278999999999999915e+01 1.000016334179611555e+00 1.000026408533633004e+00 1.000259149999999986e+00
1.280000000000000071e+01 1.000016461541635815e+00 1.000026580513953212e+00 1.000257575000000010e+00
1.281000000000000050e+01 1.000016588903660075e+00 1.000026752494273419e+00 1.000252949999999919e+00
1.282000000000000028e+01 1.000016716265684336e+00 1.000026943583518513e+00 1.000247274999999991e+00
1.283000000000000007e+01 1.000016843627708596e+00 1.000027134672763163e+00 1.000234850000000009e+00
1.283999999999999986e+01 1.000016970989732856e+00 1.000027325762008035e+00 1.000226574999999896e+00
1.284999999999999964e+01 1.000017098351757117e+00 1.000027516851252685e+00 1.000214224999999901e+00
1.285999999999999943e+01 1.000017193873275367e+00 1.000027688831573114e+00 1.000209150000000102e+00
1.286999999999999922e+01 1.000017321235299628e+00 1.000027879920817986e+00 1.000207700000000033e+00
1.288000000000000078e+01 1.000017448597323888e+00 1.000028051901138415e+00 1.000201974999999965e+00
1.289000000000000057e+01 1.000017575959348148e+00 1.000028242990383065e+00 1.000211799999999984e+00
1.290000000000000036e+01 1.000017703321372409e+00 1.000028414970703494e+00 1.000214624999999913e+00
1.291000000000000014e+01 1.000017798842890437e+00 1.000028586951023701e+00 1.000224624999999978e+00
1.291999999999999993e+01 1.000017926204914920e+00 1.000028758931344131e+00 1.000231775000000045e+00
1.292999999999999972e+01 1.000018053566938958e+00 1.000028950020588780e+00 1.000234274999999950e+00
1.293999999999999950e+01 1.000018180928963440e+00 1.000029141109833875e+00 1.000238799999999983e+00
1.294999999999999929e+01 1.000018308290987701e+00 1.000029332199078524e+00 1.000235725000000020e+00
1.296000000000000085e+01 1.000018435653011961e+00 1.000029523288323396e+00 1.000232900000000091e+00
1.297000000000000064e+01 1.000018563015036221e+00 1.000029714377568046e+00 1.000229049999999953e+00
1.298000000000000043e+01 1.000018690377060482e+00 1.000029924575737361e+00 1.000217350000000005e+00
1.299000000000000021e+01 1.000018817739084742e+00 1.000030115664982233e+00 1.000210250000000078e+00
1.300000000000000000e+01 1.000018945101109002e+00 1.000030325863151548e+00 1.000210124999999950e+00
1.300999999999999979e+01 1.000019072463133263e+00 1.000030516952396420e+00 1.000206149999999905e+00
1.301999999999999957e+01 1.000019199825157523e+00 1.000030688932716627e+00 1.000212700000000066e+00
1.302999999999999936e+01 1.000019327187181784e+00 1.000030880021961499e+00 1.000217375000000075e+00
1.303999999999999915e+01 1.000019454549206044e+00 1.000031071111206371e+00 1.000231799999999893e+00
1.305000000000000071e+01 1.000019581911230304e+00 1.000031243091526578e+00 1.000238299999999914e+00
1.306000000000000050e+01 1.000019677432748333e+00 1.000031415071847007e+00 1.000249399999999955e+00
1.307000000000000028e+01 1.000019804794772815e+00 1.000031606161091657e+00 1.000258749999999974e+00
1.308000000000000007e+01 1.000019932156796854e+00 1.000031797250336529e+00 1.000256349999999905e+00
1.308999999999999986e+01 1.000020059518821336e+00 1.000031988339581401e+00 1.000261550000000055e+00
1.309999999999999964e+01 1.000020186880845596e+00 1.000032198537750716e+00 1.000261999999999984e+00
1.310999999999999943e+01 1.000020346083375866e+00 1.000032389626995588e+00 1.000246399999999980e+00
1.311999999999999922e+01 1.000020473445400127e+00 1.000032599825164903e+00 1.000246250000000003e+00
1.313000000000000078e+01 1.000020600807424387e+00 1.000032810023334218e+00 1.000231950000000092e+00
1.314000000000000057e+01 1.000020760009954657e+00 1.000033001112578868e+00 1.000228750000000000e+00
1.315000000000000036e+01 1.000020887371978917e+00 1.000033211310748182e+00 1.000225324999999943e+00
1.316000000000000014e+01 1.000021014734003177e+00 1.000033402399993054e+00 1.000224400000000013e+00
1.316999999999999993e+01 1.000021142096027438e+00 1.000033593489237704e+00 1.000227849999999918e+00
1.317999999999999972e+01 1.000021269458051698e+00 1.000033784578482576e+00 1.000241825000000029e+00
1.318999999999999950e+01 1.000021396820075958e+00 1.000033975667727448e+00 1.000237499999999891e+00
1.319999999999999929e+01 1.000021524182100219e+00 1.000034166756972320e+00 1.000255125000000023e+00
1.321000000000000085e+01 1.000021651544124479e+00 1.000034357846216970e+00 1.000252700000000106e+00
1.322000000000000064e+01 1.000021778906148739e+00 1.000034548935461842e+00 1.000257200000000068e+00
1.323000000000000043e+01 1.000021906268173000e+00 1.000034759133631157e+00 1.000256175000000081e+00
1.324000000000000021e+01 1.000022033630197260e+00 1.000034969331800472e+00 1.000246900000000050e+00
1.325000000000000000e+01 1.000022192832727530e+00 1.000035179529969787e+00 1.000242349999999947e+00
1.325999999999999979e+01 1.000022320194752012e+00 1.000035389728139101e+00 1.000228750000000000e+00
1.326999999999999957e+01 1.000022479397282282e+00 1.000035599926308416e+00 1.000218325000000075e+00
1.327999999999999936e+01 1.000022606759306543e+00 1.000035810124477731e+00 1.000215099999999913e+00
1.328999999999999915e+01 1.000022765961836813e+00 1.000036020322647046e+00 1.000203925000000105e+00
1.330000000000000071e+01 1.000022893323861073e+00 1.000036230520816138e+00 1.000210800000000066e+00
1.331000000000000050e+01 1.000023020685885333e+00 1.000036440718985453e+00 1.000207800000000091e+00
1.332000000000000028e+01 1.000023148047909594e+00 1.000036631808230325e+00 1.000214525000000076e+00
1.333000000000000007e+01 1.000023275409933854e+00 1.000036822897475197e+00 1.000222624999999921e+00
1.333999999999999986e+01 1.000023402771958114e+00 1.000037013986719847e+00 1.000232250000000045e+00
1.334999999999999964e+01 1.000023530133982375e+00 1.000037224184889162e+00 1.000238100000000019e+00
1.335999999999999943e+01 1.000023689336512644e+00 1.000037415274134034e+00 1.000244324999999934e+00
1.336999999999999922e+01 1.000023816698536905e+00 1.000037625472303349e+00 1.000244825000000004e+00
1.338000000000000078e+01 1.000023944060561165e+00 1.000037835670472663e+00 1.000242250000000110e+00
1.339000000000000057e+01 1.000024103263091435e+00 1.000038045868641978e+00 1.000239349999999972e+00
1.340000000000000036e+01 1.000024230625115917e+00 1.000038256066811293e+00 1.000230100000000011e+00
1.341000000000000014e+01 1.000024389827646187e+00 1.000038485373904829e+00 1.000229049999999953e+00
1.341999999999999993e+01 1.000024549030176457e+00 1.000038714680998808e+00 1.000215375000000018e+00
1.342999999999999972e+01 1.000024676392200718e+00 1.000038924879168123e+00 1.000221650000000073e+00
1.343999999999999950e+01 1.000024835594730988e+00 1.000039154186261880e+00 1.000210974999999891e+00
1.344999999999999929e+01 1.000024962956755248e+00 1.000039364384431195e+00 1.000216275000000099e+00
1.346000000000000085e+01 1.000025122159285518e+00 1.000039574582600510e+00 1.000218499999999899e+00
1.347000000000000064e+01 1.000025249521310000e+00 1.000039784780769825e+00 1.000220300000000062e+00
1.348000000000000043e+01 1.000025408723840048e+00 1.000039994978939140e+00 1.000231124999999999e+00
1.349000000000000021e+01 1.000025536085864530e+00 1.000040205177108454e+00 1.000232699999999975e+00
1.350000000000000000e+01 1.000025695288394800e+00 1.000040434484201990e+00 1.000238249999999995e+00
1.350999999999999979e+01 1.000025822650419061e+00 1.000040644682371305e+00 1.000238724999999995e+00
1.351999999999999957e+01 1.000025981852949331e+00 1.000040873989465062e+00 1.000238575000000019e+00
1.352999999999999936e+01 1.000026141055479822e+00 1.000041103296558820e+00 1.000239625000000077e+00
1.353999999999999915e+01 1.000026268417503861e+00 1.000041313494728357e+00 1.000234550000000056e+00
1.355000000000000071e+01 1.000026427620034353e+00 1.000041542801821892e+00 1.000234550000000056e+00
1.356000000000000050e+01 1.000026586822564623e+00 1.000041772108915872e+00 1.000233799999999951e+00
1.357000000000000028e+01 1.000026746025094893e+00 1.000042001416009407e+00 1.000229475000000035e+00
1.358000000000000007e+01 1.000026905227625384e+00 1.000042230723103387e+00 1.000230600000000081e+00
1.358999999999999986e+01 1.000027032589649423e+00 1.000042460030196922e+00 1.000232924999999939e+00
1.359999999999999964e+01 1.000027191792179915e+00 1.000042689337290902e+00 1.000232950000000010e+00
1.360999999999999943e+01 1.000027350994710185e+00 1.000042918644384438e+00 1.000236024999999973e+00
1.361999999999999922e+01 1.000027510197240455e+00 1.000043147951478417e+00 1.000234449999999997e+00
1.363000000000000078e+01 1.000027669399770947e+00 1.000043396367496618e+00 1.000243725000000028e+00
1.364000000000000057e+01 1.000027796761795207e+00 1.000043625674590375e+00 1.000236125000000031e+00
1.365000000000000036e+01 1.000027955964325477e+00 1.000043854981684133e+00 1.000225949999999919e+00
1.366000000000000014e+01 1.000028115166855747e+00 1.000044084288777890e+00 1.000240900000000099e+00
1.366999999999999993e+01 1.000028274369386239e+00 1.000044313595871648e+00 1.000204024999999941e+00
1.367999999999999972e+01 1.000028433571916286e+00 1.000044562011890070e+00 1.000246575000000027e+00
1.368999999999999950e+01 1.000028592774446778e+00 1.000044791318983828e+00 1.000209375000000067e+00
1.369999999999999929e+01 1.000028751976977048e+00 1.000045020626077585e+00 1.000229524999999953e+00
1.371000000000000085e+01 1.000028911179507318e+00 1.000045249933171343e+00 1.000223550000000072e+00
1.372000000000000064e+01 1.000029038541531579e+00 1.000045479240265101e+00 1.000220375000000050e+00
1.373000000000000043e+01 1.000029197744061848e+00 1.000045708547358858e+00 1.000233825000000021e+00
1.374000000000000021e+01 1.000029356946592340e+00 1.000045937854452616e+00 1.000228899999999976e+00
1.375000000000000000e+01 1.000029516149122610e+00 1.000046167161546595e+00 1.000230949999999952e+00
1.375999999999999979e+01 1.000029675351653102e+00 1.000046396468640131e+00 1.000227025000000047e+00
1.376999999999999957e+01 1.000029834554183372e+00 1.000046644884658331e+00 1.000226250000000094e+00
1.377999999999999936e+01 1.000029993756713642e+00 1.000046874191752311e+00 1.000216900000000075e+00
1.378999999999999915e+01 1.000030152959243912e+00 1.000047122607770511e+00 1.000216200000000111e+00
1.380000000000000071e+01 1.000030312161774182e+00 1.000047371023788711e+00 1.000206399999999940e+00
1.381000000000000050e+01 1.000030471364304674e+00 1.000047600330882469e+00 1.000207049999999986e+00
1.382000000000000028e+01 1.000030630566834944e+00 1.000047848746900891e+00 1.000203724999999988e+00
1.383000000000000007e+01 1.000030789769365214e+00 1.000048097162919092e+00 1.000204274999999976e+00
1.383999999999999986e+01 1.000030948971895706e+00 1.000048326470012627e+00 1.000206799999999951e+00
1.384999999999999964e+01 1.000031108174425754e+00 1.000048574886031050e+00 1.000213950000000018e+00
1.385999999999999943e+01 1.000031267376956245e+00 1.000048804193124807e+00 1.000213175000000065e+00
1.386999999999999922e+01 1.000031426579486515e+00 1.000049052609143008e+00 1.000219525000000109e+00
1.388000000000000078e+01 1.000031585782017007e+00 1.000049281916236987e+00 1.000227175000000024e+00
1.389000000000000057e+01 1.000031744984547277e+00 1.000049530332255188e+00 1.000226974999999907e+00
1.390000000000000036e+01 1.000031904187077547e+00 1.000049778748273388e+00 1.000229199999999929e+00
1.391000000000000014e+01 1.000032095230114049e+00 1.000050027164291588e+00 1.000225350000000013e+00
1.391999999999999993e+01 1.000032254432644319e+00 1.000050294689234454e+00 1.000221500000000097e+00
1.392999999999999972e+01 1.000032413635174589e+00 1.000050543105252654e+00 1.000215375000000018e+00
1.393999999999999950e+01 1.000032604678211090e+00 1.000050810630195519e+00 1.000213374999999960e+00
1.394999999999999929e+01 1.000032763880741360e+00 1.000051059046213719e+00 1.000205924999999940e+00
1.396000000000000085e+01 1.000032923083271630e+00 1.000051307462231920e+00 1.000207400000000080e+00
1.397000000000000064e+01 1.000033082285801900e+00 1.000051555878250120e+00 1.000206600000000057e+00
1.398000000000000043e+01 1.000033273328838401e+00 1.000051804294268321e+00 1.000216624999999970e+00
1.399000000000000021e+01 1.000033432531368671e+00 1.000052033601362300e+00 1.000226574999999896e+00
1.400000000000000000e+01 1.000033559893392932e+00 1.000052282017380501e+00 1.000232374999999951e+00
1.400999999999999979e+01 1.000033719095923423e+00 1.000052511324474036e+00 1.000247925000000038e+00
1.401999999999999957e+01 1.000033910138959703e+00 1.000052759740492236e+00 1.000254175000000023e+00
1.402999999999999936e+01 1.000034069341489973e+00 1.000052989047586216e+00 1.000260074999999915e+00
1.403999999999999915e+01 1.000034228544020465e+00 1.000053256572529081e+00 1.000264550000000030e+00
1.405000000000000071e+01 1.000034387746550513e+00 1.000053504988547282e+00 1.000258749999999974e+00
1.406000000000000050e+01 1.000034578789587014e+00 1.000053772513489703e+00 1.000253550000000047e+00
1.407000000000000028e+01 1.000034737992117284e+00 1.000054040038432568e+00 1.000242950000000075e+00
1.408000000000000007e+01 1.000034929035153786e+00 1.000054307563375433e+00 1.000231249999999905e+00
1.408999999999999986e+01 1.000035088237684056e+00 1.000054555979393633e+00 1.000220499999999957e+00
1.409999999999999964e+01 1.000035279280720557e+00 1.000054823504336499e+00 1.000212024999999949e+00
1.410999999999999943e+01 1.000035438483250827e+00 1.000055071920354699e+00 1.000207800000000091e+00
1.411999999999999922e+01 1.000035597685781097e+00 1.000055320336372899e+00 1.000210424999999903e+00
1.413000000000000078e+01 1.000035788728817598e+00 1.000055568752391100e+00 1.000212249999999914e+00
1.414000000000000057e+01 1.000035947931347868e+00 1.000055817168409300e+00 1.000233074999999916e+00
1.415000000000000036e+01 1.000036107133878138e+00 1.000056046475503280e+00 1.000214900000000018e+00
1.416000000000000014e+01 1.000036266336408408e+00 1.000056294891521480e+00 1.000246525000000108e+00
1.416999999999999993e+01 1.000036425538938900e+00 1.000056524198615238e+00 1.000241350000000029e+00
1.417999999999999972e+01 1.000036584741469170e+00 1.000056772614633438e+00 1.000244150000000110e+00
1.418999999999999950e+01 1.000036743943999440e+00 1.000057021030651638e+00 1.000251425000000083e+00
1.419999999999999929e+01 1.000036903146529932e+00 1.000057269446670061e+00 1.000245225000000016e+00
1.421000000000000085e+01 1.000037094189566211e+00 1.000057536971612704e+00 1.000235774999999938e+00
1.422000000000000064e+01 1.000037253392096481e+00 1.000057804496555347e+00 1.000231199999999987e+00
1.423000000000000043e+01 1.000037444435132983e+00 1.000058072021498212e+00 1.000216049999999912e+00
1.424000000000000021e+01 1.000037603637663253e+00 1.000058339546440855e+00 1.000211949999999961e+00
1.425000000000000000e+01 1.000037794680699754e+00 1.000058587962459056e+00 1.000211500000000031e+00
1.425999999999999979e+01 1.000037953883230024e+00 1.000058855487401921e+00 1.000197750000000108e+00
1.426999999999999957e+01 1.000038144926266304e+00 1.000059103903420121e+00 1.000204649999999917e+00
1.427999999999999936e+01 1.000038304128796796e+00 1.000059371428362986e+00 1.000201649999999942e+00
1.428999999999999915e+01 1.000038463331327065e+00 1.000059619844381187e+00 1.000209775000000079e+00
1.430000000000000071e+01 1.000038622533857335e+00 1.000059868260399387e+00 1.000218300000000005e+00
1.431000000000000050e+01 1.000038813576893837e+00 1.000060116676417588e+00 1.000226524999999977e+00
1.432000000000000028e+01 1.000038972779423885e+00 1.000060365092435788e+00 1.000226499999999907e+00
1.433000000000000007e+01 1.000039131981954377e+00 1.000060613508453988e+00 1.000229875000000046e+00
1.433999999999999986e+01 1.000039291184484647e+00 1.000060881033396853e+00 1.000300200000000084e+00
1.434999999999999964e+01 1.000039482227521148e+00 1.000061129449415054e+00 1.000165825000000064e+00
1.435999999999999943e+01 1.000039673270557650e+00 1.000061396974357919e+00 1.000267500000000087e+00
1.436999999999999922e+01 1.000039832473087698e+00 1.000061664499300562e+00 1.000195874999999957e+00
1.438000000000000078e+01 1.000040023516124199e+00 1.000061932024243205e+00 1.000214975000000006e+00
1.439000000000000057e+01 1.000040182718654469e+00 1.000062199549186071e+00 1.000225300000000095e+00
1.440000000000000036e+01 1.000040373761690971e+00 1.000062467074128714e+00 1.000195874999999957e+00
1.441000000000000014e+01 1.000040532964221240e+00 1.000062734599071579e+00 1.000229774999999988e+00
1.441999999999999993e+01 1.000040724007257742e+00 1.000062983015089779e+00 1.000210650000000090e+00
1.442999999999999972e+01 1.000040883209788012e+00 1.000063250540032644e+00 1.000228750000000000e+00
1.443999999999999950e+01 1.000041074252824291e+00 1.000063518064975288e+00 1.000228099999999953e+00
1.444999999999999929e+01 1.000041233455354783e+00 1.000063766480993488e+00 1.000232299999999963e+00
1.446000000000000085e+01 1.000041424498391063e+00 1.000064034005936131e+00 1.000239024999999948e+00
1.447000000000000064e+01 1.000041583700921555e+00 1.000064301530878996e+00 1.000231824999999963e+00
1.448000000000000043e+01 1.000041774743957834e+00 1.000064588164746082e+00 1.000233600000000056e+00
1.449000000000000021e+01 1.000041965786994114e+00 1.000064855689688947e+00 1.000223574999999920e+00
1.450000000000000000e+01 1.000042156830030615e+00 1.000065123214631813e+00 1.000220700000000074e+00
1.450999999999999979e+01 1.000042316032560885e+00 1.000065409848498899e+00 1.000217850000000075e+00
1.451999999999999957e+01 1.000042507075597165e+00 1.000065677373441542e+00 1.000212125000000007e+00
1.452999999999999936e+01 1.000042698118633666e+00 1.000065944898384407e+00 1.000212499999999949e+00
1.453999999999999915e+01 1.000042857321163936e+00 1.000066212423327050e+00 1.000211825000000054e+00
1.455000000000000071e+01 1.000043048364200438e+00 1.000066479948269693e+00 1.000208599999999892e+00
1.456000000000000050e+01 1.000043207566730707e+00 1.000066728364288116e+00 1.000227675000000094e+00
1.457000000000000028e+01 1.000043398609767209e+00 1.000066995889230759e+00 1.000217775000000087e+00
1.458000000000000007e+01 1.000043557812297479e+00 1.000067263414173624e+00 1.000234225000000032e+00
1.458999999999999986e+01 1.000043748855333980e+00 1.000067530939116489e+00 1.000228249999999930e+00
1.459999999999999964e+01 1.000043908057864250e+00 1.000067798464058910e+00 1.000229500000000105e+00
1.460999999999999943e+01 1.000044099100900530e+00 1.000068065989001775e+00 1.000229449999999964e+00
1.461999999999999922e+01 1.000044290143937031e+00 1.000068333513944641e+00 1.000219900000000051e+00
1.463000000000000078e+01 1.000044481186973311e+00 1.000068620147811727e+00 1.000214975000000006e+00
1.464000000000000057e+01 1.000044672230009590e+00 1.000068906781679035e+00 1.000206649999999975e+00
1.465000000000000036e+01 1.000044831432540082e+00 1.000069174306621678e+00 1.000205149999999987e+00
1.466000000000000014e+01 1.000045022475576362e+00 1.000069460940488986e+00 1.000196150000000062e+00
1.466999999999999993e+01 1.000045213518612863e+00 1.000069747574356072e+00 1.000175025000000106e+00
1.467999999999999972e+01 1.000045404561649365e+00 1.000070015099298937e+00 1.000196525000000003e+00
1.468999999999999950e+01 1.000045595604685644e+00 1.000070301733166023e+00 1.000199625000000037e+00
1.469999999999999929e+01 1.000045754807215914e+00 1.000070569258108888e+00 1.000189575000000053e+00
1.471000000000000085e+01 1.000045945850252416e+00 1.000070836783051531e+00 1.000198549999999909e+00
1.472000000000000064e+01 1.000046136893288695e+00 1.000071104307994396e+00 1.000202124999999942e+00
1.473000000000000043e+01 1.000046327936325197e+00 1.000071390941861482e+00 1.000200825000000071e+00
1.474000000000000021e+01 1.000046487138855467e+00 1.000071658466804347e+00 1.000200750000000083e+00
1.475000000000000000e+01 1.000046678181891968e+00 1.000071945100671433e+00 1.000207449999999998e+00
1.475999999999999979e+01 1.000046869224928248e+00 1.000072212625614299e+00 1.000194049999999946e+00
1.476999999999999957e+01 1.000047060267964749e+00 1.000072499259481384e+00 1.000195750000000050e+00
1.477999999999999936e+01 1.000047251311001029e+00 1.000072766784424250e+00 1.000191999999999970e+00
1.478999999999999915e+01 1.000047410513531299e+00 1.000073053418291336e+00 1.000189199999999889e+00
1.480000000000000071e+01 1.000047601556567800e+00 1.000073320943233979e+00 1.000193925000000039e+00
1.481000000000000050e+01 1.000047792599604302e+00 1.000073607577101287e+00 1.000192624999999946e+00
1.482000000000000028e+01 1.000047983642640581e+00 1.000073875102043930e+00 1.000197475000000003e+00
1.483000000000000007e+01 1.000048142845170851e+00 1.000074142626986795e+00 1.000203699999999918e+00
1.483999999999999986e+01 1.000048333888207353e+00 1.000074410151929660e+00 1.000209300000000079e+00
1.484999999999999964e+01 1.000048493090737622e+00 1.000074677676872303e+00 1.000217574999999970e+00
1.485999999999999943e+01 1.000048684133773902e+00 1.000074945201814947e+00 1.000216025000000064e+00
1.486999999999999922e+01 1.000048875176810403e+00 1.000075231835682255e+00 1.000220675000000004e+00
1.488000000000000078e+01 1.000049066219846683e+00 1.000075499360624898e+00 1.000221049999999945e+00
1.489000000000000057e+01 1.000049225422377175e+00 1.000075785994492206e+00 1.000222324999999968e+00
1.490000000000000036e+01 1.000049416465413454e+00 1.000076053519434849e+00 1.000210999999999961e+00
1.491000000000000014e+01 1.000049607508449956e+00 1.000076340153302157e+00 1.000212075000000089e+00
1.491999999999999993e+01 1.000049798551486235e+00 1.000076607678245022e+00 1.000212724999999914e+00
1.492999999999999972e+01 1.000049989594522737e+00 1.000076875203187443e+00 1.000207349999999940e+00
1.493999999999999950e+01 1.000050148797053007e+00 1.000077161837054751e+00 1.000210524999999961e+00
1.494999999999999929e+01 1.000050339840089286e+00 1.000077429361997616e+00 1.000214600000000065e+00
1.496000000000000085e+01 1.000050530883125788e+00 1.000077696886940259e+00 1.000221000000000027e+00
1.497000000000000064e+01 1.000050690085656058e+00 1.000077964411882903e+00 1.000230299999999906e+00
1.498000000000000043e+01 1.000050881128692559e+00 1.000078231936825768e+00 1.000235399999999997e+00
1.499000000000000021e+01 1.000051040331222829e+00 1.000078499461768633e+00 1.000241149999999912e+00
1.500000000000000000e+01 1.000051231374259109e+00 1.000078766986711054e+00 1.000241724999999970e+00
1.500009999999999977e+01 1.000051231374259109e+00 1.000078766986711054e+00 1.000242250000000110e+00


==> _data/flag/error_MLS.txt <==
t s
0.010000 0.003674
0.110000 0.001791
0.210000 0.001565
0.310000 0.001509
0.410000 0.001491
0.510000 0.001469
0.610000 0.001439
0.710000 0.001416
0.810000 0.001369
0.910000 0.001363
1.010000 0.001378
1.110000 0.001370
1.210000 0.001395
1.310000 0.001428
1.410000 0.001491
1.510000 0.001523
1.610000 0.001540
1.710000 0.001566
1.810000 0.001618
1.910000 0.001666
2.010000 0.001777
2.110000 0.001832
2.210000 0.001888
2.310000 0.001958
2.410000 0.002137
2.510000 0.002321
2.610000 0.002568
2.710000 0.002967
2.810000 0.002508
2.910000 0.002395
3.010000 0.002045
3.110000 0.001882
3.210000 0.001787
3.310000 0.001799
3.410000 0.001808
3.510000 0.001863
3.610000 0.001967
3.710000 0.002135
3.810000 0.002329
3.910000 0.002509
4.010000 0.002581
4.110000 0.002516
4.210000 0.002555
4.310000 0.002577
4.410000 0.003010
4.510000 0.002866
4.610000 0.002643
4.710000 0.002356
4.810000 0.002011
4.910000 0.001858
5.010000 0.001731
5.110000 0.001656
5.210000 0.001648
5.310000 0.001690
5.410000 0.001803
5.510000 0.001947
5.610000 0.002038
5.710000 0.002205
5.810000 0.002314
5.910000 0.002422
6.010000 0.002471
6.110000 0.002422
6.210000 0.002438
6.310000 0.002870
6.410000 0.002815
6.510000 0.002603
6.610000 0.002506
6.710000 0.002397
6.810000 0.002372
6.910000 0.002268
7.010000 0.002162
7.110000 0.002084
7.210000 0.002049
7.310000 0.002063
7.410000 0.002193
7.510000 0.002295
7.610000 0.002359
7.710000 0.002484
7.810000 0.002594
7.910000 0.002653
8.010000 0.002684
8.110000 0.002704
8.210000 0.003086
8.310000 0.002706
8.410000 0.002528
8.510000 0.002223
8.610000 0.002084
8.710000 0.001939
8.810000 0.001839
8.910000 0.001732
9.010000 0.001769
9.110000 0.001795
9.210000 0.001890
9.310000 0.001996
9.410000 0.002133
9.510000 0.002221
9.610000 0.002278
9.710000 0.002357
9.810000 0.002422
9.910000 0.002485
10.010000 0.002503
10.110000 0.002916
10.210000 0.002675
10.310000 0.002404
10.410000 0.002102
10.510000 0.001947
10.610000 0.001791
10.710000 0.001699
10.810000 0.001659
10.910000 0.001679
11.010000 0.001699
11.110000 0.001802
11.210000 0.001942
11.310000 0.002067
11.410000 0.002169
11.510000 0.002243
11.610000 0.002324
11.710000 0.002384
11.810000 0.002481
11.910000 0.002500
12.010000 0.002872
12.110000 0.002608
12.210000 0.002358
12.310000 0.002056
12.410000 0.001854
12.510000 0.001719
12.610000 0.001612
12.710000 0.001583
12.810000 0.001594
12.910000 0.001662
13.010000 0.001773
13.110000 0.001914
13.210000 0.002056
13.310000 0.002149
13.410000 0.002235
13.510000 0.002288
13.610000 0.002329
13.710000 0.002453
13.810000 0.002473
13.910000 0.002793
14.010000 0.002512
14.110000 0.002270
14.210000 0.001979
14.310000 0.001779
14.410000 0.001684
14.510000 0.001590
14.610000 0.001588
14.710000 0.001595
14.810000 0.001651
14.910000 0.001769
15.010000 0.001906
15.110000 0.002058
15.210000 0.002155
15.310000 0.002214
15.410000 0.002282
15.510000 0.002328
15.610000 0.002461
15.710000 0.002528
15.810000 0.002808
15.910000 0.002474
16.010000 0.002261
16.110000 0.001997
16.210000 0.001793
16.310000 0.001705
16.410000 0.001589
16.510000 0.001606
16.610000 0.001629
16.710000 0.001684
16.810000 0.001799
16.910000 0.001945
17.010000 0.002081
17.110000 0.002190
17.210000 0.002249
17.310000 0.002328
17.410000 0.002363
17.510000 0.002489
17.610000 0.002619
17.710000 0.002904
17.810000 0.002585
17.910000 0.002198
18.010000 0.001893
18.110000 0.001702
18.210000 0.001598
18.310000 0.001526
18.410000 0.001532
18.510000 0.001571
18.610000 0.001645
18.710000 0.001740
18.810000 0.001911
18.910000 0.002038
19.010000 0.002113
19.110000 0.002204
19.210000 0.002275
19.310000 0.002305
19.410000 0.002436
19.510000 0.002623
19.610000 0.002808
19.710000 0.002495
19.810000 0.002183
19.910000 0.001954


==> _data/flag/error_MLS_dt_small.txt <==
t s
0.002000 0.003072
0.022000 0.001644
0.042000 0.001450
0.062000 0.001392
0.082000 0.001255
0.102000 0.001231
0.122000 0.001147
0.142000 0.001156
0.162000 0.001138
0.182000 0.001148
0.202000 0.001148
0.222000 0.001137
0.242000 0.001125
0.262000 0.001121
0.282000 0.001138
0.302000 0.001134
0.322000 0.001122
0.342000 0.001127
0.362000 0.001120
0.382000 0.001142
0.402000 0.001174
0.422000 0.001186
0.442000 0.001194
0.462000 0.001206
0.482000 0.001200
0.502000 0.001202
0.522000 0.001197
0.542000 0.001202
0.562000 0.001197
0.582000 0.001207
0.602000 0.001205
0.622000 0.001198
0.642000 0.001190
0.662000 0.001186
0.682000 0.001186
0.702000 0.001195
0.722000 0.001194
0.742000 0.001191
0.762000 0.001190
0.782000 0.001185
0.802000 0.001169
0.822000 0.001172
0.842000 0.001172
0.862000 0.001179
0.882000 0.001179
0.902000 0.001182
0.922000 0.001201
0.942000 0.001201
0.962000 0.001185
0.982000 0.001185
1.002000 0.001195
1.022000 0.001195
1.042000 0.001189
1.062000 0.001186
1.082000 0.001180
1.102000 0.001186
1.122000 0.001207
1.142000 0.001208
1.162000 0.001209
1.182000 0.001215
1.202000 0.001215
1.222000 0.001223
1.242000 0.001236
1.262000 0.001252
1.282000 0.001252
1.302000 0.001258
1.322000 0.001254
1.342000 0.001256
1.362000 0.001272
1.382000 0.001307
1.402000 0.001307
1.422000 0.001305
1.442000 0.001302
1.462000 0.001300
1.482000 0.001305
1.502000 0.001330
1.522000 0.001346
1.542000 0.001352
1.562000 0.001358
1.582000 0.001373
1.602000 0.001373
1.622000 0.001365
1.642000 0.001359
1.662000 0.001361
1.682000 0.001370
1.702000 0.001384
1.722000 0.001397
1.742000 0.001417
1.762000 0.001443
1.782000 0.001480
1.802000 0.001487
1.822000 0.001496
1.842000 0.001495
1.862000 0.001466
1.882000 0.001438
1.902000 0.001427
1.922000 0.001427
1.942000 0.001440
1.962000 0.001464
1.982000 0.001531
2.002000 0.001572
2.022000 0.001585
2.042000 0.001593
2.062000 0.001626
2.082000 0.001630
2.102000 0.001631
2.122000 0.001620
2.142000 0.001620
2.162000 0.001621
2.182000 0.001627
2.202000 0.001634
2.222000 0.001637
2.242000 0.001660
2.262000 0.001671
2.282000 0.001710
2.302000 0.001759
2.322000 0.001766
2.342000 0.001821
2.362000 0.001849
2.382000 0.001882
2.402000 0.001902
2.422000 0.001925
2.442000 0.001975
2.462000 0.001994
2.482000 0.002037
2.502000 0.002078
2.522000 0.002104
2.542000 0.002164
2.562000 0.002169
2.582000 0.002218
2.602000 0.002292
2.622000 0.002348
2.642000 0.002421
2.662000 0.002467
2.682000 0.002551
2.702000 0.002622
2.722000 0.002724
2.742000 0.002847
2.762000 0.002806
2.782000 0.002868
2.802000 0.002848
2.822000 0.002692
2.842000 0.002527
2.862000 0.002371
2.882000 0.002263
2.902000 0.002165
2.922000 0.002117
2.942000 0.002066
2.962000 0.002049
2.982000 0.002020
3.002000 0.001998
3.022000 0.002005
3.042000 0.001977
3.062000 0.001952
3.082000 0.001956
3.102000 0.001932
3.122000 0.001937
3.142000 0.001897
3.162000 0.001887
3.182000 0.001873
3.202000 0.001886
3.222000 0.001909
3.242000 0.001929
3.262000 0.001949
3.282000 0.001966
3.302000 0.001991
3.322000 0.001991
3.342000 0.001989
3.362000 0.001991
3.382000 0.001992
3.402000 0.001991
3.422000 0.002016
3.442000 0.002014
3.462000 0.002013
3.482000 0.002014
3.502000 0.002030
3.522000 0.002050
3.542000 0.002053
3.562000 0.002079
3.582000 0.002113
3.602000 0.002137
3.622000 0.002138
3.642000 0.002163
3.662000 0.002193
3.682000 0.002202
3.702000 0.002250
3.722000 0.002276
3.742000 0.002296
3.762000 0.002318
3.782000 0.002371
3.802000 0.002433
3.822000 0.002467
3.842000 0.002495
3.862000 0.002498
3.882000 0.002522
3.902000 0.002566
3.922000 0.002593
3.942000 0.002614
3.962000 0.002614
3.982000 0.002625
4.002000 0.002627
4.022000 0.002639
4.042000 0.002627
4.062000 0.002622
4.082000 0.002625
4.102000 0.002605
4.122000 0.002592
4.142000 0.002599
4.162000 0.002569
4.182000 0.002541
4.202000 0.002514
4.222000 0.002496
4.242000 0.002467
4.262000 0.002479
4.282000 0.002535
4.302000 0.002586
4.322000 0.002654
4.342000 0.002719
4.362000 0.002796
4.382000 0.002859
4.402000 0.002805
4.422000 0.002847
4.442000 0.002824
4.462000 0.002846
4.482000 0.002794
4.502000 0.002729
4.522000 0.002689
4.542000 0.002631
4.562000 0.002554
4.582000 0.002485
4.602000 0.002411
4.622000 0.002328
4.642000 0.002300
4.662000 0.002242
4.682000 0.002222
4.702000 0.002201
4.722000 0.002138
4.742000 0.002059
4.762000 0.002046
4.782000 0.002024
4.802000 0.002020
4.822000 0.001989
4.842000 0.001954
4.862000 0.001935
4.882000 0.001940
4.902000 0.001931
4.922000 0.001918
4.942000 0.001913
4.962000 0.001865
4.982000 0.001848
5.002000 0.001826
5.022000 0.001831
5.042000 0.001834
5.062000 0.001836
5.082000 0.001840
5.102000 0.001833
5.122000 0.001823
5.142000 0.001813
5.162000 0.001801
5.182000 0.001806
5.202000 0.001820
5.222000 0.001850
5.242000 0.001867
5.262000 0.001872
5.282000 0.001873
5.302000 0.001893
5.322000 0.001907
5.342000 0.001907
5.362000 0.001949
5.382000 0.001950
5.402000 0.001958
5.422000 0.002005
5.442000 0.002038
5.462000 0.002049
5.482000 0.002061
5.502000 0.002070
5.522000 0.002104
5.542000 0.002120
5.562000 0.002130
5.582000 0.002146
5.602000 0.002165
5.622000 0.002185
5.642000 0.002204
5.662000 0.002234
5.682000 0.002259
5.702000 0.002290
5.722000 0.002318
5.742000 0.002322
5.762000 0.002333
5.782000 0.002348
5.802000 0.002384
5.822000 0.002417
5.842000 0.002428
5.862000 0.002432
5.882000 0.002425
5.902000 0.002450
5.922000 0.002475
5.942000 0.002492
5.962000 0.002481
5.982000 0.002494
6.002000 0.002475
6.022000 0.002533
6.042000 0.002516
6.062000 0.002517
6.082000 0.002513
6.102000 0.002495
6.122000 0.002530
6.142000 0.002540
6.162000 0.002523
6.182000 0.002506
6.202000 0.002569
6.222000 0.002590
6.242000 0.002629
6.262000 0.002698
6.282000 0.002755
6.302000 0.002782
6.322000 0.002828
6.342000 0.002795
6.362000 0.002887
6.382000 0.002821
6.402000 0.002799
6.422000 0.002799
6.442000 0.002757
6.462000 0.002776
6.482000 0.002782
6.502000 0.002730
6.522000 0.002700
6.542000 0.002682
6.562000 0.002675
6.582000 0.002668
6.602000 0.002689
6.622000 0.002689
6.642000 0.002693
6.662000 0.002726
6.682000 0.002725
6.702000 0.002742
6.722000 0.002754
6.742000 0.002777
6.762000 0.002800
6.782000 0.002807
6.802000 0.002804
6.822000 0.002815
6.842000 0.002849
6.862000 0.002864
6.882000 0.002843
6.902000 0.002870
6.922000 0.002904
6.942000 0.002930
6.962000 0.002919
6.982000 0.002913
7.002000 0.002957
7.022000 0.002948
7.042000 0.002948
7.062000 0.003000
7.082000 0.003043
7.102000 0.003047
7.122000 0.003025
7.142000 0.003004
7.162000 0.003022
7.182000 0.003063
7.202000 0.003092
7.222000 0.003108
7.242000 0.003154
7.262000 0.003140
7.282000 0.003178
7.302000 0.003183
7.322000 0.003178
7.342000 0.003190
7.362000 0.003233
7.382000 0.003254
7.402000 0.003267
7.422000 0.003276
7.442000 0.003260
7.462000 0.003323
7.482000 0.003353
7.502000 0.003390
7.522000 0.003395
7.542000 0.003386
7.562000 0.003437
7.582000 0.003457
7.602000 0.003454
7.622000 0.003463
7.642000 0.003455
7.662000 0.003445
7.682000 0.003449
7.702000 0.003461
7.722000 0.003479
7.742000 0.003488
7.762000 0.003466
7.782000 0.003511
7.802000 0.003545
7.822000 0.003537
7.842000 0.003522
7.862000 0.003563
7.882000 0.003543
7.902000 0.003548
7.922000 0.003553
7.942000 0.003567
7.962000 0.003620
7.982000 0.003602
8.002000 0.003632
8.022000 0.003598
8.042000 0.003621
8.062000 0.003605
8.082000 0.003598
8.102000 0.003577
8.122000 0.003587
8.142000 0.003618
8.162000 0.003695
8.182000 0.003779
8.202000 0.003834
8.222000 0.003859
8.242000 0.003949
8.262000 0.004036
8.282000 0.003876
8.302000 0.003876
8.322000 0.003787
8.342000 0.003652
8.362000 0.003569
8.382000 0.003489
8.402000 0.003427
8.422000 0.003308
8.442000 0.003226
8.462000 0.003185
8.482000 0.003169
8.502000 0.003162
8.522000 0.003136
8.542000 0.003116
8.562000 0.003111
8.582000 0.003064
8.602000 0.003055
8.622000 0.003057
8.642000 0.003066
8.662000 0.003042
8.682000 0.003010
8.702000 0.002984
8.722000 0.002974
8.742000 0.002951
8.762000 0.002950
8.782000 0.002925
8.802000 0.002871
8.822000 0.002858
8.842000 0.002861
8.862000 0.002857
8.882000 0.002832
8.902000 0.002784
8.922000 0.002782
8.942000 0.002790
8.962000 0.002783
8.982000 0.002763
9.002000 0.002760
9.022000 0.002758
9.042000 0.002745
9.062000 0.002732
9.082000 0.002765
9.102000 0.002766
9.122000 0.002780
9.142000 0.002783
9.162000 0.002808
9.182000 0.002841
9.202000 0.002842
9.222000 0.002840
9.242000 0.002842
9.262000 0.002843
9.282000 0.002861
9.302000 0.002873
9.322000 0.002924
9.342000 0.002924
9.362000 0.002914
9.382000 0.002925
9.402000 0.002959
9.422000 0.002978
9.442000 0.002986
9.462000 0.002975
9.482000 0.003005
9.502000 0.003048
9.522000 0.003033
9.542000 0.003033
9.562000 0.003063
9.582000 0.003040
9.602000 0.003038
9.622000 0.003014
9.642000 0.003014
9.662000 0.003050
9.682000 0.003044
9.702000 0.003038
9.722000 0.003053
9.742000 0.003047
9.762000 0.003064
9.782000 0.003047
9.802000 0.003056
9.822000 0.003075
9.842000 0.003098
9.862000 0.003067
9.882000 0.003059
9.902000 0.003086
9.922000 0.003105
9.942000 0.003091
9.962000 0.003078
9.982000 0.003088
10.002000 0.003103
10.022000 0.003089
10.042000 0.003113
10.062000 0.003153
10.082000 0.003202
10.102000 0.003283
10.122000 0.003340
10.142000 0.003373
10.162000 0.003421
10.182000 0.003392
10.202000 0.003488
10.222000 0.003381
10.242000 0.003346
10.262000 0.003331
10.282000 0.003249
10.302000 0.003105
10.322000 0.002988
10.342000 0.002926
10.362000 0.002868
10.382000 0.002841
10.402000 0.002768
10.422000 0.002696
10.442000 0.002672
10.462000 0.002616
10.482000 0.002577
10.502000 0.002535
10.522000 0.002477
10.542000 0.002449
10.562000 0.002442
10.582000 0.002415
10.602000 0.002348
10.622000 0.002334
10.642000 0.002325
10.662000 0.002343
10.682000 0.002336
10.702000 0.002329
10.722000 0.002291
10.742000 0.002257
10.762000 0.002259
10.782000 0.002241
10.802000 0.002215
10.822000 0.002202
10.842000 0.002180
10.862000 0.002180
10.882000 0.002201
10.902000 0.002205
10.922000 0.002205
10.942000 0.002191
10.962000 0.002222
10.982000 0.002212
11.002000 0.002221
11.022000 0.002219
11.042000 0.002233
11.062000 0.002246
11.082000 0.002249
11.102000 0.002243
11.122000 0.002257
11.142000 0.002282
11.162000 0.002297
11.182000 0.002303
11.202000 0.002307
11.222000 0.002349
11.242000 0.002375
11.262000 0.002405
11.282000 0.002408
11.302000 0.002448
11.322000 0.002467
11.342000 0.002479
11.362000 0.002500
11.382000 0.002520
11.402000 0.002539
11.422000 0.002562
11.442000 0.002562
11.462000 0.002579
11.482000 0.002589
11.502000 0.002603
11.522000 0.002587
11.542000 0.002590
11.562000 0.002582
11.582000 0.002622
11.602000 0.002614
11.622000 0.002658
11.642000 0.002661
11.662000 0.002655
11.682000 0.002648
11.702000 0.002642
11.722000 0.002663
11.742000 0.002649
11.762000 0.002670
11.782000 0.002659
11.802000 0.002689
11.822000 0.002703
11.842000 0.002699
11.862000 0.002742
11.882000 0.002725
11.902000 0.002704
11.922000 0.002731
11.942000 0.002732
11.962000 0.002750
11.982000 0.002800
12.002000 0.002859
12.022000 0.002952
12.042000 0.002968
12.062000 0.003002
12.082000 0.002985
12.102000 0.003041
12.122000 0.003017
12.142000 0.002953
12.162000 0.003013
12.182000 0.002923
12.202000 0.002837
12.222000 0.002726
12.242000 0.002651
12.262000 0.002586
12.282000 0.002527
12.302000 0.002463
12.322000 0.002396
12.342000 0.002372
12.362000 0.002344
12.382000 0.002314
12.402000 0.002300
12.422000 0.002239
12.442000 0.002232
12.462000 0.002238
12.482000 0.002199
12.502000 0.002214
12.522000 0.002213
12.542000 0.002165
12.562000 0.002153
12.582000 0.002147
12.602000 0.002155
12.622000 0.002153
12.642000 0.002144
12.662000 0.002151
12.682000 0.002151
12.702000 0.002114
12.722000 0.002136
12.742000 0.002114
12.762000 0.002112
12.782000 0.002091
12.802000 0.002074
12.822000 0.002072
12.842000 0.002080
12.862000 0.002105
12.882000 0.002102
12.902000 0.002144
12.922000 0.002158
12.942000 0.002159
12.962000 0.002172
12.982000 0.002185
13.002000 0.002193
13.022000 0.002202
13.042000 0.002196
13.062000 0.002204
13.082000 0.002236
13.102000 0.002282
13.122000 0.002297
13.142000 0.002321
13.162000 0.002337
13.182000 0.002362
13.202000 0.002375
13.222000 0.002404
13.242000 0.002455
13.262000 0.002483
13.282000 0.002486
13.302000 0.002484
13.322000 0.002486
13.342000 0.002502
13.362000 0.002521
13.382000 0.002533
13.402000 0.002565
13.422000 0.002569
13.442000 0.002588
13.462000 0.002587
13.482000 0.002575
13.502000 0.002583
13.522000 0.002615
13.542000 0.002629
13.562000 0.002652
13.582000 0.002639
13.602000 0.002644
13.622000 0.002653
13.642000 0.002645
13.662000 0.002651
13.682000 0.002651
13.702000 0.002646
13.722000 0.002671
13.742000 0.002699
13.762000 0.002675
13.782000 0.002669
13.802000 0.002675
13.822000 0.002674
13.842000 0.002680
13.862000 0.002700
13.882000 0.002747
13.902000 0.002815
13.922000 0.002863
13.942000 0.002914
13.962000 0.002956
13.982000 0.003034
14.002000 0.003013
14.022000 0.002993
14.042000 0.002924
14.062000 0.002902
14.082000 0.002850
14.102000 0.002780
14.122000 0.002664
14.142000 0.002589
14.162000 0.002511
14.182000 0.002433
14.202000 0.002376
14.222000 0.002309
14.242000 0.002271
14.262000 0.002257
14.282000 0.002200
14.302000 0.002169
14.322000 0.002146
14.342000 0.002113
14.362000 0.002099
14.382000 0.002052
14.402000 0.002030
14.422000 0.002022
14.442000 0.002004
14.462000 0.002002
14.482000 0.001976
14.502000 0.001958
14.522000 0.001935
14.542000 0.001930
14.562000 0.001941
14.582000 0.001941
14.602000 0.001927
14.622000 0.001905
14.642000 0.001890
14.662000 0.001900
14.682000 0.001903
14.702000 0.001885
14.722000 0.001861
14.742000 0.001859
14.762000 0.001920
14.782000 0.001927
14.802000 0.001927
14.822000 0.001927
14.842000 0.001938
14.862000 0.001952
14.882000 0.001973
14.902000 0.001976
14.922000 0.002009
14.942000 0.002012
14.962000 0.002021
14.982000 0.002031
15.002000 0.002053
15.022000 0.002083
15.042000 0.002099
15.062000 0.002118
15.082000 0.002175
15.102000 0.002197
15.122000 0.002226
15.142000 0.002241
15.162000 0.002252
15.182000 0.002279
15.202000 0.002311
15.222000 0.002323
15.242000 0.002343
15.262000 0.002360
15.282000 0.002374
15.302000 0.002386
15.322000 0.002380
15.342000 0.002391
15.362000 0.002397
15.382000 0.002410
15.402000 0.002439
15.422000 0.002423
15.442000 0.002434
15.462000 0.002452
15.482000 0.002448
15.502000 0.002447
15.522000 0.002441
15.542000 0.002465
15.562000 0.002476
15.582000 0.002479
15.602000 0.002503
15.622000 0.002484
15.642000 0.002531
15.662000 0.002512
15.682000 0.002517
15.702000 0.002548
15.722000 0.002536
15.742000 0.002545
15.762000 0.002560
15.782000 0.002586
15.802000 0.002630
15.822000 0.002682
15.842000 0.002723
15.862000 0.002803
15.882000 0.002837
15.902000 0.002848
15.922000 0.002896
15.942000 0.002816
15.962000 0.002775
15.982000 0.002809
16.002000 0.002723
16.022000 0.002629
16.042000 0.002535
16.062000 0.002478
16.082000 0.002453
16.102000 0.002316
16.122000 0.002314
16.142000 0.002288
16.162000 0.002214
16.182000 0.002198
16.202000 0.002176
16.222000 0.002156
16.242000 0.002147
16.262000 0.002133
16.282000 0.002136
16.302000 0.002116
16.322000 0.002112
16.342000 0.002102
16.362000 0.002109
16.382000 0.002118
16.402000 0.002095
16.422000 0.002067
16.442000 0.002062
16.462000 0.002058
16.482000 0.002045
16.502000 0.002043
16.522000 0.002047
16.542000 0.002044
16.562000 0.002046
16.582000 0.002068
16.602000 0.002047
16.622000 0.002033
16.642000 0.002041
16.662000 0.002056
16.682000 0.002070
16.702000 0.002078
16.722000 0.002091
16.742000 0.002112
16.762000 0.002132
16.782000 0.002131
16.802000 0.002134
16.822000 0.002146
16.842000 0.002168
16.862000 0.002180
16.882000 0.002200
16.902000 0.002216
16.922000 0.002243
16.942000 0.002274
16.962000 0.002303
16.982000 0.002318
17.002000 0.002327
17.022000 0.002371
17.042000 0.002383
17.062000 0.002411
17.082000 0.002418
17.102000 0.002439
17.122000 0.002456
17.142000 0.002481
17.162000 0.002509
17.182000 0.002512
17.202000 0.002514
17.222000 0.002551
17.242000 0.002544
17.262000 0.002557
17.282000 0.002596
17.302000 0.002619
17.322000 0.002610
17.342000 0.002616
17.362000 0.002637
17.382000 0.002623
17.402000 0.002610
17.422000 0.002625
17.442000 0.002625
17.462000 0.002641
17.482000 0.002633
17.502000 0.002679
17.522000 0.002658
17.542000 0.002656
17.562000 0.002684
17.582000 0.002663
17.602000 0.002662
17.622000 0.002667
17.642000 0.002698
17.662000 0.002696
17.682000 0.002698
17.702000 0.002762
17.722000 0.002830
17.742000 0.002861
17.762000 0.002945
17.782000 0.002946
17.802000 0.002976
17.822000 0.002982
17.842000 0.002980
17.862000 0.002920
17.882000 0.002957
17.902000 0.002858
17.922000 0.002744
17.942000 0.002664
17.962000 0.002575
17.982000 0.002480
18.002000 0.002433
18.022000 0.002391
18.042000 0.002338
18.062000 0.002269
18.082000 0.002235
18.102000 0.002221
18.122000 0.002170
18.142000 0.002163
18.162000 0.002125
18.182000 0.002112
18.202000 0.002080
18.222000 0.002076
18.242000 0.002043
18.262000 0.002011
18.282000 0.002009
18.302000 0.002001
18.322000 0.002007
18.342000 0.001989
18.362000 0.001953
18.382000 0.001946
18.402000 0.001944
18.422000 0.001942
18.442000 0.001938
18.462000 0.001916
18.482000 0.001915
18.502000 0.001926
18.522000 0.001925
18.542000 0.001930
18.562000 0.001924
18.582000 0.001942
18.602000 0.001955
18.622000 0.001963
18.642000 0.001981
18.662000 0.001990
18.682000 0.001990
18.702000 0.001998
18.722000 0.002004
18.742000 0.002012
18.762000 0.002018
18.782000 0.002070
18.802000 0.002069
18.822000 0.002070
18.842000 0.002109
18.862000 0.002133
18.882000 0.002151
18.902000 0.002213
18.922000 0.002215
18.942000 0.002238
18.962000 0.002291
18.982000 0.002319
19.002000 0.002323
19.022000 0.002313
19.042000 0.002337
19.062000 0.002378
19.082000 0.002373
19.102000 0.002392
19.122000 0.002409
19.142000 0.002401
19.162000 0.002423
19.182000 0.002429
19.202000 0.002451
19.222000 0.002455
19.242000 0.002438
19.262000 0.002468
19.282000 0.002462
19.302000 0.002475
19.322000 0.002485
19.342000 0.002486
19.362000 0.002468
19.382000 0.002499
19.402000 0.002511
19.422000 0.002496
19.442000 0.002502
19.462000 0.002501
19.482000 0.002523
19.502000 0.002501
19.522000 0.002523
19.542000 0.002563
19.562000 0.002556
19.582000 0.002570
19.602000 0.002593
19.622000 0.002646
19.642000 0.002679
19.662000 0.002752
19.682000 0.002826
19.702000 0.002866
19.722000 0.002872
19.742000 0.002907
19.762000 0.002816
19.782000 0.002810
19.802000 0.002813
19.822000 0.002742
19.842000 0.002620
19.862000 0.002551
19.882000 0.002467
19.902000 0.002419
19.922000 0.002319
19.942000 0.002296
19.962000 0.002239
19.982000 0.002189


==> _data/flag/error_sharpIB.txt <==
t s
0.010000 0.000158
0.110000 0.000096
0.210000 0.000091
0.310000 0.000085
0.410000 0.000077
0.510000 0.000075
0.610000 0.000108
0.710000 0.000106
0.810000 0.000070
0.910000 0.000067
1.010000 0.000070
1.110000 0.000073
1.210000 0.000074
1.310000 0.000068
1.410000 0.000063
1.510000 0.000060
1.610000 0.000058
1.710000 0.000056
1.810000 0.000057
1.910000 0.000061
2.010000 0.000065
2.110000 0.000070
2.210000 0.000078
2.310000 0.000079
2.410000 0.000079
2.510000 0.000108
2.610000 0.000151
2.710000 0.000168
2.810000 0.000170
2.910000 0.000166
3.010000 0.000142
3.110000 0.000124
3.210000 0.000105
3.310000 0.000095
3.410000 0.000085
3.510000 0.000083
3.610000 0.000062
3.710000 0.000085
3.810000 0.000085
3.910000 0.000089
4.010000 0.000096
4.110000 0.000104
4.210000 0.000118
4.310000 0.000118
4.410000 0.000158
4.510000 0.000166
4.610000 0.000161
4.710000 0.000101
4.810000 0.000092
4.910000 0.000101
5.010000 0.000099
5.110000 0.000117
5.210000 0.000105
5.310000 0.000093
5.410000 0.000080
5.510000 0.000080
5.610000 0.000080
5.710000 0.000114
5.810000 0.000131
5.910000 0.000135
6.010000 0.000118
6.110000 0.000122
6.210000 0.000132
6.310000 0.000138
6.410000 0.000135
6.510000 0.000121
6.610000 0.000090
6.710000 0.000090
6.810000 0.000100
6.910000 0.000100
7.010000 0.000097
7.110000 0.000096
7.210000 0.000116
7.310000 0.000099
7.410000 0.000092
7.510000 0.000092
7.610000 0.000120
7.710000 0.000122
7.810000 0.000123
7.910000 0.000149
8.010000 0.000189
8.110000 0.000185
8.210000 0.000144
8.310000 0.000105
8.410000 0.000106
8.510000 0.000103
8.610000 0.000103
8.710000 0.000106
8.810000 0.000109
8.910000 0.000115
9.010000 0.000117
9.110000 0.000121
9.210000 0.000114
9.310000 0.000105
9.410000 0.000093
9.510000 0.000089
9.610000 0.000091
9.710000 0.000118
9.810000 0.000180
9.910000 0.000190
10.010000 0.000192
10.110000 0.000116
10.210000 0.000109
10.310000 0.000104
10.410000 0.000099
10.510000 0.000099
10.610000 0.000093
10.710000 0.000105
10.810000 0.000112
10.910000 0.000112
11.010000 0.000083
11.110000 0.000083
11.210000 0.000084
11.310000 0.000080
11.410000 0.000080
11.510000 0.000115
11.610000 0.000153
11.710000 0.000205
11.810000 0.000227
11.910000 0.000144
12.010000 0.000109
12.110000 0.000085
12.210000 0.000087
12.310000 0.000087
12.410000 0.000088
12.510000 0.000091
12.610000 0.000097
12.710000 0.000100
12.810000 0.000100
12.910000 0.000090
13.010000 0.000082
13.110000 0.000080
13.210000 0.000084
13.310000 0.000134
13.410000 0.000169
13.510000 0.000270
13.610000 0.000264
13.710000 0.000122
13.810000 0.000093
13.910000 0.000087
14.010000 0.000084
14.110000 0.000080
14.210000 0.000077
14.310000 0.000080
14.410000 0.000084
14.510000 0.000103
14.610000 0.000103
14.710000 0.000074
14.810000 0.000074
14.910000 0.000075
15.010000 0.000093
15.110000 0.000162
15.210000 0.000170
15.310000 0.000152
15.410000 0.000163
15.510000 0.000154
15.610000 0.000106
15.710000 0.000094
15.810000 0.000104
15.910000 0.000096
16.010000 0.000096
16.110000 0.000091
16.210000 0.000091
16.310000 0.000091
16.410000 0.000083
16.510000 0.000076
16.610000 0.000073
16.710000 0.000150
16.810000 0.000086
16.910000 0.000145
17.010000 0.000145
17.110000 0.000154
17.210000 0.000158
17.310000 0.000149
17.410000 0.000081
17.510000 0.000081
17.610000 0.000106
17.710000 0.000128
17.810000 0.000091
17.910000 0.000097
18.010000 0.000102
18.110000 0.000107
18.210000 0.000097
18.310000 0.000091
18.410000 0.000078
18.510000 0.000073
18.610000 0.000077
18.710000 0.000110
18.810000 0.000152
18.910000 0.000181
19.010000 0.000143
19.110000 0.000131
19.210000 0.000107
19.310000 0.000096
19.410000 0.000095
19.510000 0.000101
19.610000 0.000101
19.710000 0.000086
19.810000 0.000078
19.910000 0.000086


==> _data/flag/error_sharpIB_dt_small.txt <==
t s
0.002000 0.000032
0.022000 0.000052
0.042000 0.000046
0.062000 0.000061
0.082000 0.000008
0.102000 0.000050
0.122000 0.000010
0.142000 0.000010
0.162000 0.000010
0.182000 0.000009
0.202000 0.000016
0.222000 0.000061
0.242000 0.000064
0.262000 0.000014
0.282000 0.000012
0.302000 0.000011
0.322000 0.000011
0.342000 0.000009
0.362000 0.000009
0.382000 0.000008
0.402000 0.000022
0.422000 0.000022
0.442000 0.000008
0.462000 0.000008
0.482000 0.000009
0.502000 0.000032
0.522000 0.000035
0.542000 0.000035
0.562000 0.000011
0.582000 0.000010
0.602000 0.000047
0.622000 0.000047
0.642000 0.000027
0.662000 0.000026
0.682000 0.000027
0.702000 0.000008
0.722000 0.000010
0.742000 0.000031
0.762000 0.000032
0.782000 0.000010
0.802000 0.000009
0.822000 0.000009
0.842000 0.000035
0.862000 0.000079
0.882000 0.000053
0.902000 0.000008
0.922000 0.000011
0.942000 0.000009
0.962000 0.000009
0.982000 0.000008
1.002000 0.000008
1.022000 0.000016
1.042000 0.000016
1.062000 0.000007
1.082000 0.000022
1.102000 0.000008
1.122000 0.000050
1.142000 0.000050
1.162000 0.000040
1.182000 0.000007
1.202000 0.000007
1.222000 0.000007
1.242000 0.000046
1.262000 0.000045
1.282000 0.000006
1.302000 0.000006
1.322000 0.000014
1.342000 0.000016
1.362000 0.000014
1.382000 0.000011
1.402000 0.000008
1.422000 0.000008
1.442000 0.000012
1.462000 0.000012
1.482000 0.000007
1.502000 0.000007
1.522000 0.000007
1.542000 0.000007
1.562000 0.000007
1.582000 0.000007
1.602000 0.000008
1.622000 0.000008
1.642000 0.000008
1.662000 0.000007
1.682000 0.000007
1.702000 0.000007
1.722000 0.000008
1.742000 0.000007
1.762000 0.000008
1.782000 0.000008
1.802000 0.000018
1.822000 0.000019
1.842000 0.000010
1.862000 0.000038
1.882000 0.000045
1.902000 0.000076
1.922000 0.000059
1.942000 0.000056
1.962000 0.000054
1.982000 0.000055
2.002000 0.000010
2.022000 0.000058
2.042000 0.000013
2.062000 0.000066
2.082000 0.000054
2.102000 0.000054
2.122000 0.000015
2.142000 0.000015
2.162000 0.000011
2.182000 0.000011
2.202000 0.000013
2.222000 0.000011
2.242000 0.000013
2.262000 0.000015
2.282000 0.000023
2.302000 0.000017
2.322000 0.000024
2.342000 0.000016
2.362000 0.000087
2.382000 0.000086
2.402000 0.000027
2.422000 0.000058
2.442000 0.000037
2.462000 0.000037
2.482000 0.000022
2.502000 0.000022
2.522000 0.000021
2.542000 0.000020
2.562000 0.000025
2.582000 0.000034
2.602000 0.000051
2.622000 0.000055
2.642000 0.000030
2.662000 0.000029
2.682000 0.000028
2.702000 0.000018
2.722000 0.000018
2.742000 0.000118
2.762000 0.000118
2.782000 0.000038
2.802000 0.000037
2.822000 0.000038
2.842000 0.000098
2.862000 0.000082
2.882000 0.000040
2.902000 0.000032
2.922000 0.000048
2.942000 0.000048
2.962000 0.000028
2.982000 0.000031
3.002000 0.000032
3.022000 0.000043
3.042000 0.000031
3.062000 0.000069
3.082000 0.000035
3.102000 0.000035
3.122000 0.000057
3.142000 0.000033
3.162000 0.000027
3.182000 0.000023
3.202000 0.000024
3.222000 0.000024
3.242000 0.000022
3.262000 0.000019
3.282000 0.000022
3.302000 0.000023
3.322000 0.000027
3.342000 0.000023
3.362000 0.000022
3.382000 0.000023
3.402000 0.000018
3.422000 0.000020
3.442000 0.000019
3.462000 0.000022
3.482000 0.000024
3.502000 0.000022
3.522000 0.000037
3.542000 0.000020
3.562000 0.000027
3.582000 0.000029
3.602000 0.000026
3.622000 0.000017
3.642000 0.000017
3.662000 0.000016
3.682000 0.000039
3.702000 0.000039
3.722000 0.000046
3.742000 0.000042
3.762000 0.000013
3.782000 0.000015
3.802000 0.000033
3.822000 0.000035
3.842000 0.000023
3.862000 0.000027
3.882000 0.000029
3.902000 0.000022
3.922000 0.000015
3.942000 0.000014
3.962000 0.000013
3.982000 0.000019
4.002000 0.000018
4.022000 0.000024
4.042000 0.000016
4.062000 0.000016
4.082000 0.000014
4.102000 0.000022
4.122000 0.000023
4.142000 0.000033
4.162000 0.000019
4.182000 0.000018
4.202000 0.000020
4.222000 0.000027
4.242000 0.000027
4.262000 0.000026
4.282000 0.000014
4.302000 0.000013
4.322000 0.000014
4.342000 0.000023
4.362000 0.000023
4.382000 0.000032
4.402000 0.000024
4.422000 0.000027
4.442000 0.000042
4.462000 0.000051
4.482000 0.000051
4.502000 0.000032
4.522000 0.000034
4.542000 0.000040
4.562000 0.000040
4.582000 0.000042
4.602000 0.000020
4.622000 0.000039
4.642000 0.000031
4.662000 0.000070
4.682000 0.000041
4.702000 0.000026
4.722000 0.000018
4.742000 0.000022
4.762000 0.000020
4.782000 0.000019
4.802000 0.000018
4.822000 0.000022
4.842000 0.000055
4.862000 0.000022
4.882000 0.000017
4.902000 0.000015
4.922000 0.000015
4.942000 0.000015
4.962000 0.000017
4.982000 0.000016
5.002000 0.000016
5.022000 0.000019
5.042000 0.000017
5.062000 0.000016
5.082000 0.000016
5.102000 0.000017
5.122000 0.000020
5.142000 0.000018
5.162000 0.000019
5.182000 0.000066
5.202000 0.000067
5.222000 0.000059
5.242000 0.000025
5.262000 0.000017
5.282000 0.000017
5.302000 0.000021
5.322000 0.000021
5.342000 0.000020
5.362000 0.000019
5.382000 0.000022
5.402000 0.000024
5.422000 0.000022
5.442000 0.000014
5.462000 0.000014
5.482000 0.000019
5.502000 0.000024
5.522000 0.000052
5.542000 0.000055
5.562000 0.000032
5.582000 0.000030
5.602000 0.000017
5.622000 0.000021
5.642000 0.000049
5.662000 0.000024
5.682000 0.000020
5.702000 0.000019
5.722000 0.000018
5.742000 0.000019
5.762000 0.000021
5.782000 0.000022
5.802000 0.000059
5.822000 0.000019
5.842000 0.000017
5.862000 0.000017
5.882000 0.000017
5.902000 0.000017
5.922000 0.000018
5.942000 0.000018
5.962000 0.000016
5.982000 0.000018
6.002000 0.000030
6.022000 0.000030
6.042000 0.000022
6.062000 0.000016
6.082000 0.000016
6.102000 0.000018
6.122000 0.000018
6.142000 0.000014
6.162000 0.000014
6.182000 0.000012
6.202000 0.000080
6.222000 0.000029
6.242000 0.000016
6.262000 0.000017
6.282000 0.000022
6.302000 0.000041
6.322000 0.000077
6.342000 0.000076
6.362000 0.000078
6.382000 0.000029
6.402000 0.000021
6.422000 0.000020
6.442000 0.000023
6.462000 0.000022
6.482000 0.000020
6.502000 0.000018
6.522000 0.000017
6.542000 0.000017
6.562000 0.000017
6.582000 0.000015
6.602000 0.000015
6.622000 0.000042
6.642000 0.000043
6.662000 0.000020
6.682000 0.000019
6.702000 0.000023
6.722000 0.000026
6.742000 0.000024
6.762000 0.000017
6.782000 0.000014
6.802000 0.000018
6.822000 0.000037
6.842000 0.000038
6.862000 0.000042
6.882000 0.000023
6.902000 0.000026
6.922000 0.000021
6.942000 0.000018
6.962000 0.000020
6.982000 0.000023
7.002000 0.000024
7.022000 0.000030
7.042000 0.000023
7.062000 0.000026
7.082000 0.000040
7.102000 0.000040
7.122000 0.000021
7.142000 0.000019
7.162000 0.000019
7.182000 0.000020
7.202000 0.000047
7.222000 0.000047
7.242000 0.000046
7.262000 0.000025
7.282000 0.000021
7.302000 0.000028
7.322000 0.000026
7.342000 0.000019
7.362000 0.000018
7.382000 0.000019
7.402000 0.000048
7.422000 0.000049
7.442000 0.000024
7.462000 0.000021
7.482000 0.000019
7.502000 0.000021
7.522000 0.000022
7.542000 0.000031
7.562000 0.000019
7.582000 0.000016
7.602000 0.000016
7.622000 0.000020
7.642000 0.000021
7.662000 0.000040
7.682000 0.000019
7.702000 0.000019
7.722000 0.000017
7.742000 0.000016
7.762000 0.000016
7.782000 0.000015
7.802000 0.000016
7.822000 0.000016
7.842000 0.000018
7.862000 0.000025
7.882000 0.000033
7.902000 0.000029
7.922000 0.000020
7.942000 0.000020
7.962000 0.000022
7.982000 0.000038
8.002000 0.000047
8.022000 0.000062
8.042000 0.000065
8.062000 0.000066
8.082000 0.000075
8.102000 0.000036
8.122000 0.000090
8.142000 0.000087
8.162000 0.000107
8.182000 0.000095
8.202000 0.000056
8.222000 0.000041
8.242000 0.000032
8.262000 0.000054
8.282000 0.000029
8.302000 0.000027
8.322000 0.000028
8.342000 0.000029
8.362000 0.000065
8.382000 0.000059
8.402000 0.000029
8.422000 0.000025
8.442000 0.000073
8.462000 0.000073
8.482000 0.000026
8.502000 0.000023
8.522000 0.000024
8.542000 0.000021
8.562000 0.000023
8.582000 0.000035
8.602000 0.000059
8.622000 0.000048
8.642000 0.000029
8.662000 0.000027
8.682000 0.000037
8.702000 0.000038
8.722000 0.000023
8.742000 0.000022
8.762000 0.000020
8.782000 0.000023
8.802000 0.000025
8.822000 0.000025
8.842000 0.000026
8.862000 0.000023
8.882000 0.000078
8.902000 0.000033
8.922000 0.000058
8.942000 0.000032
8.962000 0.000020
8.982000 0.000020
9.002000 0.000026
9.022000 0.000026
9.042000 0.000023
9.062000 0.000023
9.082000 0.000029
9.102000 0.000030
9.122000 0.000025
9.142000 0.000064
9.162000 0.000032
9.182000 0.000032
9.202000 0.000025
9.222000 0.000025
9.242000 0.000043
9.262000 0.000043
9.282000 0.000033
9.302000 0.000033
9.322000 0.000033
9.342000 0.000018
9.362000 0.000017
9.382000 0.000018
9.402000 0.000020
9.422000 0.000020
9.442000 0.000020
9.462000 0.000019
9.482000 0.000020
9.502000 0.000018
9.522000 0.000019
9.542000 0.000023
9.562000 0.000023
9.582000 0.000023
9.602000 0.000022
9.622000 0.000023
9.642000 0.000023
9.662000 0.000023
9.682000 0.000022
9.702000 0.000044
9.722000 0.000089
9.742000 0.000047
9.762000 0.000041
9.782000 0.000041
9.802000 0.000042
9.822000 0.000026
9.842000 0.000036
9.862000 0.000036
9.882000 0.000040
9.902000 0.000029
9.922000 0.000023
9.942000 0.000022
9.962000 0.000023
9.982000 0.000023
10.002000 0.000027
10.022000 0.000037
10.042000 0.000043
10.062000 0.000045
10.082000 0.000030
10.102000 0.000027
10.122000 0.000040
10.142000 0.000040
10.162000 0.000038
10.182000 0.000038
10.202000 0.000019
10.222000 0.000018
10.242000 0.000018
10.262000 0.000034
10.282000 0.000034
10.302000 0.000022
10.322000 0.000019
10.342000 0.000022
10.362000 0.000023
10.382000 0.000025
10.402000 0.000021
10.422000 0.000019
10.442000 0.000029
10.462000 0.000019
10.482000 0.000020
10.502000 0.000020
10.522000 0.000021
10.542000 0.000020
10.562000 0.000019
10.582000 0.000021
10.602000 0.000021
10.622000 0.000023
10.642000 0.000032
10.662000 0.000062
10.682000 0.000043
10.702000 0.000038
10.722000 0.000034
10.742000 0.000037
10.762000 0.000040
10.782000 0.000069
10.802000 0.000067
10.822000 0.000031
10.842000 0.000040
10.862000 0.000039
10.882000 0.000023
10.902000 0.000023
10.922000 0.000021
10.942000 0.000021
10.962000 0.000016
10.982000 0.000016
11.002000 0.000016
11.022000 0.000019
11.042000 0.000056
11.062000 0.000059
11.082000 0.000025
11.102000 0.000023
11.122000 0.000025
11.142000 0.000024
11.162000 0.000024
11.182000 0.000020
11.202000 0.000019
11.222000 0.000016
11.242000 0.000016
11.262000 0.000015
11.282000 0.000020
11.302000 0.000020
11.322000 0.000018
11.342000 0.000021
11.362000 0.000018
11.382000 0.000022
11.402000 0.000022
11.422000 0.000022
11.442000 0.000021
11.462000 0.000019
11.482000 0.000022
11.502000 0.000016
11.522000 0.000052
11.542000 0.000015
11.562000 0.000015
11.582000 0.000024
11.602000 0.000031
11.622000 0.000043
11.642000 0.000035
11.662000 0.000033
11.682000 0.000030
11.702000 0.000020
11.722000 0.000018
11.742000 0.000019
11.762000 0.000024
11.782000 0.000027
11.802000 0.000058
11.822000 0.000023
11.842000 0.000023
11.862000 0.000025
11.882000 0.000024
11.902000 0.000021
11.922000 0.000020
11.942000 0.000020
11.962000 0.000041
11.982000 0.000079
12.002000 0.000093
12.022000 0.000068
12.042000 0.000031
12.062000 0.000029
12.082000 0.000023
12.102000 0.000023
12.122000 0.000022
12.142000 0.000022
12.162000 0.000019
12.182000 0.000022
12.202000 0.000061
12.222000 0.000065
12.242000 0.000027
12.262000 0.000024
12.282000 0.000021
12.302000 0.000019
12.322000 0.000058
12.342000 0.000019
12.362000 0.000017
12.382000 0.000017
12.402000 0.000027
12.422000 0.000027
12.442000 0.000016
12.462000 0.000018
12.482000 0.000019
12.502000 0.000017
12.522000 0.000017
12.542000 0.000020
12.562000 0.000018
12.582000 0.000020
12.602000 0.000057
12.622000 0.000057
12.642000 0.000058
12.662000 0.000056
12.682000 0.000025
12.702000 0.000016
12.722000 0.000019
12.742000 0.000016
12.762000 0.000023
12.782000 0.000016
12.802000 0.000023
12.822000 0.000017
12.842000 0.000016
12.862000 0.000016
12.882000 0.000019
12.902000 0.000020
12.922000 0.000024
12.942000 0.000024
12.962000 0.000022
12.982000 0.000019
13.002000 0.000016
13.022000 0.000014
13.042000 0.000015
13.062000 0.000016
13.082000 0.000017
13.102000 0.000016
13.122000 0.000016
13.142000 0.000015
13.162000 0.000024
13.182000 0.000023
13.202000 0.000028
13.222000 0.000027
13.242000 0.000027
13.262000 0.000018
13.282000 0.000021
13.302000 0.000028
13.322000 0.000050
13.342000 0.000050
13.362000 0.000020
13.382000 0.000019
13.402000 0.000018
13.422000 0.000018
13.442000 0.000024
13.462000 0.000020
13.482000 0.000037
13.502000 0.000017
13.522000 0.000033
13.542000 0.000024
13.562000 0.000026
13.582000 0.000020
13.602000 0.000019
13.622000 0.000018
13.642000 0.000018
13.662000 0.000021
13.682000 0.000021
13.702000 0.000024
13.722000 0.000020
13.742000 0.000020
13.762000 0.000019
13.782000 0.000045
13.802000 0.000045
13.822000 0.000048
13.842000 0.000023
13.862000 0.000017
13.882000 0.000017
13.902000 0.000021
13.922000 0.000022
13.942000 0.000019
13.962000 0.000019
13.982000 0.000019
14.002000 0.000019
14.022000 0.000019
14.042000 0.000018
14.062000 0.000022
14.082000 0.000030
14.102000 0.000021
14.122000 0.000016
14.142000 0.000016
14.162000 0.000016
14.182000 0.000023
14.202000 0.000032
14.222000 0.000036
14.242000 0.000074
14.262000 0.000025
14.282000 0.000023
14.302000 0.000021
14.322000 0.000040
14.342000 0.000038
14.362000 0.000017
14.382000 0.000021
14.402000 0.000023
14.422000 0.000023
14.442000 0.000015
14.462000 0.000015
14.482000 0.000050
14.502000 0.000056
14.522000 0.000024
14.542000 0.000015
14.562000 0.000013
14.582000 0.000014
14.602000 0.000016
14.622000 0.000017
14.642000 0.000017
14.662000 0.000015
14.682000 0.000018
14.702000 0.000017
14.722000 0.000017
14.742000 0.000019
14.762000 0.000015
14.782000 0.000017
14.802000 0.000012
14.822000 0.000015
14.842000 0.000016
14.862000 0.000016
14.882000 0.000018
14.902000 0.000014
14.922000 0.000017
14.942000 0.000066
14.962000 0.000068
14.982000 0.000051
15.002000 0.000016
15.022000 0.000016
15.042000 0.000017
15.062000 0.000017
15.082000 0.000017
15.102000 0.000017
15.122000 0.000016
15.142000 0.000030
15.162000 0.000016
15.182000 0.000014
15.202000 0.000014
15.222000 0.000020
15.242000 0.000022
15.262000 0.000026
15.282000 0.000028
15.302000 0.000022
15.322000 0.000028
15.342000 0.000029
15.362000 0.000072
15.382000 0.000076
15.402000 0.000081
15.422000 0.000043
15.442000 0.000033
15.462000 0.000030
15.482000 0.000030
15.502000 0.000020
15.522000 0.000020
15.542000 0.000028
15.562000 0.000026
15.582000 0.000017
15.602000 0.000017
15.622000 0.000020
15.642000 0.000020
15.662000 0.000042
15.682000 0.000018
15.702000 0.000023
15.722000 0.000021
15.742000 0.000025
15.762000 0.000022
15.782000 0.000022
15.802000 0.000019
15.822000 0.000019
15.842000 0.000019
15.862000 0.000018
15.882000 0.000018
15.902000 0.000017
15.922000 0.000019
15.942000 0.000019
15.962000 0.000021
15.982000 0.000021
16.002000 0.000016
16.022000 0.000016
16.042000 0.000019
16.062000 0.000029
16.082000 0.000023
16.102000 0.000018
16.122000 0.000015
16.142000 0.000015
16.162000 0.000017
16.182000 0.000015
16.202000 0.000015
16.222000 0.000017
16.242000 0.000018
16.262000 0.000015
16.282000 0.000013
16.302000 0.000013
16.322000 0.000014
16.342000 0.000020
16.362000 0.000015
16.382000 0.000017
16.402000 0.000019
16.422000 0.000018
16.442000 0.000014
16.462000 0.000013
16.482000 0.000014
16.502000 0.000015
16.522000 0.000019
16.542000 0.000023
16.562000 0.000023
16.582000 0.000017
16.602000 0.000016
16.622000 0.000018
16.642000 0.000018
16.662000 0.000017
16.682000 0.000020
16.702000 0.000022
16.722000 0.000019
16.742000 0.000017
16.762000 0.000017
16.782000 0.000021
16.802000 0.000021
16.822000 0.000020
16.842000 0.000018
16.862000 0.000013
16.882000 0.000013
16.902000 0.000022
16.922000 0.000022
16.942000 0.000015
16.962000 0.000015
16.982000 0.000049
17.002000 0.000048
17.022000 0.000016
17.042000 0.000015
17.062000 0.000014
17.082000 0.000021
17.102000 0.000026
17.122000 0.000055
17.142000 0.000074
17.162000 0.000103
17.182000 0.000053
17.202000 0.000038
17.222000 0.000041
17.242000 0.000039
17.262000 0.000033
17.282000 0.000030
17.302000 0.000055
17.322000 0.000059
17.342000 0.000059
17.362000 0.000051
17.382000 0.000050
17.402000 0.000015
17.422000 0.000026
17.442000 0.000029
17.462000 0.000065
17.482000 0.000076
17.502000 0.000078
17.522000 0.000034
17.542000 0.000059
17.562000 0.000053
17.582000 0.000039
17.602000 0.000017
17.622000 0.000023
17.642000 0.000023
17.662000 0.000035
17.682000 0.000032
17.702000 0.000015
17.722000 0.000015
17.742000 0.000015
17.762000 0.000054
17.782000 0.000018
17.802000 0.000019
17.822000 0.000030
17.842000 0.000029
17.862000 0.000028
17.882000 0.000017
17.902000 0.000016
17.922000 0.000029
17.942000 0.000033
17.962000 0.000031
17.982000 0.000032
18.002000 0.000030
18.022000 0.000031
18.042000 0.000025
18.062000 0.000024
18.082000 0.000022
18.102000 0.000024
18.122000 0.000028
18.142000 0.000039
18.162000 0.000032
18.182000 0.000030
18.202000 0.000024
18.222000 0.000024
18.242000 0.000022
18.262000 0.000020
18.282000 0.000022
18.302000 0.000021
18.322000 0.000026
18.342000 0.000022
18.362000 0.000021
18.382000 0.000041
18.402000 0.000040
18.422000 0.000037
18.442000 0.000016
18.462000 0.000021
18.482000 0.000021
18.502000 0.000015
18.522000 0.000013
18.542000 0.000013
18.562000 0.000015
18.582000 0.000019
18.602000 0.000017
18.622000 0.000017
18.642000 0.000016
18.662000 0.000017
18.682000 0.000071
18.702000 0.000051
18.722000 0.000054
18.742000 0.000029
18.762000 0.000027
18.782000 0.000025
18.802000 0.000069
18.822000 0.000078
18.842000 0.000063
18.862000 0.000020
18.882000 0.000017
18.902000 0.000017
18.922000 0.000039
18.942000 0.000039
18.962000 0.000063
18.982000 0.000072
19.002000 0.000072
19.022000 0.000058
19.042000 0.000041
19.062000 0.000066
19.082000 0.000018
19.102000 0.000050
19.122000 0.000024
19.142000 0.000024
19.162000 0.000023
19.182000 0.000024
19.202000 0.000024
19.222000 0.000022
19.242000 0.000019
19.262000 0.000022
19.282000 0.000023
19.302000 0.000024
19.322000 0.000037
19.342000 0.000037
19.362000 0.000037
19.382000 0.000053
19.402000 0.000052
19.422000 0.000021
19.442000 0.000038
19.462000 0.000030
19.482000 0.000076
19.502000 0.000064
19.522000 0.000057
19.542000 0.000016
19.562000 0.000016
19.582000 0.000016
19.602000 0.000020
19.622000 0.000020
19.642000 0.000017
19.662000 0.000020
19.682000 0.000021
19.702000 0.000020
19.722000 0.000017
19.742000 0.000016
19.762000 0.000037
19.782000 0.000036
19.802000 0.000019
19.822000 0.000019
19.842000 0.000019
19.862000 0.000016
19.882000 0.000016
19.902000 0.000031
19.922000 0.000019
19.942000 0.000014
19.962000 0.000014
19.982000 0.000016


==> _data/flag/pos_sharpIB.txt <==
t y
0.010000 0.307388
0.020000 0.307063
0.030000 0.306771
0.040000 0.306495
0.050000 0.306214
0.060000 0.305921
0.070000 0.305595
0.080000 0.305218
0.090000 0.304789
0.100000 0.304320
0.110000 0.303822
0.120000 0.303307
0.130000 0.302767
0.140000 0.302193
0.150000 0.301578
0.160000 0.300911
0.170000 0.300200
0.180000 0.299447
0.190000 0.298652
0.200000 0.297818
0.210000 0.296950
0.220000 0.296049
0.230000 0.295112
0.240000 0.294137
0.250000 0.293131
0.260000 0.292100
0.270000 0.291043
0.280000 0.289959
0.290000 0.288842
0.300000 0.287694
0.310000 0.286520
0.320000 0.285322
0.330000 0.284087
0.340000 0.282788
0.350000 0.281411
0.360000 0.279967
0.370000 0.278480
0.380000 0.276966
0.390000 0.275423
0.400000 0.273832
0.410000 0.272193
0.420000 0.270522
0.430000 0.268834
0.440000 0.267130
0.450000 0.265387
0.460000 0.263585
0.470000 0.261750
0.480000 0.259922
0.490000 0.258112
0.500000 0.256316
0.510000 0.254521
0.520000 0.252719
0.530000 0.250914
0.540000 0.249094
0.550000 0.247255
0.560000 0.245422
0.570000 0.243623
0.580000 0.241827
0.590000 0.239962
0.600000 0.238009
0.610000 0.236025
0.620000 0.234078
0.630000 0.232143
0.640000 0.230139
0.650000 0.228038
0.660000 0.225875
0.670000 0.223711
0.680000 0.221593
0.690000 0.219535
0.700000 0.217512
0.710000 0.215481
0.720000 0.213413
0.730000 0.211309
0.740000 0.209185
0.750000 0.207066
0.760000 0.204977
0.770000 0.202921
0.780000 0.200889
0.790000 0.198875
0.800000 0.196875
0.810000 0.194876
0.820000 0.192854
0.830000 0.190808
0.840000 0.188745
0.850000 0.186655
0.860000 0.184531
0.870000 0.182385
0.880000 0.180239
0.890000 0.178111
0.900000 0.176002
0.910000 0.173902
0.920000 0.171806
0.930000 0.169716
0.940000 0.167640
0.950000 0.165583
0.960000 0.163530
0.970000 0.161456
0.980000 0.159347
0.990000 0.157221
1.000000 0.155108
1.010000 0.153001
1.020000 0.150862
1.030000 0.148659
1.040000 0.146402
1.050000 0.144137
1.060000 0.141890
1.070000 0.139659
1.080000 0.137419
1.090000 0.135151
1.100000 0.132856
1.110000 0.130550
1.120000 0.128248
1.130000 0.125933
1.140000 0.123580
1.150000 0.121192
1.160000 0.118786
1.170000 0.116368
1.180000 0.113954
1.190000 0.111565
1.200000 0.109211
1.210000 0.106894
1.220000 0.104607
1.230000 0.102328
1.240000 0.100041
1.250000 0.097747
1.260000 0.095451
1.270000 0.093137
1.280000 0.090789
1.290000 0.088413
1.300000 0.086011
1.310000 0.083567
1.320000 0.081062
1.330000 0.078497
1.340000 0.075884
1.350000 0.073278
1.360000 0.070792
1.370000 0.068514
1.380000 0.066423
1.390000 0.064436
1.400000 0.062495
1.410000 0.060576
1.420000 0.058677
1.430000 0.056813
1.440000 0.055019
1.450000 0.053300
1.460000 0.051607
1.470000 0.049872
1.480000 0.048049
1.490000 0.046122
1.500000 0.044118
1.510000 0.042088
1.520000 0.040034
1.530000 0.037896
1.540000 0.035567
1.550000 0.032947
1.560000 0.030065
1.570000 0.027041
1.580000 0.023944
1.590000 0.020812
1.600000 0.017696
1.610000 0.014639
1.620000 0.011630
1.630000 0.008631
1.640000 0.005677
1.650000 0.002874
1.660000 0.000225
1.670000 -0.002369
1.680000 -0.004970
1.690000 -0.007594
1.700000 -0.010232
1.710000 -0.012838
1.720000 -0.015382
1.730000 -0.017906
1.740000 -0.020455
1.750000 -0.023052
1.760000 -0.025720
1.770000 -0.028498
1.780000 -0.031379
1.790000 -0.034288
1.800000 -0.037207
1.810000 -0.040130
1.820000 -0.043009
1.830000 -0.045837
1.840000 -0.048660
1.850000 -0.051511
1.860000 -0.054414
1.870000 -0.057393
1.880000 -0.060431
1.890000 -0.063466
1.900000 -0.066495
1.910000 -0.069542
1.920000 -0.072614
1.930000 -0.075723
1.940000 -0.078869
1.950000 -0.082052
1.960000 -0.085255
1.970000 -0.088467
1.980000 -0.091699
1.990000 -0.094961
2.000000 -0.098246
2.010000 -0.101485
2.020000 -0.104621
2.030000 -0.107677
2.040000 -0.110669
2.050000 -0.113604
2.060000 -0.116513
2.070000 -0.119404
2.080000 -0.122295
2.090000 -0.125298
2.100000 -0.128498
2.110000 -0.131806
2.120000 -0.135082
2.130000 -0.138283
2.140000 -0.141402
2.150000 -0.144454
2.160000 -0.147609
2.170000 -0.150992
2.180000 -0.154474
2.190000 -0.157907
2.200000 -0.161247
2.210000 -0.164533
2.220000 -0.167895
2.230000 -0.171406
2.240000 -0.174922
2.250000 -0.178367
2.260000 -0.181778
2.270000 -0.185152
2.280000 -0.188518
2.290000 -0.191767
2.300000 -0.194745
2.310000 -0.197641
2.320000 -0.200676
2.330000 -0.203851
2.340000 -0.207028
2.350000 -0.210123
2.360000 -0.213182
2.370000 -0.216347
2.380000 -0.219599
2.390000 -0.222794
2.400000 -0.225871
2.410000 -0.228877
2.420000 -0.231870
2.430000 -0.234944
2.440000 -0.238110
2.450000 -0.241341
2.460000 -0.244639
2.470000 -0.247909
2.480000 -0.251183
2.490000 -0.254605
2.500000 -0.257968
2.510000 -0.261235
2.520000 -0.264906
2.530000 -0.269052
2.540000 -0.272864
2.550000 -0.276378
2.560000 -0.279843
2.570000 -0.283264
2.580000 -0.286711
2.590000 -0.290083
2.600000 -0.293833
2.610000 -0.298208
2.620000 -0.303027
2.630000 -0.308294
2.640000 -0.314023
2.650000 -0.320210
2.660000 -0.326634
2.670000 -0.333108
2.680000 -0.339572
2.690000 -0.346032
2.700000 -0.352382
2.710000 -0.358195
2.720000 -0.363298
2.730000 -0.367657
2.740000 -0.370994
2.750000 -0.373153
2.760000 -0.374014
2.770000 -0.373606
2.780000 -0.371992
2.790000 -0.369418
2.800000 -0.366119
2.810000 -0.362310
2.820000 -0.358091
2.830000 -0.353477
2.840000 -0.348667
2.850000 -0.343893
2.860000 -0.339249
2.870000 -0.334685
2.880000 -0.329991
2.890000 -0.325242
2.900000 -0.320455
2.910000 -0.315706
2.920000 -0.311595
2.930000 -0.307911
2.940000 -0.304152
2.950000 -0.300706
2.960000 -0.297691
2.970000 -0.294905
2.980000 -0.292174
2.990000 -0.289174
3.000000 -0.286173
3.010000 -0.283513
3.020000 -0.280811
3.030000 -0.277803
3.040000 -0.274729
3.050000 -0.271608
3.060000 -0.268549
3.070000 -0.265522
3.080000 -0.262533
3.090000 -0.259619
3.100000 -0.256795
3.110000 -0.254042
3.120000 -0.251253
3.130000 -0.248333
3.140000 -0.245254
3.150000 -0.242005
3.160000 -0.238643
3.170000 -0.235300
3.180000 -0.231870
3.190000 -0.228419
3.200000 -0.225065
3.210000 -0.221798
3.220000 -0.218645
3.230000 -0.215506
3.240000 -0.212309
3.250000 -0.209065
3.260000 -0.205734
3.270000 -0.202377
3.280000 -0.199041
3.290000 -0.195672
3.300000 -0.192255
3.310000 -0.188824
3.320000 -0.185450
3.330000 -0.182078
3.340000 -0.178701
3.350000 -0.175333
3.360000 -0.171929
3.370000 -0.168554
3.380000 -0.165198
3.390000 -0.161818
3.400000 -0.158437
3.410000 -0.155007
3.420000 -0.151559
3.430000 -0.148215
3.440000 -0.144968
3.450000 -0.141776
3.460000 -0.138597
3.470000 -0.135385
3.480000 -0.132122
3.490000 -0.128814
3.500000 -0.125472
3.510000 -0.122106
3.520000 -0.118740
3.530000 -0.115371
3.540000 -0.111988
3.550000 -0.108589
3.560000 -0.105172
3.570000 -0.101731
3.580000 -0.098259
3.590000 -0.094748
3.600000 -0.091204
3.610000 -0.087704
3.620000 -0.084252
3.630000 -0.080800
3.640000 -0.077278
3.650000 -0.073667
3.660000 -0.069998
3.670000 -0.066290
3.680000 -0.062521
3.690000 -0.058683
3.700000 -0.054784
3.710000 -0.050857
3.720000 -0.046899
3.730000 -0.042890
3.740000 -0.038820
3.750000 -0.034676
3.760000 -0.030464
3.770000 -0.026197
3.780000 -0.021868
3.790000 -0.017477
3.800000 -0.013013
3.810000 -0.008432
3.820000 -0.003729
3.830000 0.001084
3.840000 0.005994
3.850000 0.011002
3.860000 0.016116
3.870000 0.021315
3.880000 0.026568
3.890000 0.031898
3.900000 0.037352
3.910000 0.042907
3.920000 0.048560
3.930000 0.054301
3.940000 0.060108
3.950000 0.065916
3.960000 0.071717
3.970000 0.077597
3.980000 0.083640
3.990000 0.089785
4.000000 0.095934
4.010000 0.102003
4.020000 0.108018
4.030000 0.114100
4.040000 0.120319
4.050000 0.126640
4.060000 0.133033
4.070000 0.139480
4.080000 0.145986
4.090000 0.152543
4.100000 0.159152
4.110000 0.165877
4.120000 0.172727
4.130000 0.179689
4.140000 0.186716
4.150000 0.193756
4.160000 0.200787
4.170000 0.207831
4.180000 0.214936
4.190000 0.222114
4.200000 0.229366
4.210000 0.236586
4.220000 0.243644
4.230000 0.250645
4.240000 0.257707
4.250000 0.264839
4.260000 0.271987
4.270000 0.279074
4.280000 0.286064
4.290000 0.293010
4.300000 0.299997
4.310000 0.307000
4.320000 0.313935
4.330000 0.320802
4.340000 0.327606
4.350000 0.334259
4.360000 0.340709
4.370000 0.346935
4.380000 0.352912
4.390000 0.358613
4.400000 0.364058
4.410000 0.369254
4.420000 0.374194
4.430000 0.378885
4.440000 0.383335
4.450000 0.387487
4.460000 0.391216
4.470000 0.394367
4.480000 0.397094
4.490000 0.399602
4.500000 0.401931
4.510000 0.404017
4.520000 0.405764
4.530000 0.407125
4.540000 0.408189
4.550000 0.409053
4.560000 0.409743
4.570000 0.410272
4.580000 0.410646
4.590000 0.410855
4.600000 0.410874
4.610000 0.410657
4.620000 0.410196
4.630000 0.409569
4.640000 0.408865
4.650000 0.408075
4.660000 0.407125
4.670000 0.406021
4.680000 0.404809
4.690000 0.403505
4.700000 0.402107
4.710000 0.400614
4.720000 0.399023
4.730000 0.397337
4.740000 0.395529
4.750000 0.393562
4.760000 0.391439
4.770000 0.389177
4.780000 0.386791
4.790000 0.384347
4.800000 0.381882
4.810000 0.379367
4.820000 0.376775
4.830000 0.374144
4.840000 0.371468
4.850000 0.368736
4.860000 0.365950
4.870000 0.363113
4.880000 0.360226
4.890000 0.357311
4.900000 0.354379
4.910000 0.351404
4.920000 0.348377
4.930000 0.345289
4.940000 0.342144
4.950000 0.338963
4.960000 0.335745
4.970000 0.332495
4.980000 0.329230
4.990000 0.325947
5.000000 0.322618
5.010000 0.319246
5.020000 0.315834
5.030000 0.312390
5.040000 0.308920
5.050000 0.305428
5.060000 0.301919
5.070000 0.298386
5.080000 0.294819
5.090000 0.291225
5.100000 0.287613
5.110000 0.283987
5.120000 0.280338
5.130000 0.276653
5.140000 0.272936
5.150000 0.269200
5.160000 0.265428
5.170000 0.261607
5.180000 0.257729
5.190000 0.253818
5.200000 0.249888
5.210000 0.245945
5.220000 0.241977
5.230000 0.237989
5.240000 0.233972
5.250000 0.229909
5.260000 0.225802
5.270000 0.221667
5.280000 0.217514
5.290000 0.213344
5.300000 0.209136
5.310000 0.204886
5.320000 0.200605
5.330000 0.196290
5.340000 0.191946
5.350000 0.187577
5.360000 0.183185
5.370000 0.178767
5.380000 0.174315
5.390000 0.169847
5.400000 0.165361
5.410000 0.160861
5.420000 0.156322
5.430000 0.151742
5.440000 0.147130
5.450000 0.142491
5.460000 0.137837
5.470000 0.133156
5.480000 0.128440
5.490000 0.123692
5.500000 0.118912
5.510000 0.114097
5.520000 0.109243
5.530000 0.104368
5.540000 0.099446
5.550000 0.094466
5.560000 0.089428
5.570000 0.084342
5.580000 0.079220
5.590000 0.074043
5.600000 0.068810
5.610000 0.063525
5.620000 0.058194
5.630000 0.052817
5.640000 0.047398
5.650000 0.041954
5.660000 0.036474
5.670000 0.030932
5.680000 0.025304
5.690000 0.019599
5.700000 0.013816
5.710000 0.007960
5.720000 0.002001
5.730000 -0.004082
5.740000 -0.010270
5.750000 -0.016565
5.760000 -0.022959
5.770000 -0.029428
5.780000 -0.035949
5.790000 -0.042472
5.800000 -0.048994
5.810000 -0.055573
5.820000 -0.062235
5.830000 -0.068942
5.840000 -0.075649
5.850000 -0.082370
5.860000 -0.089149
5.870000 -0.096024
5.880000 -0.103011
5.890000 -0.110060
5.900000 -0.117204
5.910000 -0.124478
5.920000 -0.131845
5.930000 -0.139289
5.940000 -0.146829
5.950000 -0.154494
5.960000 -0.162273
5.970000 -0.170144
5.980000 -0.178083
5.990000 -0.186053
6.000000 -0.194115
6.010000 -0.202330
6.020000 -0.210724
6.030000 -0.219219
6.040000 -0.227783
6.050000 -0.236364
6.060000 -0.244940
6.070000 -0.253508
6.080000 -0.261895
6.090000 -0.270100
6.100000 -0.278262
6.110000 -0.286530
6.120000 -0.294882
6.130000 -0.303138
6.140000 -0.311165
6.150000 -0.318979
6.160000 -0.326657
6.170000 -0.334093
6.180000 -0.341108
6.190000 -0.347669
6.200000 -0.353740
6.210000 -0.359410
6.220000 -0.364693
6.230000 -0.369602
6.240000 -0.374156
6.250000 -0.378356
6.260000 -0.382184
6.270000 -0.385659
6.280000 -0.388767
6.290000 -0.391520
6.300000 -0.393883
6.310000 -0.395948
6.320000 -0.397719
6.330000 -0.399146
6.340000 -0.400268
6.350000 -0.401110
6.360000 -0.401699
6.370000 -0.402058
6.380000 -0.402210
6.390000 -0.402198
6.400000 -0.402008
6.410000 -0.401673
6.420000 -0.401202
6.430000 -0.400588
6.440000 -0.399848
6.450000 -0.398996
6.460000 -0.398040
6.470000 -0.396998
6.480000 -0.395892
6.490000 -0.394690
6.500000 -0.393332
6.510000 -0.391795
6.520000 -0.390093
6.530000 -0.388266
6.540000 -0.386327
6.550000 -0.384234
6.560000 -0.381981
6.570000 -0.379650
6.580000 -0.377318
6.590000 -0.374987
6.600000 -0.372640
6.610000 -0.370251
6.620000 -0.367815
6.630000 -0.365331
6.640000 -0.362795
6.650000 -0.360192
6.660000 -0.357546
6.670000 -0.354881
6.680000 -0.352204
6.690000 -0.349493
6.700000 -0.346735
6.710000 -0.343936
6.720000 -0.341143
6.730000 -0.338325
6.740000 -0.335452
6.750000 -0.332560
6.760000 -0.329649
6.770000 -0.326675
6.780000 -0.323661
6.790000 -0.320609
6.800000 -0.317504
6.810000 -0.314368
6.820000 -0.311195
6.830000 -0.307977
6.840000 -0.304767
6.850000 -0.301550
6.860000 -0.298286
6.870000 -0.295012
6.880000 -0.291738
6.890000 -0.288421
6.900000 -0.285023
6.910000 -0.281546
6.920000 -0.277981
6.930000 -0.274390
6.940000 -0.270790
6.950000 -0.267159
6.960000 -0.263502
6.970000 -0.259849
6.980000 -0.256173
6.990000 -0.252455
7.000000 -0.248719
7.010000 -0.244978
7.020000 -0.241222
7.030000 -0.237428
7.040000 -0.233563
7.050000 -0.229634
7.060000 -0.225674
7.070000 -0.221667
7.080000 -0.217623
7.090000 -0.213566
7.100000 -0.209490
7.110000 -0.205412
7.120000 -0.201336
7.130000 -0.197237
7.140000 -0.193092
7.150000 -0.188908
7.160000 -0.184681
7.170000 -0.180409
7.180000 -0.176091
7.190000 -0.171731
7.200000 -0.167322
7.210000 -0.162885
7.220000 -0.158412
7.230000 -0.153901
7.240000 -0.149367
7.250000 -0.144814
7.260000 -0.140232
7.270000 -0.135614
7.280000 -0.130972
7.290000 -0.126303
7.300000 -0.121571
7.310000 -0.116794
7.320000 -0.111985
7.330000 -0.107152
7.340000 -0.102296
7.350000 -0.097392
7.360000 -0.092452
7.370000 -0.087481
7.380000 -0.082470
7.390000 -0.077414
7.400000 -0.072317
7.410000 -0.067184
7.420000 -0.062009
7.430000 -0.056805
7.440000 -0.051571
7.450000 -0.046281
7.460000 -0.040944
7.470000 -0.035538
7.480000 -0.030082
7.490000 -0.024559
7.500000 -0.019005
7.510000 -0.013431
7.520000 -0.007810
7.530000 -0.002084
7.540000 0.003747
7.550000 0.009638
7.560000 0.015534
7.570000 0.021388
7.580000 0.027262
7.590000 0.033147
7.600000 0.038996
7.610000 0.044840
7.620000 0.050829
7.630000 0.056985
7.640000 0.063199
7.650000 0.069346
7.660000 0.075557
7.670000 0.082019
7.680000 0.088681
7.690000 0.095434
7.700000 0.102235
7.710000 0.109064
7.720000 0.115921
7.730000 0.122867
7.740000 0.129895
7.750000 0.136946
7.760000 0.144047
7.770000 0.151243
7.780000 0.158516
7.790000 0.165945
7.800000 0.173601
7.810000 0.181405
7.820000 0.189232
7.830000 0.197111
7.840000 0.205036
7.850000 0.213104
7.860000 0.221419
7.870000 0.229838
7.880000 0.238066
7.890000 0.246143
7.900000 0.254340
7.910000 0.262754
7.920000 0.271472
7.930000 0.280401
7.940000 0.289354
7.950000 0.298338
7.960000 0.307419
7.970000 0.316364
7.980000 0.324943
7.990000 0.333140
8.000000 0.340933
8.010000 0.348325
8.020000 0.355143
8.030000 0.361321
8.040000 0.366854
8.050000 0.371766
8.060000 0.376106
8.070000 0.379858
8.080000 0.382813
8.090000 0.385073
8.100000 0.386753
8.110000 0.387923
8.120000 0.388616
8.130000 0.388906
8.140000 0.388818
8.150000 0.388386
8.160000 0.387721
8.170000 0.386970
8.180000 0.386142
8.190000 0.385151
8.200000 0.384095
8.210000 0.383132
8.220000 0.382228
8.230000 0.381253
8.240000 0.380096
8.250000 0.378836
8.260000 0.377588
8.270000 0.376582
8.280000 0.375639
8.290000 0.374580
8.300000 0.373466
8.310000 0.372327
8.320000 0.371130
8.330000 0.369922
8.340000 0.368670
8.350000 0.367321
8.360000 0.365890
8.370000 0.364296
8.380000 0.362467
8.390000 0.360425
8.400000 0.358306
8.410000 0.356131
8.420000 0.353969
8.430000 0.351804
8.440000 0.349611
8.450000 0.347380
8.460000 0.345152
8.470000 0.342889
8.480000 0.340603
8.490000 0.338297
8.500000 0.335969
8.510000 0.333611
8.520000 0.331182
8.530000 0.328679
8.540000 0.326130
8.550000 0.323528
8.560000 0.320845
8.570000 0.318082
8.580000 0.315256
8.590000 0.312363
8.600000 0.309366
8.610000 0.306315
8.620000 0.303220
8.630000 0.300129
8.640000 0.297024
8.650000 0.293881
8.660000 0.290707
8.670000 0.287503
8.680000 0.284280
8.690000 0.281032
8.700000 0.277748
8.710000 0.274403
8.720000 0.271031
8.730000 0.267621
8.740000 0.264158
8.750000 0.260691
8.760000 0.257222
8.770000 0.253703
8.780000 0.250149
8.790000 0.246543
8.800000 0.242914
8.810000 0.239277
8.820000 0.235600
8.830000 0.231875
8.840000 0.228122
8.850000 0.224365
8.860000 0.220602
8.870000 0.216814
8.880000 0.212992
8.890000 0.209129
8.900000 0.205223
8.910000 0.201271
8.920000 0.197281
8.930000 0.193260
8.940000 0.189217
8.950000 0.185135
8.960000 0.181000
8.970000 0.176842
8.980000 0.172652
8.990000 0.168454
9.000000 0.164224
9.010000 0.159944
9.020000 0.155621
9.030000 0.151282
9.040000 0.146919
9.050000 0.142542
9.060000 0.138140
9.070000 0.133704
9.080000 0.129249
9.090000 0.124794
9.100000 0.120300
9.110000 0.115771
9.120000 0.111201
9.130000 0.106573
9.140000 0.101907
9.150000 0.097194
9.160000 0.092378
9.170000 0.087476
9.180000 0.082510
9.190000 0.077518
9.200000 0.072482
9.210000 0.067383
9.220000 0.062311
9.230000 0.057286
9.240000 0.052227
9.250000 0.047093
9.260000 0.041902
9.270000 0.036694
9.280000 0.031483
9.290000 0.026258
9.300000 0.021011
9.310000 0.015821
9.320000 0.010723
9.330000 0.005643
9.340000 0.000534
9.350000 -0.004715
9.360000 -0.010056
9.370000 -0.015431
9.380000 -0.020880
9.390000 -0.026409
9.400000 -0.032046
9.410000 -0.037866
9.420000 -0.043802
9.430000 -0.049767
9.440000 -0.055766
9.450000 -0.061814
9.460000 -0.067924
9.470000 -0.074152
9.480000 -0.080539
9.490000 -0.087002
9.500000 -0.093477
9.510000 -0.100033
9.520000 -0.106706
9.530000 -0.113477
9.540000 -0.120268
9.550000 -0.127118
9.560000 -0.134046
9.570000 -0.140999
9.580000 -0.148022
9.590000 -0.155119
9.600000 -0.162265
9.610000 -0.169486
9.620000 -0.176798
9.630000 -0.184104
9.640000 -0.191484
9.650000 -0.199074
9.660000 -0.206758
9.670000 -0.214522
9.680000 -0.222452
9.690000 -0.230496
9.700000 -0.238634
9.710000 -0.246824
9.720000 -0.254888
9.730000 -0.262725
9.740000 -0.270496
9.750000 -0.278356
9.760000 -0.286287
9.770000 -0.294237
9.780000 -0.302150
9.790000 -0.309887
9.800000 -0.317320
9.810000 -0.324476
9.820000 -0.331290
9.830000 -0.337714
9.840000 -0.343885
9.850000 -0.349887
9.860000 -0.355595
9.870000 -0.360800
9.880000 -0.365417
9.890000 -0.369534
9.900000 -0.373201
9.910000 -0.376441
9.920000 -0.379256
9.930000 -0.381624
9.940000 -0.383585
9.950000 -0.385180
9.960000 -0.386441
9.970000 -0.387390
9.980000 -0.388012
9.990000 -0.388394
10.000000 -0.388536
10.010000 -0.388428
10.020000 -0.388112
10.030000 -0.387651
10.040000 -0.387047
10.050000 -0.386322
10.060000 -0.385474
10.070000 -0.384504
10.080000 -0.383458
10.090000 -0.382356
10.100000 -0.381151
10.110000 -0.379866
10.120000 -0.378531
10.130000 -0.377154
10.140000 -0.375698
10.150000 -0.374158
10.160000 -0.372489
10.170000 -0.370586
10.180000 -0.368519
10.190000 -0.366427
10.200000 -0.364271
10.210000 -0.362046
10.220000 -0.359726
10.230000 -0.357338
10.240000 -0.354929
10.250000 -0.352505
10.260000 -0.350076
10.270000 -0.347637
10.280000 -0.345203
10.290000 -0.342744
10.300000 -0.340220
10.310000 -0.337661
10.320000 -0.335088
10.330000 -0.332471
10.340000 -0.329810
10.350000 -0.327094
10.360000 -0.324306
10.370000 -0.321474
10.380000 -0.318599
10.390000 -0.315712
10.400000 -0.312830
10.410000 -0.309930
10.420000 -0.306956
10.430000 -0.303895
10.440000 -0.300814
10.450000 -0.297730
10.460000 -0.294640
10.470000 -0.291519
10.480000 -0.288360
10.490000 -0.285151
10.500000 -0.281884
10.510000 -0.278571
10.520000 -0.275236
10.530000 -0.271882
10.540000 -0.268491
10.550000 -0.265029
10.560000 -0.261511
10.570000 -0.257995
10.580000 -0.254460
10.590000 -0.250903
10.600000 -0.247319
10.610000 -0.243695
10.620000 -0.240034
10.630000 -0.236360
10.640000 -0.232674
10.650000 -0.228965
10.660000 -0.225238
10.670000 -0.221486
10.680000 -0.217699
10.690000 -0.213864
10.700000 -0.210001
10.710000 -0.206108
10.720000 -0.202186
10.730000 -0.198232
10.740000 -0.194247
10.750000 -0.190250
10.760000 -0.186238
10.770000 -0.182194
10.780000 -0.178103
10.790000 -0.173977
10.800000 -0.169833
10.810000 -0.165654
10.820000 -0.161417
10.830000 -0.157133
10.840000 -0.152803
10.850000 -0.148435
10.860000 -0.144036
10.870000 -0.139627
10.880000 -0.135186
10.890000 -0.130719
10.900000 -0.126214
10.910000 -0.121643
10.920000 -0.117031
10.930000 -0.112392
10.940000 -0.107718
10.950000 -0.102985
10.960000 -0.098196
10.970000 -0.093343
10.980000 -0.088471
10.990000 -0.083593
11.000000 -0.078690
11.010000 -0.073727
11.020000 -0.068716
11.030000 -0.063676
11.040000 -0.058598
11.050000 -0.053480
11.060000 -0.048330
11.070000 -0.043139
11.080000 -0.037872
11.090000 -0.032498
11.100000 -0.027039
11.110000 -0.021539
11.120000 -0.015964
11.130000 -0.010273
11.140000 -0.004536
11.150000 0.001164
11.160000 0.006863
11.170000 0.012593
11.180000 0.018401
11.190000 0.024310
11.200000 0.030313
11.210000 0.036381
11.220000 0.042505
11.230000 0.048675
11.240000 0.054849
11.250000 0.061059
11.260000 0.067329
11.270000 0.073662
11.280000 0.080061
11.290000 0.086483
11.300000 0.092915
11.310000 0.099379
11.320000 0.105865
11.330000 0.112347
11.340000 0.118864
11.350000 0.125488
11.360000 0.132267
11.370000 0.139173
11.380000 0.146132
11.390000 0.153122
11.400000 0.160187
11.410000 0.167358
11.420000 0.174578
11.430000 0.181749
11.440000 0.188855
11.450000 0.195911
11.460000 0.202995
11.470000 0.210147
11.480000 0.217320
11.490000 0.224496
11.500000 0.231730
11.510000 0.239068
11.520000 0.246578
11.530000 0.254227
11.540000 0.261909
11.550000 0.269595
11.560000 0.277232
11.570000 0.284802
11.580000 0.292313
11.590000 0.299756
11.600000 0.307115
11.610000 0.314354
11.620000 0.321499
11.630000 0.328537
11.640000 0.335410
11.650000 0.342067
11.660000 0.348440
11.670000 0.354458
11.680000 0.360135
11.690000 0.365456
11.700000 0.370354
11.710000 0.374771
11.720000 0.378727
11.730000 0.382241
11.740000 0.385294
11.750000 0.387879
11.760000 0.389920
11.770000 0.391457
11.780000 0.392535
11.790000 0.393264
11.800000 0.393694
11.810000 0.393804
11.820000 0.393619
11.830000 0.393207
11.840000 0.392620
11.850000 0.391877
11.860000 0.390986
11.870000 0.389993
11.880000 0.388905
11.890000 0.387747
11.900000 0.386518
11.910000 0.385168
11.920000 0.383585
11.930000 0.381779
11.940000 0.380014
11.950000 0.378403
11.960000 0.376763
11.970000 0.374971
11.980000 0.373000
11.990000 0.370841
12.000000 0.368622
12.010000 0.366491
12.020000 0.364354
12.030000 0.362174
12.040000 0.359935
12.050000 0.357621
12.060000 0.355244
12.070000 0.352839
12.080000 0.350389
12.090000 0.347886
12.100000 0.345363
12.110000 0.342804
12.120000 0.340227
12.130000 0.337642
12.140000 0.335014
12.150000 0.332342
12.160000 0.329621
12.170000 0.326839
12.180000 0.324029
12.190000 0.321203
12.200000 0.318344
12.210000 0.315422
12.220000 0.312451
12.230000 0.309434
12.240000 0.306394
12.250000 0.303348
12.260000 0.300277
12.270000 0.297169
12.280000 0.294005
12.290000 0.290804
12.300000 0.287563
12.310000 0.284259
12.320000 0.280886
12.330000 0.277432
12.340000 0.273924
12.350000 0.270362
12.360000 0.266746
12.370000 0.263109
12.380000 0.259480
12.390000 0.255841
12.400000 0.252186
12.410000 0.248527
12.420000 0.244886
12.430000 0.241242
12.440000 0.237553
12.450000 0.233827
12.460000 0.230079
12.470000 0.226298
12.480000 0.222485
12.490000 0.218660
12.500000 0.214847
12.510000 0.211031
12.520000 0.207176
12.530000 0.203255
12.540000 0.199297
12.550000 0.195329
12.560000 0.191344
12.570000 0.187319
12.580000 0.183250
12.590000 0.179150
12.600000 0.175031
12.610000 0.170873
12.620000 0.166655
12.630000 0.162387
12.640000 0.158078
12.650000 0.153731
12.660000 0.149349
12.670000 0.144932
12.680000 0.140466
12.690000 0.135956
12.700000 0.131422
12.710000 0.126862
12.720000 0.122255
12.730000 0.117598
12.740000 0.112908
12.750000 0.108185
12.760000 0.103432
12.770000 0.098655
12.780000 0.093840
12.790000 0.088974
12.800000 0.084059
12.810000 0.079097
12.820000 0.074082
12.830000 0.069049
12.840000 0.063981
12.850000 0.058870
12.860000 0.053720
12.870000 0.048504
12.880000 0.043236
12.890000 0.037938
12.900000 0.032571
12.910000 0.027069
12.920000 0.021433
12.930000 0.015732
12.940000 0.010056
12.950000 0.004412
12.960000 -0.001261
12.970000 -0.007015
12.980000 -0.012794
12.990000 -0.018581
13.000000 -0.024366
13.010000 -0.030168
13.020000 -0.036020
13.030000 -0.041950
13.040000 -0.047951
13.050000 -0.054000
13.060000 -0.060124
13.070000 -0.066338
13.080000 -0.072614
13.090000 -0.078963
13.100000 -0.085413
13.110000 -0.091932
13.120000 -0.098468
13.130000 -0.105061
13.140000 -0.111741
13.150000 -0.118503
13.160000 -0.125332
13.170000 -0.132261
13.180000 -0.139273
13.190000 -0.146312
13.200000 -0.153398
13.210000 -0.160562
13.220000 -0.167735
13.230000 -0.174787
13.240000 -0.181669
13.250000 -0.188519
13.260000 -0.195479
13.270000 -0.202634
13.280000 -0.210064
13.290000 -0.217729
13.300000 -0.225530
13.310000 -0.233398
13.320000 -0.241289
13.330000 -0.249241
13.340000 -0.257214
13.350000 -0.265142
13.360000 -0.273029
13.370000 -0.280930
13.380000 -0.288866
13.390000 -0.296784
13.400000 -0.304609
13.410000 -0.312245
13.420000 -0.319700
13.430000 -0.327046
13.440000 -0.334149
13.450000 -0.340900
13.460000 -0.347316
13.470000 -0.353326
13.480000 -0.358914
13.490000 -0.364077
13.500000 -0.368794
13.510000 -0.373055
13.520000 -0.376845
13.530000 -0.380221
13.540000 -0.383153
13.550000 -0.385676
13.560000 -0.387789
13.570000 -0.389443
13.580000 -0.390635
13.590000 -0.391408
13.600000 -0.391880
13.610000 -0.392095
13.620000 -0.392016
13.630000 -0.391675
13.640000 -0.391130
13.650000 -0.390443
13.660000 -0.389646
13.670000 -0.388780
13.680000 -0.387860
13.690000 -0.386899
13.700000 -0.385916
13.710000 -0.384825
13.720000 -0.383536
13.730000 -0.382025
13.740000 -0.380391
13.750000 -0.378702
13.760000 -0.376978
13.770000 -0.375213
13.780000 -0.373375
13.790000 -0.371420
13.800000 -0.369361
13.810000 -0.367260
13.820000 -0.365131
13.830000 -0.362913
13.840000 -0.360603
13.850000 -0.358254
13.860000 -0.355862
13.870000 -0.353437
13.880000 -0.351004
13.890000 -0.348551
13.900000 -0.346071
13.910000 -0.343563
13.920000 -0.341054
13.930000 -0.338528
13.940000 -0.335982
13.950000 -0.333393
13.960000 -0.330715
13.970000 -0.327970
13.980000 -0.325165
13.990000 -0.322330
14.000000 -0.319460
14.010000 -0.316529
14.020000 -0.313556
14.030000 -0.310541
14.040000 -0.307479
14.050000 -0.304377
14.060000 -0.301254
14.070000 -0.298118
14.080000 -0.294947
14.090000 -0.291734
14.100000 -0.288474
14.110000 -0.285186
14.120000 -0.281871
14.130000 -0.278511
14.140000 -0.275091
14.150000 -0.271618
14.160000 -0.268103
14.170000 -0.264552
14.180000 -0.260977
14.190000 -0.257400
14.200000 -0.253814
14.210000 -0.250212
14.220000 -0.246582
14.230000 -0.242920
14.240000 -0.239211
14.250000 -0.235463
14.260000 -0.231676
14.270000 -0.227868
14.280000 -0.224062
14.290000 -0.220247
14.300000 -0.216414
14.310000 -0.212567
14.320000 -0.208704
14.330000 -0.204819
14.340000 -0.200904
14.350000 -0.196942
14.360000 -0.192933
14.370000 -0.188897
14.380000 -0.184830
14.390000 -0.180731
14.400000 -0.176585
14.410000 -0.172399
14.420000 -0.168183
14.430000 -0.163936
14.440000 -0.159654
14.450000 -0.155347
14.460000 -0.151015
14.470000 -0.146642
14.480000 -0.142233
14.490000 -0.137790
14.500000 -0.133318
14.510000 -0.128812
14.520000 -0.124246
14.530000 -0.119619
14.540000 -0.114932
14.550000 -0.110189
14.560000 -0.105403
14.570000 -0.100593
14.580000 -0.095766
14.590000 -0.090918
14.600000 -0.086026
14.610000 -0.081071
14.620000 -0.076055
14.630000 -0.071012
14.640000 -0.065944
14.650000 -0.060818
14.660000 -0.055632
14.670000 -0.050384
14.680000 -0.045068
14.690000 -0.039701
14.700000 -0.034322
14.710000 -0.028965
14.720000 -0.023613
14.730000 -0.018235
14.740000 -0.012781
14.750000 -0.007227
14.760000 -0.001617
14.770000 0.004031
14.780000 0.009700
14.790000 0.015408
14.800000 0.021196
14.810000 0.027045
14.820000 0.032950
14.830000 0.038914
14.840000 0.044944
14.850000 0.051041
14.860000 0.057177
14.870000 0.063332
14.880000 0.069513
14.890000 0.075743
14.900000 0.082038
14.910000 0.088398
14.920000 0.094846
14.930000 0.101404
14.940000 0.108030
14.950000 0.114742
14.960000 0.121596
14.970000 0.128611
14.980000 0.135717
14.990000 0.142836
15.000000 0.149949
15.010000 0.157047
15.020000 0.164179
15.030000 0.171411
15.040000 0.178763
15.050000 0.186208
15.060000 0.193704
15.070000 0.201230
15.080000 0.208843
15.090000 0.216539
15.100000 0.224317
15.110000 0.232164
15.120000 0.239914
15.130000 0.247567
15.140000 0.255310
15.150000 0.263217
15.160000 0.271234
15.170000 0.279285
15.180000 0.287267
15.190000 0.295098
15.200000 0.302849
15.210000 0.310555
15.220000 0.318112
15.230000 0.325522
15.240000 0.332652
15.250000 0.339358
15.260000 0.345691
15.270000 0.351644
15.280000 0.357163
15.290000 0.362266
15.300000 0.366967
15.310000 0.371275
15.320000 0.375136
15.330000 0.378560
15.340000 0.381518
15.350000 0.383996
15.360000 0.386011
15.370000 0.387551
15.380000 0.388825
15.390000 0.389897
15.400000 0.390644
15.410000 0.391083
15.420000 0.391255
15.430000 0.391185
15.440000 0.390884
15.450000 0.390420
15.460000 0.389837
15.470000 0.389128
15.480000 0.388319
15.490000 0.387412
15.500000 0.386414
15.510000 0.385296
15.520000 0.384037
15.530000 0.382665
15.540000 0.381178
15.550000 0.379529
15.560000 0.377732
15.570000 0.375808
15.580000 0.373735
15.590000 0.371566
15.600000 0.369423
15.610000 0.367302
15.620000 0.365084
15.630000 0.362797
15.640000 0.360508
15.650000 0.358243
15.660000 0.355967
15.670000 0.353681
15.680000 0.351363
15.690000 0.349026
15.700000 0.346671
15.710000 0.344269
15.720000 0.341816
15.730000 0.339302
15.740000 0.336729
15.750000 0.334077
15.760000 0.331389
15.770000 0.328684
15.780000 0.325956
15.790000 0.323165
15.800000 0.320301
15.810000 0.317397
15.820000 0.314480
15.830000 0.311526
15.840000 0.308522
15.850000 0.305476
15.860000 0.302403
15.870000 0.299298
15.880000 0.296142
15.890000 0.292957
15.900000 0.289783
15.910000 0.286603
15.920000 0.283362
15.930000 0.280031
15.940000 0.276630
15.950000 0.273171
15.960000 0.269686
15.970000 0.266160
15.980000 0.262597
15.990000 0.259015
16.000000 0.255407
16.010000 0.251774
16.020000 0.248118
16.030000 0.244451
16.040000 0.240751
16.050000 0.237031
16.060000 0.233316
16.070000 0.229565
16.080000 0.225759
16.090000 0.221922
16.100000 0.218067
16.110000 0.214191
16.120000 0.210328
16.130000 0.206449
16.140000 0.202532
16.150000 0.198577
16.160000 0.194575
16.170000 0.190529
16.180000 0.186448
16.190000 0.182338
16.200000 0.178196
16.210000 0.174028
16.220000 0.169837
16.230000 0.165605
16.240000 0.161336
16.250000 0.157025
16.260000 0.152679
16.270000 0.148291
16.280000 0.143848
16.290000 0.139356
16.300000 0.134819
16.310000 0.130250
16.320000 0.125660
16.330000 0.121035
16.340000 0.116371
16.350000 0.111654
16.360000 0.106914
16.370000 0.102159
16.380000 0.097349
16.390000 0.092479
16.400000 0.087578
16.410000 0.082654
16.420000 0.077698
16.430000 0.072707
16.440000 0.067694
16.450000 0.062655
16.460000 0.057624
16.470000 0.052600
16.480000 0.047505
16.490000 0.042329
16.500000 0.037112
16.510000 0.031839
16.520000 0.026468
16.530000 0.021001
16.540000 0.015441
16.550000 0.009802
16.560000 0.004139
16.570000 -0.001523
16.580000 -0.007267
16.590000 -0.013121
16.600000 -0.019016
16.610000 -0.024878
16.620000 -0.030731
16.630000 -0.036643
16.640000 -0.042615
16.650000 -0.048580
16.660000 -0.054554
16.670000 -0.060610
16.680000 -0.066778
16.690000 -0.073071
16.700000 -0.079473
16.710000 -0.085958
16.720000 -0.092493
16.730000 -0.099040
16.740000 -0.105606
16.750000 -0.112209
16.760000 -0.118912
16.770000 -0.125733
16.780000 -0.132602
16.790000 -0.139430
16.800000 -0.146320
16.810000 -0.153389
16.820000 -0.160641
16.830000 -0.168032
16.840000 -0.175508
16.850000 -0.182949
16.860000 -0.190355
16.870000 -0.197810
16.880000 -0.205231
16.890000 -0.212622
16.900000 -0.220174
16.910000 -0.227991
16.920000 -0.235902
16.930000 -0.243707
16.940000 -0.251396
16.950000 -0.259111
16.960000 -0.267009
16.970000 -0.275065
16.980000 -0.283114
16.990000 -0.291051
17.000000 -0.298829
17.010000 -0.306439
17.020000 -0.313861
17.030000 -0.321136
17.040000 -0.328293
17.050000 -0.335264
17.060000 -0.341961
17.070000 -0.348318
17.080000 -0.354230
17.090000 -0.359749
17.100000 -0.364903
17.110000 -0.369634
17.120000 -0.373883
17.130000 -0.377632
17.140000 -0.380921
17.150000 -0.383746
17.160000 -0.386144
17.170000 -0.388058
17.180000 -0.389509
17.190000 -0.390543
17.200000 -0.391224
17.210000 -0.391635
17.220000 -0.391783
17.230000 -0.391674
17.240000 -0.391340
17.250000 -0.390833
17.260000 -0.390219
17.270000 -0.389506
17.280000 -0.388697
17.290000 -0.387801
17.300000 -0.386833
17.310000 -0.385774
17.320000 -0.384578
17.330000 -0.383228
17.340000 -0.381758
17.350000 -0.380162
17.360000 -0.378428
17.370000 -0.376621
17.380000 -0.374810
17.390000 -0.372974
17.400000 -0.371026
17.410000 -0.368889
17.420000 -0.366738
17.430000 -0.364620
17.440000 -0.362402
17.450000 -0.360108
17.460000 -0.357747
17.470000 -0.355349
17.480000 -0.352925
17.490000 -0.350488
17.500000 -0.348041
17.510000 -0.345596
17.520000 -0.343151
17.530000 -0.340686
17.540000 -0.338143
17.550000 -0.335523
17.560000 -0.332854
17.570000 -0.330131
17.580000 -0.327353
17.590000 -0.324510
17.600000 -0.321619
17.610000 -0.318664
17.620000 -0.315654
17.630000 -0.312647
17.640000 -0.309635
17.650000 -0.306602
17.660000 -0.303530
17.670000 -0.300418
17.680000 -0.297272
17.690000 -0.294094
17.700000 -0.290901
17.710000 -0.287685
17.720000 -0.284427
17.730000 -0.281141
17.740000 -0.277809
17.750000 -0.274399
17.760000 -0.270926
17.770000 -0.267405
17.780000 -0.263814
17.790000 -0.260201
17.800000 -0.256601
17.810000 -0.252996
17.820000 -0.249393
17.830000 -0.245781
17.840000 -0.242129
17.850000 -0.238436
17.860000 -0.234742
17.870000 -0.231027
17.880000 -0.227280
17.890000 -0.223516
17.900000 -0.219720
17.910000 -0.215876
17.920000 -0.212001
17.930000 -0.208087
17.940000 -0.204123
17.950000 -0.200128
17.960000 -0.196125
17.970000 -0.192101
17.980000 -0.188058
17.990000 -0.183994
18.000000 -0.179901
18.010000 -0.175779
18.020000 -0.171635
18.030000 -0.167455
18.040000 -0.163248
18.050000 -0.159000
18.060000 -0.154697
18.070000 -0.150353
18.080000 -0.145966
18.090000 -0.141528
18.100000 -0.137026
18.110000 -0.132477
18.120000 -0.127895
18.130000 -0.123280
18.140000 -0.118638
18.150000 -0.113956
18.160000 -0.109241
18.170000 -0.104502
18.180000 -0.099752
18.190000 -0.094993
18.200000 -0.090212
18.210000 -0.085394
18.220000 -0.080545
18.230000 -0.075644
18.240000 -0.070659
18.250000 -0.065578
18.260000 -0.060420
18.270000 -0.055235
18.280000 -0.050033
18.290000 -0.044800
18.300000 -0.039518
18.310000 -0.034196
18.320000 -0.028825
18.330000 -0.023388
18.340000 -0.017900
18.350000 -0.012383
18.360000 -0.006819
18.370000 -0.001178
18.380000 0.004547
18.390000 0.010351
18.400000 0.016234
18.410000 0.022143
18.420000 0.028066
18.430000 0.034051
18.440000 0.040082
18.450000 0.046166
18.460000 0.052312
18.470000 0.058482
18.480000 0.064691
18.490000 0.070987
18.500000 0.077364
18.510000 0.083747
18.520000 0.090124
18.530000 0.096571
18.540000 0.103139
18.550000 0.109747
18.560000 0.116369
18.570000 0.123082
18.580000 0.129923
18.590000 0.136864
18.600000 0.143836
18.610000 0.150782
18.620000 0.157737
18.630000 0.164837
18.640000 0.172121
18.650000 0.179460
18.660000 0.186759
18.670000 0.194031
18.680000 0.201350
18.690000 0.208793
18.700000 0.216338
18.710000 0.223957
18.720000 0.231674
18.730000 0.239444
18.740000 0.247221
18.750000 0.254982
18.760000 0.262768
18.770000 0.270582
18.780000 0.278387
18.790000 0.286171
18.800000 0.293945
18.810000 0.301675
18.820000 0.309254
18.830000 0.316531
18.840000 0.323579
18.850000 0.330431
18.860000 0.337058
18.870000 0.343464
18.880000 0.349596
18.890000 0.355327
18.900000 0.360635
18.910000 0.365508
18.920000 0.369948
18.930000 0.373922
18.940000 0.377441
18.950000 0.380530
18.960000 0.383161
18.970000 0.385357
18.980000 0.387119
18.990000 0.388526
19.000000 0.389596
19.010000 0.390324
19.020000 0.390793
19.030000 0.391010
19.040000 0.390938
19.050000 0.390630
19.060000 0.390172
19.070000 0.389620
19.080000 0.388944
19.090000 0.388161
19.100000 0.387297
19.110000 0.386336
19.120000 0.385262
19.130000 0.384018
19.140000 0.382559
19.150000 0.380897
19.160000 0.379152
19.170000 0.377363
19.180000 0.375503
19.190000 0.373564
19.200000 0.371634
19.210000 0.369770
19.220000 0.367888
19.230000 0.365853
19.240000 0.363689
19.250000 0.361483
19.260000 0.359214
19.270000 0.356887
19.280000 0.354563
19.290000 0.352290
19.300000 0.349986
19.310000 0.347583
19.320000 0.345109
19.330000 0.342557
19.340000 0.339976
19.350000 0.337392
19.360000 0.334769
19.370000 0.332087
19.380000 0.329359
19.390000 0.326589
19.400000 0.323783
19.410000 0.320954
19.420000 0.318104
19.430000 0.315184
19.440000 0.312197
19.450000 0.309161
19.460000 0.306060
19.470000 0.302901
19.480000 0.299729
19.490000 0.296570
19.500000 0.293401
19.510000 0.290237
19.520000 0.287056
19.530000 0.283811
19.540000 0.280508
19.550000 0.277141
19.560000 0.273691
19.570000 0.270179
19.580000 0.266650
19.590000 0.263094
19.600000 0.259500
19.610000 0.255873
19.620000 0.252213
19.630000 0.248526
19.640000 0.244839
19.650000 0.241125
19.660000 0.237354
19.670000 0.233561
19.680000 0.229776
19.690000 0.225985
19.700000 0.222201
19.710000 0.218425
19.720000 0.214600
19.730000 0.210719
19.740000 0.206804
19.750000 0.202858
19.760000 0.198874
19.770000 0.194855
19.780000 0.190801
19.790000 0.186711
19.800000 0.182598
19.810000 0.178467
19.820000 0.174319
19.830000 0.170154
19.840000 0.165954
19.850000 0.161707
19.860000 0.157427
19.870000 0.153111
19.880000 0.148741
19.890000 0.144320
19.900000 0.139866
19.910000 0.135371
19.920000 0.130839
19.930000 0.126269
19.940000 0.121633
19.950000 0.116955
19.960000 0.112240
19.970000 0.107479
19.980000 0.102676
19.990000 0.097845
20.000000 0.092976
20.010000 0.088084
20.020000 0.083184
20.030000 0.078267
20.040000 0.073294
20.050000 0.068245
20.060000 0.063103
20.070000 0.057914
20.080000 0.052714
20.090000 0.047486
20.100000 0.042231
20.110000 0.036959
20.120000 0.031660
20.130000 0.026302
20.140000 0.020861
20.150000 0.015350
20.160000 0.009785
20.170000 0.004170
20.180000 -0.001473
20.190000 -0.007153
20.200000 -0.012889
20.210000 -0.018682
20.220000 -0.024487
20.230000 -0.030333
20.240000 -0.036269
20.250000 -0.042276
20.260000 -0.048321
20.270000 -0.054372
20.280000 -0.060436
20.290000 -0.066544
20.300000 -0.072728
20.310000 -0.078992
20.320000 -0.085357
20.330000 -0.091809
20.340000 -0.098353
20.350000 -0.104963
20.360000 -0.111596
20.370000 -0.118252
20.380000 -0.124933
20.390000 -0.131666
20.400000 -0.138469
20.410000 -0.145398
20.420000 -0.152501
20.430000 -0.159765
20.440000 -0.167138
20.450000 -0.174570
20.460000 -0.182011
20.470000 -0.189400
20.480000 -0.196752
20.490000 -0.204146
20.500000 -0.211727
20.510000 -0.219489
20.520000 -0.227334
20.530000 -0.235172
20.540000 -0.242967
20.550000 -0.250783
20.560000 -0.258696
20.570000 -0.266747
20.580000 -0.274828
20.590000 -0.282810
20.600000 -0.290640
20.610000 -0.298309
20.620000 -0.305913
20.630000 -0.313445
20.640000 -0.320866
20.650000 -0.328139
20.660000 -0.335119
20.670000 -0.341776
20.680000 -0.348163
20.690000 -0.354174
20.700000 -0.359786
20.710000 -0.365006
20.720000 -0.369804
20.730000 -0.374128
20.740000 -0.377927
20.750000 -0.381258
20.760000 -0.384101
20.770000 -0.386494
20.780000 -0.388421
20.790000 -0.389949
20.800000 -0.391135
20.810000 -0.391985
20.820000 -0.392543
20.830000 -0.392830
20.840000 -0.392860
20.850000 -0.392662
20.860000 -0.392280
20.870000 -0.391756
20.880000 -0.391102
20.890000 -0.390348
20.900000 -0.389482
20.910000 -0.388506
20.920000 -0.387424
20.930000 -0.386236
20.940000 -0.384876
20.950000 -0.383287
20.960000 -0.381587
20.970000 -0.379791
20.980000 -0.377982
20.990000 -0.376167
21.000000 -0.374261
21.010000 -0.372291
21.020000 -0.370250
21.030000 -0.368043
21.040000 -0.365662
21.050000 -0.363220
21.060000 -0.360793
21.070000 -0.358364
21.080000 -0.355928
21.090000 -0.353494
21.100000 -0.351036
21.110000 -0.348530
21.120000 -0.346016
21.130000 -0.343530
21.140000 -0.341073
21.150000 -0.338612
21.160000 -0.336085
21.170000 -0.333449
21.180000 -0.330754
21.190000 -0.328038
21.200000 -0.325254
21.210000 -0.322388
21.220000 -0.319486
21.230000 -0.316564
21.240000 -0.313596
21.250000 -0.310579
21.260000 -0.307516
21.270000 -0.304414
21.280000 -0.301261
21.290000 -0.298068
21.300000 -0.294877
21.310000 -0.291696
21.320000 -0.288552
21.330000 -0.285420
21.340000 -0.282218
21.350000 -0.278919
21.360000 -0.275534
21.370000 -0.272067
21.380000 -0.268554
21.390000 -0.265034
21.400000 -0.261488
21.410000 -0.257928
21.420000 -0.254360
21.430000 -0.250741
21.440000 -0.247082
21.450000 -0.243442
21.460000 -0.239775
21.470000 -0.236048
21.480000 -0.232283
21.490000 -0.228508
21.500000 -0.224737
21.510000 -0.220964
21.520000 -0.217148
21.530000 -0.213257
21.540000 -0.209331
21.550000 -0.205392
21.560000 -0.201425
21.570000 -0.197421
21.580000 -0.193388
21.590000 -0.189305
21.600000 -0.185202
21.610000 -0.181089
21.620000 -0.176963
21.630000 -0.172817
21.640000 -0.168651
21.650000 -0.164426
21.660000 -0.160147
21.670000 -0.155851
21.680000 -0.151535
21.690000 -0.147166
21.700000 -0.142737
21.710000 -0.138257
21.720000 -0.133752
21.730000 -0.129229
21.740000 -0.124673
21.750000 -0.120069
21.760000 -0.115411
21.770000 -0.110707
21.780000 -0.105954
21.790000 -0.101164
21.800000 -0.096368
21.810000 -0.091587
21.820000 -0.086769
21.830000 -0.081888
21.840000 -0.076953
21.850000 -0.071979
21.860000 -0.066958
21.870000 -0.061843
21.880000 -0.056641
21.890000 -0.051401
21.900000 -0.046142
21.910000 -0.040853
21.920000 -0.035545
21.930000 -0.030215
21.940000 -0.024825
21.950000 -0.019393
21.960000 -0.013922
21.970000 -0.008385
21.980000 -0.002763
21.990000 0.002957
22.000000 0.008752
22.010000 0.014569
22.020000 0.020381
22.030000 0.026214
22.040000 0.032127
22.050000 0.038123
22.060000 0.044174
22.070000 0.050251
22.080000 0.056336
22.090000 0.062464
22.100000 0.068680
22.110000 0.075033
22.120000 0.081553
22.130000 0.088154
22.140000 0.094765
22.150000 0.101373
22.160000 0.107973
22.170000 0.114614
22.180000 0.121361
22.190000 0.128227
22.200000 0.135157
22.210000 0.142152
22.220000 0.149237
22.230000 0.156389
22.240000 0.163594
22.250000 0.170879
22.260000 0.178235
22.270000 0.185667
22.280000 0.193180
22.290000 0.200734
22.300000 0.208299
22.310000 0.215860
22.320000 0.223418
22.330000 0.230973
22.340000 0.238541
22.350000 0.246188
22.360000 0.253897
22.370000 0.261643
22.380000 0.269461
22.390000 0.277354
22.400000 0.285258
22.410000 0.293059
22.420000 0.300699
22.430000 0.308226
22.440000 0.315622
22.450000 0.322893
22.460000 0.329965
22.470000 0.336752
22.480000 0.343226
22.490000 0.349359
22.500000 0.355055
22.510000 0.360328
22.520000 0.365183
22.530000 0.369622
22.540000 0.373625
22.550000 0.377149
22.560000 0.380247
22.570000 0.382914
22.580000 0.385177
22.590000 0.387014
22.600000 0.388433
22.610000 0.389533
22.620000 0.390311
22.630000 0.390792
22.640000 0.390989
22.650000 0.390894
22.660000 0.390544
22.670000 0.390016
22.680000 0.389353
22.690000 0.388563
22.700000 0.387665
22.710000 0.386690
22.720000 0.385641
22.730000 0.384517
22.740000 0.383350
22.750000 0.382109
22.760000 0.380762
22.770000 0.379303
22.780000 0.377711
22.790000 0.375971
22.800000 0.374081
22.810000 0.372108
22.820000 0.370139
22.830000 0.368166
22.840000 0.366165
22.850000 0.364080
22.860000 0.361898
22.870000 0.359652
22.880000 0.357375
22.890000 0.355052
22.900000 0.352683
22.910000 0.350291
22.920000 0.347867
22.930000 0.345387
22.940000 0.342876
22.950000 0.340357
22.960000 0.337782
22.970000 0.335132
22.980000 0.332431
22.990000 0.329701
23.000000 0.326958
23.010000 0.324199
23.020000 0.321407
23.030000 0.318575
23.040000 0.315696
23.050000 0.312773
23.060000 0.309808
23.070000 0.306775
23.080000 0.303699
23.090000 0.300597
23.100000 0.297463
23.110000 0.294280
23.120000 0.291049
23.130000 0.287760
23.140000 0.284436
23.150000 0.281077
23.160000 0.277697
23.170000 0.274291
23.180000 0.270842
23.190000 0.267343
23.200000 0.263790
23.210000 0.260183
23.220000 0.256542
23.230000 0.252895
23.240000 0.249245
23.250000 0.245583
23.260000 0.241908
23.270000 0.238227
23.280000 0.234537
23.290000 0.230811
23.300000 0.227057
23.310000 0.223267
23.320000 0.219449
23.330000 0.215583
23.340000 0.211683
23.350000 0.207759
23.360000 0.203833
23.370000 0.199876
23.380000 0.195870
23.390000 0.191831
23.400000 0.187778
23.410000 0.183699
23.420000 0.179581
23.430000 0.175426
23.440000 0.171249
23.450000 0.167042
23.460000 0.162795
23.470000 0.158491
23.480000 0.154127
23.490000 0.149731
23.500000 0.145310
23.510000 0.140851
23.520000 0.136364
23.530000 0.131856
23.540000 0.127333
23.550000 0.122761
23.560000 0.118143
23.570000 0.113496
23.580000 0.108818
23.590000 0.104081
23.600000 0.099284
23.610000 0.094435
23.620000 0.089535
23.630000 0.084595
23.640000 0.079611
23.650000 0.074587
23.660000 0.069525
23.670000 0.064405
23.680000 0.059234
23.690000 0.054037
23.700000 0.048805
23.710000 0.043532
23.720000 0.038208
23.730000 0.032837
23.740000 0.027442
23.750000 0.022033
23.760000 0.016585
23.770000 0.011065
23.780000 0.005471
23.790000 -0.000165
23.800000 -0.005839
23.810000 -0.011530
23.820000 -0.017247
23.830000 -0.023008
23.840000 -0.028809
23.850000 -0.034672
23.860000 -0.040635
23.870000 -0.046697
23.880000 -0.052773
23.890000 -0.058863
23.900000 -0.064998
23.910000 -0.071252
23.920000 -0.077662
23.930000 -0.084133
23.940000 -0.090610
23.950000 -0.097123
23.960000 -0.103697
23.970000 -0.110325
23.980000 -0.117000
23.990000 -0.123739
24.000000 -0.130633
24.010000 -0.137731
24.020000 -0.144961
24.030000 -0.152120
24.040000 -0.159137
24.050000 -0.166071
24.060000 -0.173012
24.070000 -0.180121
24.080000 -0.187465
24.090000 -0.195018
24.100000 -0.202667
24.110000 -0.210402
24.120000 -0.218265
24.130000 -0.226192
24.140000 -0.234059
24.150000 -0.241735
24.160000 -0.249249
24.170000 -0.256778
24.180000 -0.264465
24.190000 -0.272350
24.200000 -0.280351
24.210000 -0.288361
24.220000 -0.296310
24.230000 -0.304189
24.240000 -0.311931
24.250000 -0.319412
24.260000 -0.326656
24.270000 -0.333665
24.280000 -0.340384
24.290000 -0.346791
24.300000 -0.352790
24.310000 -0.358355
24.320000 -0.363546
24.330000 -0.368385
24.340000 -0.372828
24.350000 -0.376829
24.360000 -0.380407
24.370000 -0.383524
24.380000 -0.386209
24.390000 -0.388446
24.400000 -0.390212
24.410000 -0.391526
24.420000 -0.392399
24.430000 -0.392944
24.440000 -0.393200
24.450000 -0.393152
24.460000 -0.392865
24.470000 -0.392390
24.480000 -0.391774
24.490000 -0.391047
24.500000 -0.390240
24.510000 -0.389370
24.520000 -0.388442
24.530000 -0.387448
24.540000 -0.386337
24.550000 -0.385069
24.560000 -0.383640
24.570000 -0.382057
24.580000 -0.380375
24.590000 -0.378633
24.600000 -0.376801
24.610000 -0.374842
24.620000 -0.372769
24.630000 -0.370585
24.640000 -0.368308
24.650000 -0.366010
24.660000 -0.363699
24.670000 -0.361348
24.680000 -0.358941
24.690000 -0.356507
24.700000 -0.354035
24.710000 -0.351522
24.720000 -0.348987
24.730000 -0.346432
24.740000 -0.343879
24.750000 -0.341351
24.760000 -0.338844
24.770000 -0.336318
24.780000 -0.333750
24.790000 -0.331142
24.800000 -0.328482
24.810000 -0.325768
24.820000 -0.322974
24.830000 -0.320124
24.840000 -0.317210
24.850000 -0.314265
24.860000 -0.311310
24.870000 -0.308331
24.880000 -0.305310
24.890000 -0.302241
24.900000 -0.299110
24.910000 -0.295943
24.920000 -0.292781
24.930000 -0.289621
24.940000 -0.286409
24.950000 -0.283153
24.960000 -0.279832
24.970000 -0.276451
24.980000 -0.273054
24.990000 -0.269633
25.000000 -0.266144
25.010000 -0.262611
25.020000 -0.259055
25.030000 -0.255471
25.040000 -0.251863
25.050000 -0.248244
25.060000 -0.244613
25.070000 -0.240945
25.080000 -0.237234
25.090000 -0.233456
25.100000 -0.229633
25.110000 -0.225830
25.120000 -0.222020
25.130000 -0.218178
25.140000 -0.214306
25.150000 -0.210401
25.160000 -0.206461
25.170000 -0.202525
25.180000 -0.198581
25.190000 -0.194618
25.200000 -0.190631
25.210000 -0.186603
25.220000 -0.182519
25.230000 -0.178393
25.240000 -0.174239
25.250000 -0.170051
25.260000 -0.165808
25.270000 -0.161534
25.280000 -0.157224
25.290000 -0.152882
25.300000 -0.148526
25.310000 -0.144118
25.320000 -0.139663
25.330000 -0.135180
25.340000 -0.130683
25.350000 -0.126165
25.360000 -0.121620
25.370000 -0.117021
25.380000 -0.112337
25.390000 -0.107576
25.400000 -0.102761
25.410000 -0.097920
25.420000 -0.093054
25.430000 -0.088179
25.440000 -0.083286
25.450000 -0.078376
25.460000 -0.073413
25.470000 -0.068370
25.480000 -0.063237
25.490000 -0.058102
25.500000 -0.053021
25.510000 -0.047928
25.520000 -0.042771
25.530000 -0.037519
25.540000 -0.032176
25.550000 -0.026730
25.560000 -0.021192
25.570000 -0.015612
25.580000 -0.010035
25.590000 -0.004453
25.600000 0.001155
25.610000 0.006830
25.620000 0.012603
25.630000 0.018485
25.640000 0.024406
25.650000 0.030286
25.660000 0.036189
25.670000 0.042210
25.680000 0.048335
25.690000 0.054559
25.700000 0.060867
25.710000 0.067191
25.720000 0.073546
25.730000 0.079970
25.740000 0.086428
25.750000 0.092863
25.760000 0.099290
25.770000 0.105764
25.780000 0.112347
25.790000 0.119108
25.800000 0.126017
25.810000 0.133002
25.820000 0.140022
25.830000 0.147049
25.840000 0.154154
25.850000 0.161393
25.860000 0.168665
25.870000 0.175914
25.880000 0.183198
25.890000 0.190574
25.900000 0.198024
25.910000 0.205494
25.920000 0.212936
25.930000 0.220340
25.940000 0.227830
25.950000 0.235473
25.960000 0.243191
25.970000 0.250894
25.980000 0.258518
25.990000 0.266148
26.000000 0.273910
26.010000 0.281804
26.020000 0.289725
26.030000 0.297529
26.040000 0.305179
26.050000 0.312637
26.060000 0.319885
26.070000 0.326938
26.080000 0.333733
26.090000 0.340220
26.100000 0.346454
26.110000 0.352378
26.120000 0.357924
26.130000 0.363066
26.140000 0.367747
26.150000 0.371970
26.160000 0.375682
26.170000 0.378989
26.180000 0.381877
26.190000 0.384352
26.200000 0.386429
26.210000 0.388089
26.220000 0.389407
26.230000 0.390349
26.240000 0.390938
26.250000 0.391228
26.260000 0.391230
26.270000 0.390990
26.280000 0.390541
26.290000 0.389915
26.300000 0.389141
26.310000 0.388240
26.320000 0.387258
26.330000 0.386208
26.340000 0.385112
26.350000 0.383921
26.360000 0.382567
26.370000 0.381029
26.380000 0.379446
26.390000 0.377914
26.400000 0.376355
26.410000 0.374616
26.420000 0.372685
26.430000 0.370701
26.440000 0.368664
26.450000 0.366581
26.460000 0.364432
26.470000 0.362187
26.480000 0.359911
26.490000 0.357628
26.500000 0.355334
26.510000 0.353028
26.520000 0.350727
26.530000 0.348395
26.540000 0.346005
26.550000 0.343577
26.560000 0.341098
26.570000 0.338583
26.580000 0.336025
26.590000 0.333406
26.600000 0.330721
26.610000 0.327988
26.620000 0.325208
26.630000 0.322367
26.640000 0.319491
26.650000 0.316577
26.660000 0.313616
26.670000 0.310613
26.680000 0.307553
26.690000 0.304443
26.700000 0.301325
26.710000 0.298210
26.720000 0.295070
26.730000 0.291886
26.740000 0.288659
26.750000 0.285378
26.760000 0.282018
26.770000 0.278584
26.780000 0.275100
26.790000 0.271595
26.800000 0.268097
26.810000 0.264570
26.820000 0.260988
26.830000 0.257364
26.840000 0.253733
26.850000 0.250115
26.860000 0.246492
26.870000 0.242848
26.880000 0.239160
26.890000 0.235418
26.900000 0.231630
26.910000 0.227808
26.920000 0.223978
26.930000 0.220181
26.940000 0.216378
26.950000 0.212525
26.960000 0.208621
26.970000 0.204686
26.980000 0.200731
26.990000 0.196755
27.000000 0.192763
27.010000 0.188752
27.020000 0.184722
27.030000 0.180664
27.040000 0.176551
27.050000 0.172386
27.060000 0.168184
27.070000 0.163939
27.080000 0.159628
27.090000 0.155282
27.100000 0.150905
27.110000 0.146496
27.120000 0.142062
27.130000 0.137598
27.140000 0.133100
27.150000 0.128574
27.160000 0.124009
27.170000 0.119403
27.180000 0.114766
27.190000 0.110093
27.200000 0.105364
27.210000 0.100573
27.220000 0.095729
27.230000 0.090852
27.240000 0.085938
27.250000 0.080988
27.260000 0.075985
27.270000 0.070911
27.280000 0.065806
27.290000 0.060709
27.300000 0.055603
27.310000 0.050439
27.320000 0.045209
27.330000 0.039952
27.340000 0.034678
27.350000 0.029349
27.360000 0.023931
27.370000 0.018388
27.380000 0.012727
27.390000 0.007013
27.400000 0.001316
27.410000 -0.004359
27.420000 -0.010030
27.430000 -0.015750
27.440000 -0.021538
27.450000 -0.027377
27.460000 -0.033272
27.470000 -0.039219
27.480000 -0.045255
27.490000 -0.051369
27.500000 -0.057514
27.510000 -0.063658
27.520000 -0.069850
27.530000 -0.076149
27.540000 -0.082484
27.550000 -0.088815
27.560000 -0.095210
27.570000 -0.101775
27.580000 -0.108528
27.590000 -0.115382
27.600000 -0.122251
27.610000 -0.129117
27.620000 -0.136016
27.630000 -0.142966
27.640000 -0.149988
27.650000 -0.157117
27.660000 -0.164347
27.670000 -0.171631
27.680000 -0.178953
27.690000 -0.186302
27.700000 -0.193687
27.710000 -0.201090
27.720000 -0.208537
27.730000 -0.216070
27.740000 -0.223642
27.750000 -0.231196
27.760000 -0.238768
27.770000 -0.246508
27.780000 -0.254483
27.790000 -0.262528
27.800000 -0.270509
27.810000 -0.278376
27.820000 -0.286164
27.830000 -0.293917
27.840000 -0.301658
27.850000 -0.309350
27.860000 -0.316809
27.870000 -0.324074
27.880000 -0.331143
27.890000 -0.337915
27.900000 -0.344415
27.910000 -0.350590
27.920000 -0.356316
27.930000 -0.361629
27.940000 -0.366571
27.950000 -0.371104
27.960000 -0.375180
27.970000 -0.378811
27.980000 -0.382024
27.990000 -0.384824
28.000000 -0.387220
28.010000 -0.389156
28.020000 -0.390700
28.030000 -0.391845
28.040000 -0.392628
28.050000 -0.393069
28.060000 -0.393162
28.070000 -0.392947
28.080000 -0.392489
28.090000 -0.391874
28.100000 -0.391134
28.110000 -0.390279
28.120000 -0.389355
28.130000 -0.388411
28.140000 -0.387422
28.150000 -0.386318
28.160000 -0.385083
28.170000 -0.383696
28.180000 -0.382177
28.190000 -0.380575
28.200000 -0.378877
28.210000 -0.377063
28.220000 -0.375094
28.230000 -0.373013
28.240000 -0.370839
28.250000 -0.368576
28.260000 -0.366279
28.270000 -0.363953
28.280000 -0.361614
28.290000 -0.359248
28.300000 -0.356849
28.310000 -0.354470
28.320000 -0.352107
28.330000 -0.349693
28.340000 -0.347206
28.350000 -0.344645
28.360000 -0.342045
28.370000 -0.339461
28.380000 -0.336873
28.390000 -0.334265
28.400000 -0.331635
28.410000 -0.328975
28.420000 -0.326274
28.430000 -0.323521
28.440000 -0.320695
28.450000 -0.317836
28.460000 -0.314943
28.470000 -0.312001
28.480000 -0.309005
28.490000 -0.305968
28.500000 -0.302930
28.510000 -0.299915
28.520000 -0.296908
28.530000 -0.293860
28.540000 -0.290747
28.550000 -0.287531
28.560000 -0.284223
28.570000 -0.280839
28.580000 -0.277399
28.590000 -0.273910
28.600000 -0.270360
28.610000 -0.266777
28.620000 -0.263188
28.630000 -0.259598
28.640000 -0.255989
28.650000 -0.252377
28.660000 -0.248761
28.670000 -0.245146
28.680000 -0.241529
28.690000 -0.237874
28.700000 -0.234148
28.710000 -0.230360
28.720000 -0.226567
28.730000 -0.222785
28.740000 -0.218970
28.750000 -0.215105
28.760000 -0.211202
28.770000 -0.207267
28.780000 -0.203325
28.790000 -0.199389
28.800000 -0.195445
28.810000 -0.191484
28.820000 -0.187481
28.830000 -0.183431
28.840000 -0.179328
28.850000 -0.175174
28.860000 -0.170954
28.870000 -0.166681
28.880000 -0.162366
28.890000 -0.158029
28.900000 -0.153676
28.910000 -0.149297
28.920000 -0.144876
28.930000 -0.140434
28.940000 -0.135961
28.950000 -0.131458
28.960000 -0.126926
28.970000 -0.122358
28.980000 -0.117756
28.990000 -0.113106
29.000000 -0.108398
29.010000 -0.103619
29.020000 -0.098790
29.030000 -0.093923
29.040000 -0.089041
29.050000 -0.084116
29.060000 -0.079128
29.070000 -0.074077
29.080000 -0.068993
29.090000 -0.063880
29.100000 -0.058748
29.110000 -0.053621
29.120000 -0.048475
29.130000 -0.043292
29.140000 -0.038059
29.150000 -0.032755
29.160000 -0.027364
29.170000 -0.021903
29.180000 -0.016389
29.190000 -0.010813
29.200000 -0.005203
29.210000 0.000381
29.220000 0.005984
29.230000 0.011621
29.240000 0.017284
29.250000 0.022991
29.260000 0.028813
29.270000 0.034729
29.280000 0.040670
29.290000 0.046665
29.300000 0.052791
29.310000 0.059066
29.320000 0.065414
29.330000 0.071779
29.340000 0.078145
29.350000 0.084486
29.360000 0.090835
29.370000 0.097248
29.380000 0.103765
29.390000 0.110373
29.400000 0.117087
29.410000 0.123938
29.420000 0.130927
29.430000 0.138025
29.440000 0.145182
29.450000 0.152345
29.460000 0.159483
29.470000 0.166605
29.480000 0.173733
29.490000 0.180854
29.500000 0.188075
29.510000 0.195518
29.520000 0.203187
29.530000 0.211031
29.540000 0.218930
29.550000 0.226867
29.560000 0.234855
29.570000 0.242858
29.580000 0.250864
29.590000 0.258881
29.600000 0.266900
29.610000 0.274855
29.620000 0.282732
29.630000 0.290564
29.640000 0.298384
29.650000 0.306184
29.660000 0.313826
29.670000 0.321218
29.680000 0.328356
29.690000 0.335181
29.700000 0.341632
29.710000 0.347711
29.720000 0.353377
29.730000 0.358735
29.740000 0.363815
29.750000 0.368511
29.760000 0.372730
29.770000 0.376415
29.780000 0.379658
29.790000 0.382455
29.800000 0.384836
29.810000 0.386811
29.820000 0.388391
29.830000 0.389660
29.840000 0.390568
29.850000 0.391113
29.860000 0.391386
29.870000 0.391414
29.880000 0.391206
29.890000 0.390799
29.900000 0.390237
29.910000 0.389557
29.920000 0.388773
29.930000 0.387889
29.940000 0.386910
29.950000 0.385839
29.960000 0.384633
29.970000 0.383265
29.980000 0.381713
29.990000 0.380044
30.000000 0.378467
30.010000 0.376860
30.020000 0.375144
30.030000 0.373272
30.040000 0.371264
30.050000 0.369159
30.060000 0.367073
30.070000 0.365024
30.080000 0.362873
30.090000 0.360597
30.100000 0.358232
30.110000 0.355842
30.120000 0.353436
30.130000 0.351039
30.140000 0.348614
30.150000 0.346141
30.160000 0.343657
30.170000 0.341149
30.180000 0.338589
30.190000 0.335971
30.200000 0.333309
30.210000 0.330590
30.220000 0.327834
30.230000 0.325061
30.240000 0.322243
30.250000 0.319359
30.260000 0.316435
30.270000 0.313486
30.280000 0.310497
30.290000 0.307463
30.300000 0.304381
30.310000 0.301291
30.320000 0.298182
30.330000 0.295019
30.340000 0.291795
30.350000 0.288545
30.360000 0.285272
30.370000 0.281966
30.380000 0.278623
30.390000 0.275228
30.400000 0.271758
30.410000 0.268253
30.420000 0.264706
30.430000 0.261119
30.440000 0.257521
30.450000 0.253926
30.460000 0.250307
30.470000 0.246650
30.480000 0.242965
30.490000 0.239253
30.500000 0.235528
30.510000 0.231792
30.520000 0.228030
30.530000 0.224229
30.540000 0.220405
30.550000 0.216554
30.560000 0.212666
30.570000 0.208758
30.580000 0.204826
30.590000 0.200860
30.600000 0.196876
30.610000 0.192865
30.620000 0.188816
30.630000 0.184743
30.640000 0.180649
30.650000 0.176524
30.660000 0.172376
30.670000 0.168208
30.680000 0.163989
30.690000 0.159724
30.700000 0.155414
30.710000 0.151065
30.720000 0.146684
30.730000 0.142267
30.740000 0.137793
30.750000 0.133255
30.760000 0.128687
30.770000 0.124099
30.780000 0.119471
30.790000 0.114784
30.800000 0.110026
30.810000 0.105196
30.820000 0.100353
30.830000 0.095520
30.840000 0.090659
30.850000 0.085758
30.860000 0.080818
30.870000 0.075867
30.880000 0.070919
30.890000 0.065950
30.900000 0.060908
30.910000 0.055769
30.920000 0.050528
30.930000 0.045238
30.940000 0.039949
30.950000 0.034657
30.960000 0.029340
30.970000 0.023996
30.980000 0.018632
30.990000 0.013243
31.000000 0.007793
31.010000 0.002228
31.020000 -0.003488
31.030000 -0.009300
31.040000 -0.015128
31.050000 -0.020931
31.060000 -0.026728
31.070000 -0.032585
31.080000 -0.038544
31.090000 -0.044580
31.100000 -0.050622
31.110000 -0.056678
31.120000 -0.062806
31.130000 -0.069003
31.140000 -0.075247
31.150000 -0.081545
31.160000 -0.087916
31.170000 -0.094357
31.180000 -0.100860
31.190000 -0.107435
31.200000 -0.114111
31.210000 -0.120875
31.220000 -0.127748
31.230000 -0.134779
31.240000 -0.141931
31.250000 -0.149134
31.260000 -0.156288
31.270000 -0.163354
31.280000 -0.170468
31.290000 -0.177761
31.300000 -0.185204
31.310000 -0.192733
31.320000 -0.200329
31.330000 -0.207985
31.340000 -0.215683
31.350000 -0.223425
31.360000 -0.231146
31.370000 -0.238781
31.380000 -0.246385
31.390000 -0.254014
31.400000 -0.261726
31.410000 -0.269580
31.420000 -0.277485
31.430000 -0.285334
31.440000 -0.293083
31.450000 -0.300833
31.460000 -0.308683
31.470000 -0.316403
31.480000 -0.323915
31.490000 -0.331186
31.500000 -0.338120
31.510000 -0.344710
31.520000 -0.350894
31.530000 -0.356627
31.540000 -0.361953
31.550000 -0.366885
31.560000 -0.371394
31.570000 -0.375434
31.580000 -0.379019
31.590000 -0.382140
31.600000 -0.384811
31.610000 -0.387071
31.620000 -0.388891
31.630000 -0.390308
31.640000 -0.391300
31.650000 -0.391888
31.660000 -0.392167
31.670000 -0.392187
31.680000 -0.391963
31.690000 -0.391545
31.700000 -0.390978
31.710000 -0.390281
31.720000 -0.389461
31.730000 -0.388592
31.740000 -0.387659
31.750000 -0.386674
31.760000 -0.385635
31.770000 -0.384502
31.780000 -0.383235
31.790000 -0.381852
31.800000 -0.380353
31.810000 -0.378662
31.820000 -0.376780
31.830000 -0.374736
31.840000 -0.372600
31.850000 -0.370395
31.860000 -0.368218
31.870000 -0.366078
31.880000 -0.363892
31.890000 -0.361631
31.900000 -0.359324
31.910000 -0.356975
31.920000 -0.354592
31.930000 -0.352196
31.940000 -0.349770
31.950000 -0.347302
31.960000 -0.344804
31.970000 -0.342281
31.980000 -0.339727
31.990000 -0.337148
32.000000 -0.334552
32.010000 -0.331917
32.020000 -0.329228
32.030000 -0.326470
32.040000 -0.323672
32.050000 -0.320843
32.060000 -0.317982
32.070000 -0.315074
32.080000 -0.312137
32.090000 -0.309185
32.100000 -0.306218
32.110000 -0.303198
32.120000 -0.300085
32.130000 -0.296941
32.140000 -0.293771
32.150000 -0.290569
32.160000 -0.287310
32.170000 -0.283998
32.180000 -0.280636
32.190000 -0.277244
32.200000 -0.273812
32.210000 -0.270329
32.220000 -0.266808
32.230000 -0.263242
32.240000 -0.259633
32.250000 -0.255991
32.260000 -0.252348
32.270000 -0.248713
32.280000 -0.245083
32.290000 -0.241435
32.300000 -0.237733
32.310000 -0.234010
32.320000 -0.230270
32.330000 -0.226481
32.340000 -0.222651
32.350000 -0.218813
32.360000 -0.214951
32.370000 -0.211061
32.380000 -0.207131
32.390000 -0.203174
32.400000 -0.199207
32.410000 -0.195224
32.420000 -0.191214
32.430000 -0.187178
32.440000 -0.183128
32.450000 -0.179051
32.460000 -0.174933
32.470000 -0.170761
32.480000 -0.166532
32.490000 -0.162262
32.500000 -0.157948
32.510000 -0.153601
32.520000 -0.149219
32.530000 -0.144797
32.540000 -0.140331
32.550000 -0.135830
32.560000 -0.131302
32.570000 -0.126763
32.580000 -0.122189
32.590000 -0.117580
32.600000 -0.112909
32.610000 -0.108191
32.620000 -0.103438
32.630000 -0.098656
32.640000 -0.093800
32.650000 -0.088863
32.660000 -0.083879
32.670000 -0.078871
32.680000 -0.073829
32.690000 -0.068763
32.700000 -0.063676
32.710000 -0.058584
32.720000 -0.053500
32.730000 -0.048387
32.740000 -0.043242
32.750000 -0.038064
32.760000 -0.032797
32.770000 -0.027430
32.780000 -0.021992
32.790000 -0.016467
32.800000 -0.010864
32.810000 -0.005214
32.820000 0.000449
32.830000 0.006132
32.840000 0.011854
32.850000 0.017647
32.860000 0.023514
32.870000 0.029417
32.880000 0.035295
32.890000 0.041167
32.900000 0.047143
32.910000 0.053230
32.920000 0.059378
32.930000 0.065571
32.940000 0.071798
32.950000 0.078065
32.960000 0.084422
32.970000 0.090920
32.980000 0.097526
32.990000 0.104153
33.000000 0.110785
33.010000 0.117517
33.020000 0.124390
33.030000 0.131348
33.040000 0.138318
33.050000 0.145365
33.060000 0.152584
33.070000 0.159906
33.080000 0.167174
33.090000 0.174326
33.100000 0.181443
33.110000 0.188635
33.120000 0.195929
33.130000 0.203390
33.140000 0.211025
33.150000 0.218767
33.160000 0.226594
33.170000 0.234433
33.180000 0.242299
33.190000 0.250238
33.200000 0.258147
33.210000 0.266046
33.220000 0.273966
33.230000 0.281815
33.240000 0.289536
33.250000 0.297174
33.260000 0.304834
33.270000 0.312461
33.280000 0.319894
33.290000 0.327019
33.300000 0.333759
33.310000 0.340182
33.320000 0.346392
33.330000 0.352327
33.340000 0.357927
33.350000 0.363161
33.360000 0.367992
33.370000 0.372357
33.380000 0.376198
33.390000 0.379578
33.400000 0.382499
33.410000 0.384997
33.420000 0.387072
33.430000 0.388706
33.440000 0.389951
33.450000 0.390799
33.460000 0.391328
33.470000 0.391606
33.480000 0.391641
33.490000 0.391460
33.500000 0.391093
33.510000 0.390572
33.520000 0.389925
33.530000 0.389173
33.540000 0.388339
33.550000 0.387396
33.560000 0.386342
33.570000 0.385164
33.580000 0.383838
33.590000 0.382327
33.600000 0.380622
33.610000 0.378843
33.620000 0.377061
33.630000 0.375250
33.640000 0.373342
33.650000 0.371400
33.660000 0.369440
33.670000 0.367387
33.680000 0.365246
33.690000 0.362990
33.700000 0.360635
33.710000 0.358251
33.720000 0.355861
33.730000 0.353475
33.740000 0.351106
33.750000 0.348741
33.760000 0.346331
33.770000 0.343861
33.780000 0.341366
33.790000 0.338850
33.800000 0.336299
33.810000 0.333725
33.820000 0.331087
33.830000 0.328359
33.840000 0.325539
33.850000 0.322664
33.860000 0.319755
33.870000 0.316818
33.880000 0.313840
33.890000 0.310833
33.900000 0.307784
33.910000 0.304689
33.920000 0.301561
33.930000 0.298419
33.940000 0.295248
33.950000 0.292040
33.960000 0.288809
33.970000 0.285555
33.980000 0.282263
33.990000 0.278933
34.000000 0.275567
34.010000 0.272160
34.020000 0.268708
34.030000 0.265203
34.040000 0.261635
34.050000 0.258019
34.060000 0.254380
34.070000 0.250742
34.080000 0.247089
34.090000 0.243410
34.100000 0.239697
34.110000 0.235965
34.120000 0.232221
34.130000 0.228451
34.140000 0.224654
34.150000 0.220837
34.160000 0.216994
34.170000 0.213114
34.180000 0.209204
34.190000 0.205269
34.200000 0.201294
34.210000 0.197289
34.220000 0.193260
34.230000 0.189225
34.240000 0.185161
34.250000 0.181053
34.260000 0.176915
34.270000 0.172759
34.280000 0.168568
34.290000 0.164332
34.300000 0.160058
34.310000 0.155747
34.320000 0.151423
34.330000 0.147071
34.340000 0.142681
34.350000 0.138242
34.360000 0.133757
34.370000 0.129235
34.380000 0.124671
34.390000 0.120051
34.400000 0.115377
34.410000 0.110663
34.420000 0.105903
34.430000 0.101096
34.440000 0.096262
34.450000 0.091401
34.460000 0.086496
34.470000 0.081532
34.480000 0.076513
34.490000 0.071475
34.500000 0.066442
34.510000 0.061355
34.520000 0.056185
34.530000 0.050951
34.540000 0.045678
34.550000 0.040386
34.560000 0.035069
34.570000 0.029693
34.580000 0.024260
34.590000 0.018819
34.600000 0.013355
34.610000 0.007832
34.620000 0.002257
34.630000 -0.003406
34.640000 -0.009186
34.650000 -0.015012
34.660000 -0.020835
34.670000 -0.026685
34.680000 -0.032612
34.690000 -0.038617
34.700000 -0.044687
34.710000 -0.050781
34.720000 -0.056872
34.730000 -0.063005
34.740000 -0.069223
34.750000 -0.075541
34.760000 -0.081953
34.770000 -0.088450
34.780000 -0.094976
34.790000 -0.101517
34.800000 -0.108119
34.810000 -0.114820
34.820000 -0.121612
34.830000 -0.128474
34.840000 -0.135395
34.850000 -0.142319
34.860000 -0.149251
34.870000 -0.156315
34.880000 -0.163630
34.890000 -0.171115
34.900000 -0.178539
34.910000 -0.185784
34.920000 -0.192968
34.930000 -0.200249
34.940000 -0.207680
34.950000 -0.215174
34.960000 -0.222655
34.970000 -0.230170
34.980000 -0.237750
34.990000 -0.245434
35.000000 -0.253276
35.010000 -0.261233
35.020000 -0.269223
35.030000 -0.277145
35.040000 -0.284957
35.050000 -0.292658
35.060000 -0.300263
35.070000 -0.307790
35.080000 -0.315214
35.090000 -0.322551
35.100000 -0.329715
35.110000 -0.336598
35.120000 -0.343191
35.130000 -0.349488
35.140000 -0.355383
35.150000 -0.360888
35.160000 -0.365985
35.170000 -0.370651
35.180000 -0.374856
35.190000 -0.378601
35.200000 -0.381891
35.210000 -0.384714
35.220000 -0.387088
35.230000 -0.388946
35.240000 -0.390352
35.250000 -0.391345
35.260000 -0.391961
35.270000 -0.392304
35.280000 -0.392398
35.290000 -0.392233
35.300000 -0.391840
35.310000 -0.391283
35.320000 -0.390612
35.330000 -0.389821
35.340000 -0.388938
35.350000 -0.387999
35.360000 -0.386992
35.370000 -0.385903
35.380000 -0.384731
35.390000 -0.383441
35.400000 -0.381987
35.410000 -0.380367
35.420000 -0.378601
35.430000 -0.376726
35.440000 -0.374762
35.450000 -0.372731
35.460000 -0.370614
35.470000 -0.368499
35.480000 -0.366396
35.490000 -0.364219
35.500000 -0.361959
35.510000 -0.359643
35.520000 -0.357308
35.530000 -0.354986
35.540000 -0.352681
35.550000 -0.350332
35.560000 -0.347907
35.570000 -0.345439
35.580000 -0.342919
35.590000 -0.340374
35.600000 -0.337801
35.610000 -0.335195
35.620000 -0.332560
35.630000 -0.329878
35.640000 -0.327135
35.650000 -0.324299
35.660000 -0.321392
35.670000 -0.318476
35.680000 -0.315540
35.690000 -0.312578
35.700000 -0.309595
35.710000 -0.306561
35.720000 -0.303476
35.730000 -0.300365
35.740000 -0.297228
35.750000 -0.294051
35.760000 -0.290849
35.770000 -0.287621
35.780000 -0.284382
35.790000 -0.281124
35.800000 -0.277775
35.810000 -0.274326
35.820000 -0.270811
35.830000 -0.267255
35.840000 -0.263664
35.850000 -0.260051
35.860000 -0.256416
35.870000 -0.252775
35.880000 -0.249129
35.890000 -0.245466
35.900000 -0.241804
35.910000 -0.238134
35.920000 -0.234446
35.930000 -0.230700
35.940000 -0.226893
35.950000 -0.223057
35.960000 -0.219208
35.970000 -0.215344
35.980000 -0.211459
35.990000 -0.207533
36.000000 -0.203562
36.010000 -0.199573
36.020000 -0.195580
36.030000 -0.191596
36.040000 -0.187622
36.050000 -0.183623
36.060000 -0.179568
36.070000 -0.175439
36.080000 -0.171242
36.090000 -0.167004
36.100000 -0.162733
36.110000 -0.158418
36.120000 -0.154060
36.130000 -0.149652
36.140000 -0.145212
36.150000 -0.140751
36.160000 -0.136255
36.170000 -0.131728
36.180000 -0.127172
36.190000 -0.122569
36.200000 -0.117939
36.210000 -0.113267
36.220000 -0.108544
36.230000 -0.103767
36.240000 -0.098949
36.250000 -0.094110
36.260000 -0.089263
36.270000 -0.084402
36.280000 -0.079508
36.290000 -0.074562
36.300000 -0.069558
36.310000 -0.064499
36.320000 -0.059415
36.330000 -0.054322
36.340000 -0.049191
36.350000 -0.043983
36.360000 -0.038677
36.370000 -0.033320
36.380000 -0.027931
36.390000 -0.022479
36.400000 -0.016956
36.410000 -0.011353
36.420000 -0.005698
36.430000 -0.000058
36.440000 0.005601
36.450000 0.011313
36.460000 0.017075
36.470000 0.022865
36.480000 0.028690
36.490000 0.034600
36.500000 0.040590
36.510000 0.046613
36.520000 0.052640
36.530000 0.058746
36.540000 0.064991
36.550000 0.071344
36.560000 0.077756
36.570000 0.084165
36.580000 0.090587
36.590000 0.097049
36.600000 0.103545
36.610000 0.110090
36.620000 0.116779
36.630000 0.123617
36.640000 0.130571
36.650000 0.137627
36.660000 0.144732
36.670000 0.151857
36.680000 0.159047
36.690000 0.166319
36.700000 0.173677
36.710000 0.181145
36.720000 0.188664
36.730000 0.196187
36.740000 0.203702
36.750000 0.211193
36.760000 0.218693
36.770000 0.226287
36.780000 0.233951
36.790000 0.241636
36.800000 0.249382
36.810000 0.257224
36.820000 0.265204
36.830000 0.273264
36.840000 0.281272
36.850000 0.289162
36.860000 0.296966
36.870000 0.304754
36.880000 0.312464
36.890000 0.319910
36.900000 0.327028
36.910000 0.333844
36.920000 0.340379
36.930000 0.346637
36.940000 0.352526
36.950000 0.358019
36.960000 0.363139
36.970000 0.367917
36.980000 0.372298
36.990000 0.376200
37.000000 0.379651
37.010000 0.382639
37.020000 0.385190
37.030000 0.387309
37.040000 0.388998
37.050000 0.390353
37.060000 0.391312
37.070000 0.391885
37.080000 0.392145
37.090000 0.392122
37.100000 0.391858
37.110000 0.391384
37.120000 0.390747
37.130000 0.389981
37.140000 0.389132
37.150000 0.388265
37.160000 0.387399
37.170000 0.386473
37.180000 0.385406
37.190000 0.384156
37.200000 0.382686
37.210000 0.381009
37.220000 0.379211
37.230000 0.377346
37.240000 0.375426
37.250000 0.373417
37.260000 0.371403
37.270000 0.369422
37.280000 0.367379
37.290000 0.365262
37.300000 0.363062
37.310000 0.360818
37.320000 0.358547
37.330000 0.356220
37.340000 0.353855
37.350000 0.351461
37.360000 0.349033
37.370000 0.346585
37.380000 0.344110
37.390000 0.341619
37.400000 0.339101
37.410000 0.336530
37.420000 0.333918
37.430000 0.331243
37.440000 0.328499
37.450000 0.325707
37.460000 0.322881
37.470000 0.320032
37.480000 0.317157
37.490000 0.314217
37.500000 0.311226
37.510000 0.308195
37.520000 0.305117
37.530000 0.301983
37.540000 0.298821
37.550000 0.295660
37.560000 0.292491
37.570000 0.289325
37.580000 0.286136
37.590000 0.282894
37.600000 0.279590
37.610000 0.276216
37.620000 0.272746
37.630000 0.269214
37.640000 0.265650
37.650000 0.262056
37.660000 0.258438
37.670000 0.254804
37.680000 0.251146
37.690000 0.247471
37.700000 0.243802
37.710000 0.240117
37.720000 0.236399
37.730000 0.232668
37.740000 0.228923
37.750000 0.225149
37.760000 0.221360
37.770000 0.217545
37.780000 0.213693
37.790000 0.209808
37.800000 0.205875
37.810000 0.201894
37.820000 0.197887
37.830000 0.193872
37.840000 0.189824
37.850000 0.185743
37.860000 0.181636
37.870000 0.177500
37.880000 0.173343
37.890000 0.169157
37.900000 0.164914
37.910000 0.160626
37.920000 0.156304
37.930000 0.151941
37.940000 0.147539
37.950000 0.143088
37.960000 0.138603
37.970000 0.134089
37.980000 0.129556
37.990000 0.124988
38.000000 0.120379
38.010000 0.115740
38.020000 0.111053
38.030000 0.106322
38.040000 0.101582
38.050000 0.096807
38.060000 0.091966
38.070000 0.087064
38.080000 0.082109
38.090000 0.077123
38.100000 0.072108
38.110000 0.067053
38.120000 0.061930
38.130000 0.056760
38.140000 0.051573
38.150000 0.046369
38.160000 0.041146
38.170000 0.035873
38.180000 0.030537
38.190000 0.025140
38.200000 0.019668
38.210000 0.014151
38.220000 0.008632
38.230000 0.003089
38.240000 -0.002529
38.250000 -0.008219
38.260000 -0.013970
38.270000 -0.019784
38.280000 -0.025646
38.290000 -0.031545
38.300000 -0.037500
38.310000 -0.043547
38.320000 -0.049686
38.330000 -0.055877
38.340000 -0.062114
38.350000 -0.068423
38.360000 -0.074838
38.370000 -0.081281
38.380000 -0.087663
38.390000 -0.093999
38.400000 -0.100350
38.410000 -0.106793
38.420000 -0.113400
38.430000 -0.120213
38.440000 -0.127268
38.450000 -0.134389
38.460000 -0.141358
38.470000 -0.148281
38.480000 -0.155348
38.490000 -0.162524
38.500000 -0.169738
38.510000 -0.177024
38.520000 -0.184396
38.530000 -0.191863
38.540000 -0.199397
38.550000 -0.207018
38.560000 -0.214748
38.570000 -0.222531
38.580000 -0.230284
38.590000 -0.237927
38.600000 -0.245509
38.610000 -0.253143
38.620000 -0.260889
38.630000 -0.268767
38.640000 -0.276654
38.650000 -0.284399
38.660000 -0.291995
38.670000 -0.299591
38.680000 -0.307270
38.690000 -0.314844
38.700000 -0.322250
38.710000 -0.329486
38.720000 -0.336422
38.730000 -0.342957
38.740000 -0.349114
38.750000 -0.354939
38.760000 -0.360465
38.770000 -0.365620
38.780000 -0.370321
38.790000 -0.374513
38.800000 -0.378220
38.810000 -0.381525
38.820000 -0.384445
38.830000 -0.386928
38.840000 -0.388826
38.850000 -0.390209
38.860000 -0.391195
38.870000 -0.391806
38.880000 -0.392088
38.890000 -0.392075
38.900000 -0.391811
38.910000 -0.391333
38.920000 -0.390680
38.930000 -0.389916
38.940000 -0.389071
38.950000 -0.388175
38.960000 -0.387243
38.970000 -0.386263
38.980000 -0.385209
38.990000 -0.384073
39.000000 -0.382809
39.010000 -0.381434
39.020000 -0.379969
39.030000 -0.378419
39.040000 -0.376756
39.050000 -0.374967
39.060000 -0.373033
39.070000 -0.370956
39.080000 -0.368783
39.090000 -0.366558
39.100000 -0.364280
39.110000 -0.361960
39.120000 -0.359580
39.130000 -0.357152
39.140000 -0.354697
39.150000 -0.352249
39.160000 -0.349820
39.170000 -0.347369
39.180000 -0.344870
39.190000 -0.342339
39.200000 -0.339782
39.210000 -0.337173
39.220000 -0.334563
39.230000 -0.331953
39.240000 -0.329349
39.250000 -0.326705
39.260000 -0.324007
39.270000 -0.321254
39.280000 -0.318460
39.290000 -0.315613
39.300000 -0.312710
39.310000 -0.309735
39.320000 -0.306690
39.330000 -0.303581
39.340000 -0.300407
39.350000 -0.297188
39.360000 -0.293936
39.370000 -0.290659
39.380000 -0.287395
39.390000 -0.284127
39.400000 -0.280818
39.410000 -0.277460
39.420000 -0.274082
39.430000 -0.270661
39.440000 -0.267189
39.450000 -0.263661
39.460000 -0.260098
39.470000 -0.256504
39.480000 -0.252898
39.490000 -0.249281
39.500000 -0.245633
39.510000 -0.241946
39.520000 -0.238223
39.530000 -0.234460
39.540000 -0.230662
39.550000 -0.226857
39.560000 -0.223031
39.570000 -0.219167
39.580000 -0.215279
39.590000 -0.211373
39.600000 -0.207469
39.610000 -0.203563
39.620000 -0.199633
39.630000 -0.195664
39.640000 -0.191674
39.650000 -0.187654
39.660000 -0.183587
39.670000 -0.179487
39.680000 -0.175348
39.690000 -0.171176
39.700000 -0.166982
39.710000 -0.162755
39.720000 -0.158487
39.730000 -0.154193
39.740000 -0.149859
39.750000 -0.145478
39.760000 -0.141062
39.770000 -0.136607
39.780000 -0.132116
39.790000 -0.127587
39.800000 -0.123003
39.810000 -0.118373
39.820000 -0.113712
39.830000 -0.109021
39.840000 -0.104269
39.850000 -0.099460
39.860000 -0.094608
39.870000 -0.089709
39.880000 -0.084749
39.890000 -0.079733
39.900000 -0.074671
39.910000 -0.069593
39.920000 -0.064487
39.930000 -0.059335
39.940000 -0.054174
39.950000 -0.049032
39.960000 -0.043907
39.970000 -0.038751
39.980000 -0.033510
39.990000 -0.028184
40.000000 -0.022788
40.010000 -0.017339
40.020000 -0.011798
40.030000 -0.006137
40.040000 -0.000388
40.050000 0.005376
40.060000 0.011106
40.070000 0.016872
40.080000 0.022716
40.090000 0.028614
40.100000 0.034538
40.110000 0.040527
40.120000 0.046623
40.130000 0.052792
40.140000 0.058990
40.150000 0.065209
40.160000 0.071454
40.170000 0.077740
40.180000 0.084087
40.190000 0.090495
40.200000 0.096958
40.210000 0.103509
40.220000 0.110142
40.230000 0.116808
40.240000 0.123509
40.250000 0.130287
40.260000 0.137154
40.270000 0.144037
40.280000 0.150935
40.290000 0.158007
40.300000 0.165300
40.310000 0.172723
40.320000 0.180188
40.330000 0.187688
40.340000 0.195273
40.350000 0.202963
40.360000 0.210746
40.370000 0.218530
40.380000 0.226331
40.390000 0.234198
40.400000 0.242063
40.410000 0.249900
40.420000 0.257661
40.430000 0.265342
40.440000 0.272956
40.450000 0.280564
40.460000 0.288249
40.470000 0.295979
40.480000 0.303650
40.490000 0.311115
40.500000 0.318302
40.510000 0.325364
40.520000 0.332307
40.530000 0.338982
40.540000 0.345320
40.550000 0.351287
40.560000 0.356885
40.570000 0.362130
40.580000 0.366999
40.590000 0.371442
40.600000 0.375393
40.610000 0.378881
40.620000 0.381900
40.630000 0.384457
40.640000 0.386571
40.650000 0.388209
40.660000 0.389488
40.670000 0.390491
40.680000 0.391196
40.690000 0.391595
40.700000 0.391702
40.710000 0.391569
40.720000 0.391267
40.730000 0.390830
40.740000 0.390280
40.750000 0.389629
40.760000 0.388858
40.770000 0.387957
40.780000 0.386946
40.790000 0.385823
40.800000 0.384544
40.810000 0.383051
40.820000 0.381393
40.830000 0.379622
40.840000 0.377746
40.850000 0.375796
40.860000 0.373762
40.870000 0.371667
40.880000 0.369596
40.890000 0.367608
40.900000 0.365603
40.910000 0.363513
40.920000 0.361332
40.930000 0.359043
40.940000 0.356678
40.950000 0.354307
40.960000 0.351958
40.970000 0.349584
40.980000 0.347166
40.990000 0.344695
41.000000 0.342151
41.010000 0.339561
41.020000 0.336940
41.030000 0.334267
41.040000 0.331557
41.050000 0.328810
41.060000 0.325996
41.070000 0.323141
41.080000 0.320249
41.090000 0.317342
41.100000 0.314436
41.110000 0.311491
41.120000 0.308452
41.130000 0.305338
41.140000 0.302186
41.150000 0.299019
41.160000 0.295849
41.170000 0.292669
41.180000 0.289459
41.190000 0.286217
41.200000 0.282930
41.210000 0.279601
41.220000 0.276227
41.230000 0.272818
41.240000 0.269373
41.250000 0.265863
41.260000 0.262289
41.270000 0.258682
41.280000 0.255070
41.290000 0.251461
41.300000 0.247816
41.310000 0.244124
41.320000 0.240406
41.330000 0.236684
41.340000 0.232963
41.350000 0.229219
41.360000 0.225446
41.370000 0.221627
41.380000 0.217764
41.390000 0.213869
41.400000 0.209958
41.410000 0.206026
41.420000 0.202074
41.430000 0.198091
41.440000 0.194065
41.450000 0.190024
41.460000 0.185966
41.470000 0.181878
41.480000 0.177750
41.490000 0.173584
41.500000 0.169379
41.510000 0.165156
41.520000 0.160910
41.530000 0.156625
41.540000 0.152290
41.550000 0.147911
41.560000 0.143482
41.570000 0.139012
41.580000 0.134511
41.590000 0.129978
41.600000 0.125405
41.610000 0.120779
41.620000 0.116119
41.630000 0.111419
41.640000 0.106694
41.650000 0.101932
41.660000 0.097125
41.670000 0.092284
41.680000 0.087417
41.690000 0.082516
41.700000 0.077579
41.710000 0.072591
41.720000 0.067548
41.730000 0.062443
41.740000 0.057296
41.750000 0.052124
41.760000 0.046903
41.770000 0.041643
41.780000 0.036388
41.790000 0.031118
41.800000 0.025768
41.810000 0.020336
41.820000 0.014809
41.830000 0.009193
41.840000 0.003529
41.850000 -0.002195
41.860000 -0.008002
41.870000 -0.013882
41.880000 -0.019779
41.890000 -0.025652
41.900000 -0.031532
41.910000 -0.037452
41.920000 -0.043424
41.930000 -0.049455
41.940000 -0.055556
41.950000 -0.061740
41.960000 -0.068002
41.970000 -0.074318
41.980000 -0.080686
41.990000 -0.087130
42.000000 -0.093622
42.010000 -0.100154
42.020000 -0.106757
42.030000 -0.113409
42.040000 -0.120082
42.050000 -0.126795
42.060000 -0.133595
42.070000 -0.140518
42.080000 -0.147520
42.090000 -0.154546
42.100000 -0.161656
42.110000 -0.168912
42.120000 -0.176220
42.130000 -0.183459
42.140000 -0.190753
42.150000 -0.198217
42.160000 -0.205804
42.170000 -0.213416
42.180000 -0.221050
42.190000 -0.228769
42.200000 -0.236551
42.210000 -0.244404
42.220000 -0.252364
42.230000 -0.260408
42.240000 -0.268495
42.250000 -0.276540
42.260000 -0.284494
42.270000 -0.292357
42.280000 -0.300143
42.290000 -0.307830
42.300000 -0.315320
42.310000 -0.322631
42.320000 -0.329737
42.330000 -0.336565
42.340000 -0.343123
42.350000 -0.349383
42.360000 -0.355228
42.370000 -0.360659
42.380000 -0.365677
42.390000 -0.370286
42.400000 -0.374484
42.410000 -0.378233
42.420000 -0.381527
42.430000 -0.384368
42.440000 -0.386794
42.450000 -0.388721
42.460000 -0.390166
42.470000 -0.391196
42.480000 -0.391848
42.490000 -0.392181
42.500000 -0.392212
42.510000 -0.391980
42.520000 -0.391522
42.530000 -0.390892
42.540000 -0.390143
42.550000 -0.389280
42.560000 -0.388332
42.570000 -0.387320
42.580000 -0.386271
42.590000 -0.385190
42.600000 -0.384092
42.610000 -0.382925
42.620000 -0.381613
42.630000 -0.380139
42.640000 -0.378499
42.650000 -0.376756
42.660000 -0.374993
42.670000 -0.373177
42.680000 -0.371267
42.690000 -0.369247
42.700000 -0.367129
42.710000 -0.364919
42.720000 -0.362657
42.730000 -0.360340
42.740000 -0.357951
42.750000 -0.355524
42.760000 -0.353071
42.770000 -0.350586
42.780000 -0.348113
42.790000 -0.345638
42.800000 -0.343131
42.810000 -0.340589
42.820000 -0.338007
42.830000 -0.335393
42.840000 -0.332755
42.850000 -0.330090
42.860000 -0.327408
42.870000 -0.324692
42.880000 -0.321930
42.890000 -0.319129
42.900000 -0.316276
42.910000 -0.313365
42.920000 -0.310403
42.930000 -0.307372
42.940000 -0.304268
42.950000 -0.301083
42.960000 -0.297852
42.970000 -0.294602
42.980000 -0.291339
42.990000 -0.288050
43.000000 -0.284729
43.010000 -0.281370
43.020000 -0.277983
43.030000 -0.274567
43.040000 -0.271114
43.050000 -0.267627
43.060000 -0.264110
43.070000 -0.260546
43.080000 -0.256939
43.090000 -0.253308
43.100000 -0.249675
43.110000 -0.246023
43.120000 -0.242358
43.130000 -0.238659
43.140000 -0.234943
43.150000 -0.231213
43.160000 -0.227465
43.170000 -0.223681
43.180000 -0.219855
43.190000 -0.215978
43.200000 -0.212066
43.210000 -0.208126
43.220000 -0.204160
43.230000 -0.200163
43.240000 -0.196134
43.250000 -0.192084
43.260000 -0.188029
43.270000 -0.183962
43.280000 -0.179879
43.290000 -0.175753
43.300000 -0.171572
43.310000 -0.167345
43.320000 -0.163090
43.330000 -0.158803
43.340000 -0.154483
43.350000 -0.150131
43.360000 -0.145735
43.370000 -0.141297
43.380000 -0.136817
43.390000 -0.132291
43.400000 -0.127723
43.410000 -0.123114
43.420000 -0.118481
43.430000 -0.113816
43.440000 -0.109110
43.450000 -0.104368
43.460000 -0.099591
43.470000 -0.094773
43.480000 -0.089914
43.490000 -0.084993
43.500000 -0.079991
43.510000 -0.074922
43.520000 -0.069830
43.530000 -0.064731
43.540000 -0.059595
43.550000 -0.054404
43.560000 -0.049149
43.570000 -0.043841
43.580000 -0.038531
43.590000 -0.033254
43.600000 -0.027984
43.610000 -0.022638
43.620000 -0.017190
43.630000 -0.011665
43.640000 -0.006084
43.650000 -0.000458
43.660000 0.005238
43.670000 0.010981
43.680000 0.016754
43.690000 0.022561
43.700000 0.028415
43.710000 0.034341
43.720000 0.040327
43.730000 0.046349
43.740000 0.052423
43.750000 0.058587
43.760000 0.064815
43.770000 0.071032
43.780000 0.077245
43.790000 0.083561
43.800000 0.090034
43.810000 0.096593
43.820000 0.103204
43.830000 0.109854
43.840000 0.116559
43.850000 0.123354
43.860000 0.130233
43.870000 0.137176
43.880000 0.144211
43.890000 0.151356
43.900000 0.158601
43.910000 0.165874
43.920000 0.173129
43.930000 0.180376
43.940000 0.187666
43.950000 0.195077
43.960000 0.202601
43.970000 0.210223
43.980000 0.217885
43.990000 0.225619
44.000000 0.233470
44.010000 0.241335
44.020000 0.249122
44.030000 0.256803
44.040000 0.264480
44.050000 0.272201
44.060000 0.279956
44.070000 0.287703
44.080000 0.295371
44.090000 0.302998
44.100000 0.310569
44.110000 0.317995
44.120000 0.325280
44.130000 0.332344
44.140000 0.339083
44.150000 0.345492
44.160000 0.351547
44.170000 0.357249
44.180000 0.362594
44.190000 0.367522
44.200000 0.371975
44.210000 0.375928
44.220000 0.379423
44.230000 0.382461
44.240000 0.385075
44.250000 0.387288
44.260000 0.389045
44.270000 0.390339
44.280000 0.391166
44.290000 0.391659
44.300000 0.391920
44.310000 0.391950
44.320000 0.391737
44.330000 0.391293
44.340000 0.390695
44.350000 0.389993
44.360000 0.389181
44.370000 0.388279
44.380000 0.387308
44.390000 0.386295
44.400000 0.385203
44.410000 0.383976
44.420000 0.382570
44.430000 0.381030
44.440000 0.379473
44.450000 0.377854
44.460000 0.376032
44.470000 0.374031
44.480000 0.371942
44.490000 0.369830
44.500000 0.367687
44.510000 0.365472
44.520000 0.363205
44.530000 0.360912
44.540000 0.358590
44.550000 0.356224
44.560000 0.353849
44.570000 0.351453
44.580000 0.349019
44.590000 0.346561
44.600000 0.344078
44.610000 0.341559
44.620000 0.338987
44.630000 0.336387
44.640000 0.333757
44.650000 0.331092
44.660000 0.328412
44.670000 0.325663
44.680000 0.322823
44.690000 0.319935
44.700000 0.317000
44.710000 0.314027
44.720000 0.311039
44.730000 0.308009
44.740000 0.304925
44.750000 0.301818
44.760000 0.298699
44.770000 0.295570
44.780000 0.292438
44.790000 0.289290
44.800000 0.286100
44.810000 0.282855
44.820000 0.279547
44.830000 0.276148
44.840000 0.272656
44.850000 0.269106
44.860000 0.265510
44.870000 0.261886
44.880000 0.258262
44.890000 0.254620
44.900000 0.250956
44.910000 0.247280
44.920000 0.243607
44.930000 0.239930
44.940000 0.236244
44.950000 0.232527
44.960000 0.228781
44.970000 0.225011
44.980000 0.221241
44.990000 0.217456
45.000000 0.213641
45.010000 0.209785
45.020000 0.205881
45.030000 0.201938
45.040000 0.197971
45.050000 0.193984
45.060000 0.189970
45.070000 0.185928
45.080000 0.181856
45.090000 0.177747
45.100000 0.173584
45.110000 0.169382
45.120000 0.165147
45.130000 0.160887
45.140000 0.156585
45.150000 0.152243
45.160000 0.147873
45.170000 0.143466
45.180000 0.139027
45.190000 0.134547
45.200000 0.130034
45.210000 0.125497
45.220000 0.120926
45.230000 0.116312
45.240000 0.111636
45.250000 0.106884
45.260000 0.102053
45.270000 0.097166
45.280000 0.092237
45.290000 0.087290
45.300000 0.082348
45.310000 0.077411
45.320000 0.072452
45.330000 0.067458
45.340000 0.062400
45.350000 0.057288
45.360000 0.052159
45.370000 0.047020
45.380000 0.041854
45.390000 0.036616
45.400000 0.031293
45.410000 0.025895
45.420000 0.020442
45.430000 0.014928
45.440000 0.009353
45.450000 0.003736
45.460000 -0.001908
45.470000 -0.007581
45.480000 -0.013275
45.490000 -0.019024
45.500000 -0.024860
45.510000 -0.030773
45.520000 -0.036738
45.530000 -0.042782
45.540000 -0.048921
45.550000 -0.055149
45.560000 -0.061428
45.570000 -0.067714
45.580000 -0.074046
45.590000 -0.080427
45.600000 -0.086815
45.610000 -0.093216
45.620000 -0.099642
45.630000 -0.106133
45.640000 -0.112713
45.650000 -0.119400
45.660000 -0.126200
45.670000 -0.133097
45.680000 -0.140029
45.690000 -0.146995
45.700000 -0.154061
45.710000 -0.161242
45.720000 -0.168529
45.730000 -0.175906
45.740000 -0.183289
45.750000 -0.190656
45.760000 -0.198055
45.770000 -0.205492
45.780000 -0.212886
45.790000 -0.220239
45.800000 -0.227757
45.810000 -0.235507
45.820000 -0.243406
45.830000 -0.251433
45.840000 -0.259521
45.850000 -0.267581
45.860000 -0.275547
45.870000 -0.283384
45.880000 -0.291134
45.890000 -0.298890
45.900000 -0.306628
45.910000 -0.314143
45.920000 -0.321420
45.930000 -0.328546
45.940000 -0.335471
45.950000 -0.342122
45.960000 -0.348428
45.970000 -0.354257
45.980000 -0.359657
45.990000 -0.364682
46.000000 -0.369294
46.010000 -0.373442
46.020000 -0.377110
46.030000 -0.380357
46.040000 -0.383172
46.050000 -0.385579
46.060000 -0.387566
46.070000 -0.389177
46.080000 -0.390462
46.090000 -0.391339
46.100000 -0.391816
46.110000 -0.391941
46.120000 -0.391742
46.130000 -0.391277
46.140000 -0.390608
46.150000 -0.389797
46.160000 -0.388849
46.170000 -0.387822
46.180000 -0.386777
46.190000 -0.385735
46.200000 -0.384748
46.210000 -0.383743
46.220000 -0.382606
46.230000 -0.381324
46.240000 -0.379961
46.250000 -0.378436
46.260000 -0.376671
46.270000 -0.374794
46.280000 -0.372872
46.290000 -0.370880
46.300000 -0.368772
46.310000 -0.366632
46.320000 -0.364523
46.330000 -0.362325
46.340000 -0.360022
46.350000 -0.357669
46.360000 -0.355343
46.370000 -0.353049
46.380000 -0.350730
46.390000 -0.348316
46.400000 -0.345827
46.410000 -0.343311
46.420000 -0.340760
46.430000 -0.338180
46.440000 -0.335577
46.450000 -0.332935
46.460000 -0.330295
46.470000 -0.327621
46.480000 -0.324854
46.490000 -0.322003
46.500000 -0.319111
46.510000 -0.316202
46.520000 -0.313269
46.530000 -0.310300
46.540000 -0.307292
46.550000 -0.304227
46.560000 -0.301128
46.570000 -0.298000
46.580000 -0.294838
46.590000 -0.291653
46.600000 -0.288405
46.610000 -0.285080
46.620000 -0.281700
46.630000 -0.278277
46.640000 -0.274803
46.650000 -0.271289
46.660000 -0.267777
46.670000 -0.264249
46.680000 -0.260682
46.690000 -0.257069
46.700000 -0.253429
46.710000 -0.249780
46.720000 -0.246130
46.730000 -0.242483
46.740000 -0.238818
46.750000 -0.235129
46.760000 -0.231389
46.770000 -0.227596
46.780000 -0.223760
46.790000 -0.219920
46.800000 -0.216059
46.810000 -0.212167
46.820000 -0.208243
46.830000 -0.204295
46.840000 -0.200321
46.850000 -0.196336
46.860000 -0.192336
46.870000 -0.188300
46.880000 -0.184234
46.890000 -0.180135
46.900000 -0.175987
46.910000 -0.171798
46.920000 -0.167575
46.930000 -0.163310
46.940000 -0.158994
46.950000 -0.154639
46.960000 -0.150258
46.970000 -0.145850
46.980000 -0.141408
46.990000 -0.136934
47.000000 -0.132439
47.010000 -0.127936
47.020000 -0.123394
47.030000 -0.118818
47.040000 -0.114197
47.050000 -0.109520
47.060000 -0.104764
47.070000 -0.099944
47.080000 -0.095081
47.090000 -0.090179
47.100000 -0.085235
47.110000 -0.080237
47.120000 -0.075181
47.130000 -0.070085
47.140000 -0.064960
47.150000 -0.059794
47.160000 -0.054590
47.170000 -0.049355
47.180000 -0.044097
47.190000 -0.038871
47.200000 -0.033686
47.210000 -0.028475
47.220000 -0.023154
47.230000 -0.017710
47.240000 -0.012145
47.250000 -0.006491
47.260000 -0.000827
47.270000 0.004864
47.280000 0.010620
47.290000 0.016432
47.300000 0.022270
47.310000 0.028136
47.320000 0.034040
47.330000 0.040000
47.340000 0.046032
47.350000 0.052106
47.360000 0.058221
47.370000 0.064401
47.380000 0.070652
47.390000 0.076960
47.400000 0.083346
47.410000 0.089815
47.420000 0.096343
47.430000 0.102853
47.440000 0.109311
47.450000 0.115817
47.460000 0.122448
47.470000 0.129170
47.480000 0.136010
47.490000 0.143028
47.500000 0.150225
47.510000 0.157560
47.520000 0.164943
47.530000 0.172342
47.540000 0.179839
47.550000 0.187485
47.560000 0.195200
47.570000 0.202854
47.580000 0.210482
47.590000 0.218220
47.600000 0.226079
47.610000 0.233858
47.620000 0.241410
47.630000 0.248917
47.640000 0.256525
47.650000 0.264198
47.660000 0.271924
47.670000 0.279708
47.680000 0.287510
47.690000 0.295250
47.700000 0.302907
47.710000 0.310499
47.720000 0.317977
47.730000 0.325378
47.740000 0.332579
47.750000 0.339414
47.760000 0.345879
47.770000 0.351956
47.780000 0.357661
47.790000 0.363021
47.800000 0.367991
47.810000 0.372479
47.820000 0.376444
47.830000 0.379947
47.840000 0.382976
47.850000 0.385572
47.860000 0.387749
47.870000 0.389498
47.880000 0.390840
47.890000 0.391767
47.900000 0.392386
47.910000 0.392740
47.920000 0.392807
47.930000 0.392620
47.940000 0.392243
47.950000 0.391723
47.960000 0.391033
47.970000 0.390186
47.980000 0.389247
47.990000 0.388248
48.000000 0.387221
48.010000 0.386121
48.020000 0.384847
48.030000 0.383378
48.040000 0.381673
48.050000 0.379804
48.060000 0.377855
48.070000 0.375841
48.080000 0.373823
48.090000 0.371820
48.100000 0.369820
48.110000 0.367777
48.120000 0.365638
48.130000 0.363413
48.140000 0.361167
48.150000 0.358897
48.160000 0.356574
48.170000 0.354221
48.180000 0.351853
48.190000 0.349430
48.200000 0.346961
48.210000 0.344448
48.220000 0.341896
48.230000 0.339339
48.240000 0.336757
48.250000 0.334129
48.260000 0.331437
48.270000 0.328681
48.280000 0.325858
48.290000 0.323000
48.300000 0.320123
48.310000 0.317221
48.320000 0.314281
48.330000 0.311312
48.340000 0.308297
48.350000 0.305237
48.360000 0.302175
48.370000 0.299132
48.380000 0.296070
48.390000 0.292941
48.400000 0.289759
48.410000 0.286548
48.420000 0.283296
48.430000 0.279959
48.440000 0.276520
48.450000 0.273014
48.460000 0.269483
48.470000 0.265913
48.480000 0.262310
48.490000 0.258708
48.500000 0.255097
48.510000 0.251478
48.520000 0.247857
48.530000 0.244222
48.540000 0.240558
48.550000 0.236878
48.560000 0.233200
48.570000 0.229514
48.580000 0.225795
48.590000 0.222028
48.600000 0.218217
48.610000 0.214369
48.620000 0.210491
48.630000 0.206596
48.640000 0.202674
48.650000 0.198715
48.660000 0.194719
48.670000 0.190689
48.680000 0.186637
48.690000 0.182557
48.700000 0.178430
48.710000 0.174255
48.720000 0.170040
48.730000 0.165789
48.740000 0.161501
48.750000 0.157168
48.760000 0.152815
48.770000 0.148446
48.780000 0.144042
48.790000 0.139617
48.800000 0.135163
48.810000 0.130671
48.820000 0.126142
48.830000 0.121561
48.840000 0.116929
48.850000 0.112262
48.860000 0.107553
48.870000 0.102796
48.880000 0.098016
48.890000 0.093215
48.900000 0.088387
48.910000 0.083501
48.920000 0.078551
48.930000 0.073531
48.940000 0.068459
48.950000 0.063318
48.960000 0.058114
48.970000 0.052884
48.980000 0.047625
48.990000 0.042340
49.000000 0.037028
49.010000 0.031716
49.020000 0.026408
49.030000 0.021057
49.040000 0.015614
49.050000 0.010099
49.060000 0.004536
49.070000 -0.001050
49.080000 -0.006699
49.090000 -0.012447
49.100000 -0.018282
49.110000 -0.024128
49.120000 -0.029966
49.130000 -0.035862
49.140000 -0.041878
49.150000 -0.048010
49.160000 -0.054228
49.170000 -0.060509
49.180000 -0.066814
49.190000 -0.073136
49.200000 -0.079468
49.210000 -0.085823
49.220000 -0.092272
49.230000 -0.098846
49.240000 -0.105503
49.250000 -0.112212
49.260000 -0.119032
49.270000 -0.125972
49.280000 -0.132989
49.290000 -0.140031
49.300000 -0.147062
49.310000 -0.154062
49.320000 -0.161092
49.330000 -0.168266
49.340000 -0.175574
49.350000 -0.182890
49.360000 -0.190192
49.370000 -0.197494
49.380000 -0.204868
49.390000 -0.212362
49.400000 -0.219920
49.410000 -0.227586
49.420000 -0.235414
49.430000 -0.243425
49.440000 -0.251599
49.450000 -0.259768
49.460000 -0.267797
49.470000 -0.275652
49.480000 -0.283396
49.490000 -0.291119
49.500000 -0.298855
49.510000 -0.306568
49.520000 -0.314071
49.530000 -0.321288
49.540000 -0.328257
49.550000 -0.334949
49.560000 -0.341360
49.570000 -0.347527
49.580000 -0.353373
49.590000 -0.358835
49.600000 -0.363883
49.610000 -0.368503
49.620000 -0.372711
49.630000 -0.376416
49.640000 -0.379673
49.650000 -0.382460
49.660000 -0.384846
49.670000 -0.386890
49.680000 -0.388527
49.690000 -0.389727
49.700000 -0.390514
49.710000 -0.390981
49.720000 -0.391165
49.730000 -0.391041
49.740000 -0.390681
49.750000 -0.390140
49.760000 -0.389455
49.770000 -0.388640
49.780000 -0.387719
49.790000 -0.386730
49.800000 -0.385681
49.810000 -0.384483
49.820000 -0.383161
49.830000 -0.381891
49.840000 -0.380561
49.850000 -0.379157
49.860000 -0.377693
49.870000 -0.376113
49.880000 -0.374373
49.890000 -0.372482
49.900000 -0.370559
49.910000 -0.368631
49.920000 -0.366630
49.930000 -0.364539
49.940000 -0.362374
49.950000 -0.360141
49.960000 -0.357874
49.970000 -0.355548
49.980000 -0.353129
49.990000 -0.350730
50.000000 -0.348322
50.010000 -0.345888
50.020000 -0.343419
50.030000 -0.340898
50.040000 -0.338359
50.050000 -0.335818
50.060000 -0.333240
50.070000 -0.330603
50.080000 -0.327900
50.090000 -0.325160
50.100000 -0.322394
50.110000 -0.319567
50.120000 -0.316646
50.130000 -0.313697
50.140000 -0.310710
50.150000 -0.307684
50.160000 -0.304603
50.170000 -0.301484
50.180000 -0.298342
50.190000 -0.295176
50.200000 -0.291985
50.210000 -0.288789
50.220000 -0.285566
50.230000 -0.282284
50.240000 -0.278937
50.250000 -0.275539
50.260000 -0.272099
50.270000 -0.268614
50.280000 -0.265078
50.290000 -0.261518
50.300000 -0.257924
50.310000 -0.254299
50.320000 -0.250666
50.330000 -0.247021
50.340000 -0.243368
50.350000 -0.239695
50.360000 -0.235993
50.370000 -0.232244
50.380000 -0.228459
50.390000 -0.224648
50.400000 -0.220819
50.410000 -0.216977
50.420000 -0.213074
50.430000 -0.209119
50.440000 -0.205139
50.450000 -0.201147
50.460000 -0.197148
50.470000 -0.193133
50.480000 -0.189086
50.490000 -0.185007
50.500000 -0.180903
50.510000 -0.176771
50.520000 -0.172589
50.530000 -0.168363
50.540000 -0.164089
50.550000 -0.159762
50.560000 -0.155394
50.570000 -0.151004
50.580000 -0.146581
50.590000 -0.142116
50.600000 -0.137619
50.610000 -0.133089
50.620000 -0.128552
50.630000 -0.123998
50.640000 -0.119396
50.650000 -0.114727
50.660000 -0.110008
50.670000 -0.105240
50.680000 -0.100426
50.690000 -0.095579
50.700000 -0.090687
50.710000 -0.085744
50.720000 -0.080783
50.730000 -0.075825
50.740000 -0.070863
50.750000 -0.065882
50.760000 -0.060859
50.770000 -0.055800
50.780000 -0.050710
50.790000 -0.045543
50.800000 -0.040274
50.810000 -0.034950
50.820000 -0.029582
50.830000 -0.024126
50.840000 -0.018597
50.850000 -0.013077
50.860000 -0.007578
50.870000 -0.002089
50.880000 0.003457
50.890000 0.009087
50.900000 0.014770
50.910000 0.020480
50.920000 0.026217
50.930000 0.032007
50.940000 0.037887
50.950000 0.043888
50.960000 0.049959
50.970000 0.056058
50.980000 0.062178
50.990000 0.068320
51.000000 0.074490
51.010000 0.080750
51.020000 0.087170
51.030000 0.093735
51.040000 0.100412
51.050000 0.107153
51.060000 0.113970
51.070000 0.120831
51.080000 0.127712
51.090000 0.134610
51.100000 0.141643
51.110000 0.148933
51.120000 0.156323
51.130000 0.163648
51.140000 0.170886
51.150000 0.178127
51.160000 0.185436
51.170000 0.192829
51.180000 0.200378
51.190000 0.208095
51.200000 0.215867
51.210000 0.223624
51.220000 0.231434
51.230000 0.239286
51.240000 0.247106
51.250000 0.254896
51.260000 0.262758
51.270000 0.270766
51.280000 0.278869
51.290000 0.287010
51.300000 0.295127
51.310000 0.303192
51.320000 0.311094
51.330000 0.318676
51.340000 0.326023
51.350000 0.333137
51.360000 0.339875
51.370000 0.346207
51.380000 0.352137
51.390000 0.357707
51.400000 0.362947
51.410000 0.367839
51.420000 0.372334
51.430000 0.376387
51.440000 0.379983
51.450000 0.383097
51.460000 0.385745
51.470000 0.387926
51.480000 0.389636
51.490000 0.390933
51.500000 0.391849
51.510000 0.392508
51.520000 0.392936
51.530000 0.393101
51.540000 0.393022
51.550000 0.392737
51.560000 0.392281
51.570000 0.391661
51.580000 0.390907
51.590000 0.390059
51.600000 0.389100
51.610000 0.388014
51.620000 0.386778
51.630000 0.385427
51.640000 0.383985
51.650000 0.382461
51.660000 0.380825
51.670000 0.379038
51.680000 0.377182
51.690000 0.375308
51.700000 0.373364
51.710000 0.371315
51.720000 0.369163
51.730000 0.366905
51.740000 0.364579
51.750000 0.362223
51.760000 0.359838
51.770000 0.357434
51.780000 0.355016
51.790000 0.352583
51.800000 0.350145
51.810000 0.347684
51.820000 0.345187
51.830000 0.342666
51.840000 0.340133
51.850000 0.337542
51.860000 0.334867
51.870000 0.332127
51.880000 0.329352
51.890000 0.326558
51.900000 0.323731
51.910000 0.320857
51.920000 0.317936
51.930000 0.314987
51.940000 0.312015
51.950000 0.309011
51.960000 0.305959
51.970000 0.302850
51.980000 0.299692
51.990000 0.296511
52.000000 0.293341
52.010000 0.290170
52.020000 0.286964
52.030000 0.283701
52.040000 0.280372
52.050000 0.276987
52.060000 0.273573
52.070000 0.270120
52.080000 0.266614
52.090000 0.263076
52.100000 0.259531
52.110000 0.255984
52.120000 0.252430
52.130000 0.248868
52.140000 0.245267
52.150000 0.241615
52.160000 0.237921
52.170000 0.234203
52.180000 0.230471
52.190000 0.226722
52.200000 0.222936
52.210000 0.219103
52.220000 0.215236
52.230000 0.211359
52.240000 0.207472
52.250000 0.203560
52.260000 0.199604
52.270000 0.195615
52.280000 0.191600
52.290000 0.187565
52.300000 0.183489
52.310000 0.179375
52.320000 0.175229
52.330000 0.171054
52.340000 0.166853
52.350000 0.162624
52.360000 0.158368
52.370000 0.154086
52.380000 0.149761
52.390000 0.145371
52.400000 0.140941
52.410000 0.136467
52.420000 0.131954
52.430000 0.127396
52.440000 0.122804
52.450000 0.118188
52.460000 0.113535
52.470000 0.108848
52.480000 0.104122
52.490000 0.099366
52.500000 0.094583
52.510000 0.089755
52.520000 0.084875
52.530000 0.079943
52.540000 0.074943
52.550000 0.069926
52.560000 0.064901
52.570000 0.059818
52.580000 0.054673
52.590000 0.049476
52.600000 0.044230
52.610000 0.038920
52.620000 0.033555
52.630000 0.028135
52.640000 0.022679
52.650000 0.017200
52.660000 0.011693
52.670000 0.006142
52.680000 0.000530
52.690000 -0.005192
52.700000 -0.010986
52.710000 -0.016802
52.720000 -0.022655
52.730000 -0.028538
52.740000 -0.034469
52.750000 -0.040494
52.760000 -0.046634
52.770000 -0.052841
52.780000 -0.059083
52.790000 -0.065377
52.800000 -0.071741
52.810000 -0.078140
52.820000 -0.084518
52.830000 -0.090891
52.840000 -0.097331
52.850000 -0.103893
52.860000 -0.110589
52.870000 -0.117414
52.880000 -0.124284
52.890000 -0.131205
52.900000 -0.138237
52.910000 -0.145267
52.920000 -0.152135
52.930000 -0.158891
52.940000 -0.165780
52.950000 -0.172981
52.960000 -0.180400
52.970000 -0.187881
52.980000 -0.195390
52.990000 -0.202945
53.000000 -0.210552
53.010000 -0.218180
53.020000 -0.225821
53.030000 -0.233511
53.040000 -0.241280
53.050000 -0.249135
53.060000 -0.257017
53.070000 -0.264922
53.080000 -0.272789
53.090000 -0.280586
53.100000 -0.288289
53.110000 -0.295858
53.120000 -0.303317
53.130000 -0.310666
53.140000 -0.317815
53.150000 -0.324806
53.160000 -0.331652
53.170000 -0.338237
53.180000 -0.344515
53.190000 -0.350428
53.200000 -0.355925
53.210000 -0.361032
53.220000 -0.365740
53.230000 -0.370064
53.240000 -0.373953
53.250000 -0.377401
53.260000 -0.380412
53.270000 -0.382973
53.280000 -0.385113
53.290000 -0.386837
53.300000 -0.388181
53.310000 -0.389190
53.320000 -0.389863
53.330000 -0.390216
53.340000 -0.390250
53.350000 -0.390024
53.360000 -0.389615
53.370000 -0.389052
53.380000 -0.388373
53.390000 -0.387606
53.400000 -0.386762
53.410000 -0.385837
53.420000 -0.384844
53.430000 -0.383813
53.440000 -0.382689
53.450000 -0.381421
53.460000 -0.379977
53.470000 -0.378349
53.480000 -0.376580
53.490000 -0.374739
53.500000 -0.372806
53.510000 -0.370742
53.520000 -0.368676
53.530000 -0.366711
53.540000 -0.364778
53.550000 -0.362770
53.560000 -0.360649
53.570000 -0.358418
53.580000 -0.356127
53.590000 -0.353811
53.600000 -0.351476
53.610000 -0.349126
53.620000 -0.346721
53.630000 -0.344266
53.640000 -0.341759
53.650000 -0.339207
53.660000 -0.336624
53.670000 -0.334014
53.680000 -0.331389
53.690000 -0.328746
53.700000 -0.326051
53.710000 -0.323291
53.720000 -0.320489
53.730000 -0.317642
53.740000 -0.314734
53.750000 -0.311749
53.760000 -0.308713
53.770000 -0.305655
53.780000 -0.302568
53.790000 -0.299420
53.800000 -0.296263
53.810000 -0.293109
53.820000 -0.289913
53.830000 -0.286673
53.840000 -0.283395
53.850000 -0.280062
53.860000 -0.276691
53.870000 -0.273260
53.880000 -0.269746
53.890000 -0.266195
53.900000 -0.262640
53.910000 -0.259053
53.920000 -0.255417
53.930000 -0.251774
53.940000 -0.248113
53.950000 -0.244433
53.960000 -0.240723
53.970000 -0.236970
53.980000 -0.233186
53.990000 -0.229401
54.000000 -0.225601
54.010000 -0.221744
54.020000 -0.217871
54.030000 -0.213966
54.040000 -0.210035
54.050000 -0.206110
54.060000 -0.202183
54.070000 -0.198225
54.080000 -0.194257
54.090000 -0.190271
54.100000 -0.186224
54.110000 -0.182135
54.120000 -0.178010
54.130000 -0.173839
54.140000 -0.169639
54.150000 -0.165413
54.160000 -0.161132
54.170000 -0.156826
54.180000 -0.152484
54.190000 -0.148085
54.200000 -0.143626
54.210000 -0.139136
54.220000 -0.134611
54.230000 -0.130037
54.240000 -0.125424
54.250000 -0.120766
54.260000 -0.116071
54.270000 -0.111333
54.280000 -0.106566
54.290000 -0.101783
54.300000 -0.096981
54.310000 -0.092148
54.320000 -0.087259
54.330000 -0.082327
54.340000 -0.077388
54.350000 -0.072439
54.360000 -0.067442
54.370000 -0.062355
54.380000 -0.057211
54.390000 -0.052044
54.400000 -0.046853
54.410000 -0.041647
54.420000 -0.036415
54.430000 -0.031143
54.440000 -0.025838
54.450000 -0.020481
54.460000 -0.015062
54.470000 -0.009580
54.480000 -0.004037
54.490000 0.001584
54.500000 0.007294
54.510000 0.013050
54.520000 0.018801
54.530000 0.024530
54.540000 0.030321
54.550000 0.036225
54.560000 0.042211
54.570000 0.048276
54.580000 0.054435
54.590000 0.060620
54.600000 0.066746
54.610000 0.072854
54.620000 0.079019
54.630000 0.085314
54.640000 0.091772
54.650000 0.098332
54.660000 0.104919
54.670000 0.111575
54.680000 0.118307
54.690000 0.125083
54.700000 0.131943
54.710000 0.138927
54.720000 0.146014
54.730000 0.153119
54.740000 0.160274
54.750000 0.167504
54.760000 0.174833
54.770000 0.182314
54.780000 0.189944
54.790000 0.197636
54.800000 0.205238
54.810000 0.212778
54.820000 0.220299
54.830000 0.227822
54.840000 0.235383
54.850000 0.243075
54.860000 0.250980
54.870000 0.259020
54.880000 0.267105
54.890000 0.275161
54.900000 0.283129
54.910000 0.291075
54.920000 0.299081
54.930000 0.307049
54.940000 0.314731
54.950000 0.322080
54.960000 0.329240
54.970000 0.336240
54.980000 0.343032
54.990000 0.349496
55.000000 0.355544
55.010000 0.361264
55.020000 0.366606
55.030000 0.371460
55.040000 0.375814
55.050000 0.379642
55.060000 0.382990
55.070000 0.385893
55.080000 0.388375
55.090000 0.390387
55.100000 0.391960
55.110000 0.393072
55.120000 0.393816
55.130000 0.394261
55.140000 0.394401
55.150000 0.394252
55.160000 0.393862
55.170000 0.393305
55.180000 0.392618
55.190000 0.391790
55.200000 0.390869
55.210000 0.389856
55.220000 0.388805
55.230000 0.387730
55.240000 0.386593
55.250000 0.385343
55.260000 0.383975
55.270000 0.382471
55.280000 0.380808
55.290000 0.378996
55.300000 0.377070
55.310000 0.375082
55.320000 0.373036
55.330000 0.370862
55.340000 0.368573
55.350000 0.366166
55.360000 0.363669
55.370000 0.361117
55.380000 0.358559
55.390000 0.355994
55.400000 0.353470
55.410000 0.350974
55.420000 0.348449
55.430000 0.345924
55.440000 0.343391
55.450000 0.340872
55.460000 0.338362
55.470000 0.335842
55.480000 0.333274
55.490000 0.330647
55.500000 0.327962
55.510000 0.325211
55.520000 0.322405
55.530000 0.319558
55.540000 0.316666
55.550000 0.313735
55.560000 0.310775
55.570000 0.307799
55.580000 0.304805
55.590000 0.301764
55.600000 0.298652
55.610000 0.295464
55.620000 0.292190
55.630000 0.288880
55.640000 0.285564
55.650000 0.282236
55.660000 0.278859
55.670000 0.275438
55.680000 0.271968
55.690000 0.268469
55.700000 0.264952
55.710000 0.261417
55.720000 0.257859
55.730000 0.254283
55.740000 0.250667
55.750000 0.247030
55.760000 0.243373
55.770000 0.239692
55.780000 0.235981
55.790000 0.232250
55.800000 0.228509
55.810000 0.224751
55.820000 0.220939
55.830000 0.217086
55.840000 0.213198
55.850000 0.209278
55.860000 0.205338
55.870000 0.201376
55.880000 0.197405
55.890000 0.193444
55.900000 0.189466
55.910000 0.185437
55.920000 0.181367
55.930000 0.177270
55.940000 0.173132
55.950000 0.168964
55.960000 0.164745
55.970000 0.160496
55.980000 0.156205
55.990000 0.151870
56.000000 0.147488
56.010000 0.143073
56.020000 0.138640
56.030000 0.134194
56.040000 0.129720
56.050000 0.125215
56.060000 0.120654
56.070000 0.116004
56.080000 0.111293
56.090000 0.106562
56.100000 0.101808
56.110000 0.097007
56.120000 0.092160
56.130000 0.087250
56.140000 0.082307
56.150000 0.077330
56.160000 0.072304
56.170000 0.067272
56.180000 0.062242
56.190000 0.057182
56.200000 0.052065
56.210000 0.046898
56.220000 0.041690
56.230000 0.036393
56.240000 0.031003
56.250000 0.025534
56.260000 0.019986
56.270000 0.014361
56.280000 0.008693
56.290000 0.002997
56.300000 -0.002776
56.310000 -0.008627
56.320000 -0.014504
56.330000 -0.020388
56.340000 -0.026290
56.350000 -0.032229
56.360000 -0.038199
56.370000 -0.044248
56.380000 -0.050420
56.390000 -0.056652
56.400000 -0.062915
56.410000 -0.069197
56.420000 -0.075508
56.430000 -0.081840
56.440000 -0.088201
56.450000 -0.094644
56.460000 -0.101189
56.470000 -0.107828
56.480000 -0.114517
56.490000 -0.121226
56.500000 -0.127982
56.510000 -0.134886
56.520000 -0.141961
56.530000 -0.149078
56.540000 -0.156167
56.550000 -0.163248
56.560000 -0.170400
56.570000 -0.177665
56.580000 -0.185067
56.590000 -0.192558
56.600000 -0.200060
56.610000 -0.207585
56.620000 -0.215108
56.630000 -0.222593
56.640000 -0.230147
56.650000 -0.237825
56.660000 -0.245588
56.670000 -0.253361
56.680000 -0.261099
56.690000 -0.268863
56.700000 -0.276637
56.710000 -0.284344
56.720000 -0.291919
56.730000 -0.299326
56.740000 -0.306599
56.750000 -0.313788
56.760000 -0.320956
56.770000 -0.327979
56.780000 -0.334713
56.790000 -0.341131
56.800000 -0.347236
56.810000 -0.352946
56.820000 -0.358273
56.830000 -0.363220
56.840000 -0.367723
56.850000 -0.371790
56.860000 -0.375350
56.870000 -0.378511
56.880000 -0.381269
56.890000 -0.383652
56.900000 -0.385680
56.910000 -0.387329
56.920000 -0.388610
56.930000 -0.389470
56.940000 -0.389921
56.950000 -0.390044
56.960000 -0.389904
56.970000 -0.389541
56.980000 -0.388981
56.990000 -0.388282
57.000000 -0.387517
57.010000 -0.386692
57.020000 -0.385801
57.030000 -0.384831
57.040000 -0.383793
57.050000 -0.382703
57.060000 -0.381507
57.070000 -0.380158
57.080000 -0.378624
57.090000 -0.376917
57.100000 -0.375152
57.110000 -0.373313
57.120000 -0.371417
57.130000 -0.369546
57.140000 -0.367580
57.150000 -0.365502
57.160000 -0.363361
57.170000 -0.361139
57.180000 -0.358904
57.190000 -0.356672
57.200000 -0.354423
57.210000 -0.352166
57.220000 -0.349890
57.230000 -0.347573
57.240000 -0.345220
57.250000 -0.342823
57.260000 -0.340337
57.270000 -0.337807
57.280000 -0.335226
57.290000 -0.332616
57.300000 -0.329967
57.310000 -0.327235
57.320000 -0.324442
57.330000 -0.321618
57.340000 -0.318764
57.350000 -0.315842
57.360000 -0.312867
57.370000 -0.309877
57.380000 -0.306869
57.390000 -0.303807
57.400000 -0.300682
57.410000 -0.297517
57.420000 -0.294321
57.430000 -0.291100
57.440000 -0.287881
57.450000 -0.284638
57.460000 -0.281321
57.470000 -0.277930
57.480000 -0.274474
57.490000 -0.270991
57.500000 -0.267479
57.510000 -0.263930
57.520000 -0.260380
57.530000 -0.256818
57.540000 -0.253237
57.550000 -0.249632
57.560000 -0.245995
57.570000 -0.242327
57.580000 -0.238637
57.590000 -0.234928
57.600000 -0.231188
57.610000 -0.227406
57.620000 -0.223575
57.630000 -0.219725
57.640000 -0.215882
57.650000 -0.212044
57.660000 -0.208179
57.670000 -0.204265
57.680000 -0.200305
57.690000 -0.196319
57.700000 -0.192311
57.710000 -0.188270
57.720000 -0.184212
57.730000 -0.180134
57.740000 -0.176008
57.750000 -0.171849
57.760000 -0.167670
57.770000 -0.163457
57.780000 -0.159200
57.790000 -0.154887
57.800000 -0.150522
57.810000 -0.146123
57.820000 -0.141692
57.830000 -0.137227
57.840000 -0.132716
57.850000 -0.128165
57.860000 -0.123579
57.870000 -0.118950
57.880000 -0.114293
57.890000 -0.109617
57.900000 -0.104904
57.910000 -0.100165
57.920000 -0.095376
57.930000 -0.090515
57.940000 -0.085584
57.950000 -0.080601
57.960000 -0.075590
57.970000 -0.070541
57.980000 -0.065465
57.990000 -0.060355
58.000000 -0.055202
58.010000 -0.049996
58.020000 -0.044704
58.030000 -0.039367
58.040000 -0.034027
58.050000 -0.028676
58.060000 -0.023285
58.070000 -0.017838
58.080000 -0.012304
58.090000 -0.006644
58.100000 -0.000891
58.110000 0.004933
58.120000 0.010790
58.130000 0.016623
58.140000 0.022396
58.150000 0.028145
58.160000 0.033952
58.170000 0.039885
58.180000 0.045946
58.190000 0.052063
58.200000 0.058243
58.210000 0.064460
58.220000 0.070706
58.230000 0.076951
58.240000 0.083162
58.250000 0.089432
58.260000 0.095901
58.270000 0.102522
58.280000 0.109157
58.290000 0.115787
58.300000 0.122466
58.310000 0.129245
58.320000 0.136176
58.330000 0.143214
58.340000 0.150198
58.350000 0.157083
58.360000 0.163990
58.370000 0.171017
58.380000 0.178105
58.390000 0.185123
58.400000 0.192129
58.410000 0.199300
58.420000 0.206756
58.430000 0.214447
58.440000 0.222225
58.450000 0.230060
58.460000 0.237956
58.470000 0.245920
58.480000 0.253935
58.490000 0.261922
58.500000 0.269822
58.510000 0.277619
58.520000 0.285389
58.530000 0.293138
58.540000 0.300814
58.550000 0.308393
58.560000 0.315760
58.570000 0.322911
58.580000 0.329862
58.590000 0.336614
58.600000 0.343198
58.610000 0.349577
58.620000 0.355632
58.630000 0.361346
58.640000 0.366645
58.650000 0.371420
58.660000 0.375663
58.670000 0.379423
58.680000 0.382732
58.690000 0.385602
58.700000 0.388044
58.710000 0.389996
58.720000 0.391507
58.730000 0.392647
58.740000 0.393449
58.750000 0.393942
58.760000 0.394135
58.770000 0.394063
58.780000 0.393731
58.790000 0.393182
58.800000 0.392490
58.810000 0.391683
58.820000 0.390801
58.830000 0.389862
58.840000 0.388885
58.850000 0.387831
58.860000 0.386605
58.870000 0.385170
58.880000 0.383580
58.890000 0.381851
58.900000 0.379995
58.910000 0.378043
58.920000 0.376014
58.930000 0.373998
58.940000 0.371992
58.950000 0.369887
58.960000 0.367665
58.970000 0.365353
58.980000 0.362990
58.990000 0.360600
59.000000 0.358178
59.010000 0.355739
59.020000 0.353272
59.030000 0.350762
59.040000 0.348201
59.050000 0.345629
59.060000 0.343083
59.070000 0.340525
59.080000 0.337975
59.090000 0.335449
59.100000 0.332883
59.110000 0.330251
59.120000 0.327558
59.130000 0.324818
59.140000 0.322018
59.150000 0.319171
59.160000 0.316273
59.170000 0.313322
59.180000 0.310347
59.190000 0.307310
59.200000 0.304214
59.210000 0.301078
59.220000 0.297905
59.230000 0.294726
59.240000 0.291570
59.250000 0.288414
59.260000 0.285189
59.270000 0.281900
59.280000 0.278569
59.290000 0.275165
59.300000 0.271687
59.310000 0.268178
59.320000 0.264624
59.330000 0.261025
59.340000 0.257425
59.350000 0.253802
59.360000 0.250153
59.370000 0.246493
59.380000 0.242811
59.390000 0.239071
59.400000 0.235292
59.410000 0.231479
59.420000 0.227648
59.430000 0.223819
59.440000 0.219976
59.450000 0.216098
59.460000 0.212205
59.470000 0.208324
59.480000 0.204427
59.490000 0.200502
59.500000 0.196535
59.510000 0.192528
59.520000 0.188483
59.530000 0.184428
59.540000 0.180347
59.550000 0.176208
59.560000 0.172021
59.570000 0.167777
59.580000 0.163504
59.590000 0.159208
59.600000 0.154877
59.610000 0.150515
59.620000 0.146114
59.630000 0.141674
59.640000 0.137210
59.650000 0.132723
59.660000 0.128192
59.670000 0.123598
59.680000 0.118937
59.690000 0.114233
59.700000 0.109509
59.710000 0.104751
59.720000 0.099957
59.730000 0.095118
59.740000 0.090235
59.750000 0.085325
59.760000 0.080404
59.770000 0.075432
59.780000 0.070363
59.790000 0.065209
59.800000 0.060044
59.810000 0.054921
59.820000 0.049817
59.830000 0.044689
59.840000 0.039493
59.850000 0.034210
59.860000 0.028842
59.870000 0.023364
59.880000 0.017821
59.890000 0.012263
59.900000 0.006688
59.910000 0.001092
59.920000 -0.004551
59.930000 -0.010243
59.940000 -0.016010
59.950000 -0.021851
59.960000 -0.027739
59.970000 -0.033668
59.980000 -0.039660
59.990000 -0.045703
60.000000 -0.051796


==> _data/flag/ref200.txt <==
t y
0.105530000000 0.297970000000
0.247490000000 0.282270000000
0.385150000000 0.263280000000
0.514820000000 0.242200000000
0.629690000000 0.222570000000
0.735140000000 0.202550000000
0.848890000000 0.179440000000
0.954530000000 0.157490000000
1.068840000000 0.133580000000
1.163790000000 0.109860000000
1.259090000000 0.087690000000
1.332730000000 0.068100000000
1.408990000000 0.048170000000
1.486430000000 0.027210000000
1.562690000000 0.005370000000
1.634250000000 -0.015300000000
1.701520000000 -0.033960000000
1.783250000000 -0.054770000000
1.860690000000 -0.077290000000
1.933430000000 -0.101550000000
2.009100000000 -0.124580000000
2.084770000000 -0.147330000000
2.150350000000 -0.167150000000
2.215590000000 -0.187920000000
2.260760000000 -0.209120000000
2.326360000000 -0.231880000000
2.373390000000 -0.253230000000
2.421000000000 -0.274280000000
2.478000000000 -0.298220000000
2.529630000000 -0.324700000000
2.578710000000 -0.350380000000
2.670510000000 -0.373040000000
2.795840000000 -0.364730000000
2.893130000000 -0.337510000000
2.973330000000 -0.310230000000
3.048990000000 -0.283140000000
3.137350000000 -0.258700000000
3.216770000000 -0.233570000000
3.294380000000 -0.208230000000
3.364190000000 -0.183030000000
3.422260000000 -0.160160000000
3.478190000000 -0.137610000000
3.537120000000 -0.111780000000
3.588740000000 -0.087620000000
3.633050000000 -0.065010000000
3.684240000000 -0.042590000000
3.714790000000 -0.023240000000
3.762500000000 -0.001750000000
3.802390000000 0.021720000000
3.841690000000 0.045000000000
3.870730000000 0.064580000000
3.901380000000 0.082100000000
3.938480000000 0.104550000000
3.982360000000 0.128270000000
4.017530000000 0.151550000000
4.050330000000 0.174320000000
4.089050000000 0.197840000000
4.122390000000 0.220800000000
4.162180000000 0.242890000000
4.201760000000 0.267990000000
4.248220000000 0.293110000000
4.293390000000 0.317920000000
4.345730000000 0.338960000000
4.411300000000 0.359890000000
4.532140000000 0.380560000000
4.674100000000 0.379010000000
4.790250000000 0.359520000000
4.848330000000 0.340700000000
4.920480000000 0.321400000000
4.990290000000 0.301380000000
5.054820000000 0.280610000000
5.118630000000 0.259500000000
5.170970000000 0.239710000000
5.216140000000 0.219890000000
5.262230000000 0.201220000000
5.317770000000 0.181080000000
5.364550000000 0.158030000000
5.396810000000 0.137080000000
5.447150000000 0.115830000000
5.512960000000 0.088970000000
5.560280000000 0.061690000000
5.599000000000 0.042300000000
5.646710000000 0.018140000000
5.691060000000 -0.006970000000
5.737050000000 -0.031850000000
5.775770000000 -0.057420000000
5.826670000000 -0.086280000000
5.861410000000 -0.110740000000
5.896910000000 -0.134610000000
5.941000000000 -0.161620000000
5.987240000000 -0.189250000000
6.030360000000 -0.214660000000
6.065560000000 -0.241430000000
6.117180000000 -0.269740000000
6.156630000000 -0.294980000000
6.192660000000 -0.317020000000
6.231370000000 -0.338700000000
6.279560000000 -0.360970000000
6.345960000000 -0.387000000000
6.386240000000 -0.397430000000
6.519600000000 -0.396360000000
6.645680000000 -0.377950000000
6.724910000000 -0.357140000000
6.797070000000 -0.335970000000
6.874500000000 -0.313070000000
6.946660000000 -0.290010000000
7.021740000000 -0.265840000000
7.081710000000 -0.243230000000
7.139070000000 -0.221920000000
7.190690000000 -0.201110000000
7.242310000000 -0.180410000000
7.293930000000 -0.158710000000
7.349860000000 -0.135320000000
7.407500000000 -0.112050000000
7.451380000000 -0.088780000000
7.493970000000 -0.066510000000
7.539140000000 -0.044130000000
7.571400000000 -0.024450000000
7.606890000000 -0.004640000000
7.644000000000 0.015830000000
7.681100000000 0.038520000000
7.719820000000 0.062980000000
7.760150000000 0.084860000000
7.787570000000 0.105900000000
7.824680000000 0.127150000000
7.864360000000 0.150830000000
7.904800000000 0.174770000000
7.950940000000 0.199350000000
7.986530000000 0.222800000000
8.034710000000 0.246330000000
8.068270000000 0.270910000000
8.119890000000 0.292410000000
8.177970000000 0.311760000000
8.223130000000 0.332230000000
8.300570000000 0.353260000000
8.442530000000 0.366560000000
8.571590000000 0.355070000000
8.673220000000 0.334810000000
8.732900000000 0.315860000000
8.805060000000 0.294630000000
8.880150000000 0.272990000000
8.940110000000 0.251740000000
9.003200000000 0.230360000000
9.055540000000 0.209500000000
9.107170000000 0.188020000000
9.165240000000 0.165520000000
9.203960000000 0.144300000000
9.249710000000 0.123270000000
9.301340000000 0.098610000000
9.360440000000 0.076780000000
9.403280000000 0.054880000000
9.440560000000 0.033550000000
9.483580000000 0.012110000000
9.535630000000 -0.011620000000
9.568540000000 -0.033620000000
9.604030000000 -0.053540000000
9.650810000000 -0.073480000000
9.678880000000 -0.096480000000
9.713730000000 -0.120220000000
9.733090000000 -0.138260000000
9.790090000000 -0.162870000000
9.827730000000 -0.189920000000
9.863580000000 -0.212800000000
9.913760000000 -0.239850000000
9.953920000000 -0.267680000000
10.006250000000 -0.295690000000
10.047120000000 -0.321990000000
10.091860000000 -0.344320000000
10.147360000000 -0.367680000000
10.236400000000 -0.386180000000
10.378370000000 -0.384390000000
10.511720000000 -0.365200000000
10.573240000000 -0.346470000000
10.644690000000 -0.325730000000
10.718600000000 -0.302860000000
10.784890000000 -0.281310000000
10.849420000000 -0.258570000000
10.907490000000 -0.237360000000
10.959120000000 -0.216770000000
11.010740000000 -0.196080000000
11.072400000000 -0.176000000000
11.113980000000 -0.155110000000
11.160770000000 -0.134430000000
11.196260000000 -0.116410000000
11.246270000000 -0.096610000000
11.289500000000 -0.075080000000
11.339830000000 -0.051720000000
11.380700000000 -0.029700000000
11.410810000000 -0.011550000000
11.456570000000 0.009270000000
11.496850000000 0.032750000000
11.535570000000 0.054030000000
11.574280000000 0.076310000000
11.610850000000 0.099180000000
11.646340000000 0.119100000000
11.686130000000 0.141150000000
11.724850000000 0.164720000000
11.763560000000 0.187890000000
11.797980000000 0.210060000000
11.838130000000 0.233440000000
11.892290000000 0.261950000000
11.934200000000 0.290080000000
11.991560000000 0.316090000000
12.068000000000 0.343470000000
12.133520000000 0.365990000000
12.275480000000 0.373560000000
12.398800000000 0.358450000000
12.484740000000 0.335800000000
12.559410000000 0.315790000000
12.625110000000 0.296180000000
12.694920000000 0.274620000000
12.752990000000 0.255370000000
12.804610000000 0.237020000000
12.856240000000 0.216550000000
12.913590000000 0.194260000000
12.959480000000 0.173350000000
13.004650000000 0.156320000000
13.046950000000 0.134890000000
13.093380000000 0.113950000000
13.120800000000 0.093700000000
13.177700000000 0.071680000000
13.229320000000 0.046130000000
13.280950000000 0.019500000000
13.332570000000 -0.006350000000
13.368160000000 -0.027890000000
13.417630000000 -0.052320000000
13.465140000000 -0.079910000000
13.512270000000 -0.106950000000
13.554570000000 -0.133070000000
13.608730000000 -0.162310000000
13.646700000000 -0.192160000000
13.669290000000 -0.211530000000
13.712700000000 -0.234760000000
13.757040000000 -0.263140000000
13.796730000000 -0.287370000000
13.834480000000 -0.311560000000
13.882950000000 -0.335520000000
13.928690000000 -0.358280000000
14.014970000000 -0.381720000000
14.159700000000 -0.383740000000
14.296700000000 -0.364940000000
14.379090000000 -0.343870000000
14.450070000000 -0.323910000000
14.514600000000 -0.304130000000
14.579130000000 -0.283370000000
14.638640000000 -0.263120000000
14.700300000000 -0.241440000000
14.753350000000 -0.219230000000
14.810710000000 -0.197580000000
14.869500000000 -0.174800000000
14.925820000000 -0.152000000000
14.968450000000 -0.128360000000
15.018640000000 -0.106480000000
15.066310000000 -0.087880000000
15.110410000000 -0.067100000000
15.154720000000 -0.045550000000
15.192140000000 -0.023540000000
15.219800000000 -0.005150000000
15.265280000000 0.014450000000
15.303990000000 0.035340000000
15.342710000000 0.057710000000
15.381430000000 0.079000000000
15.414410000000 0.100870000000
15.465510000000 0.125870000000
15.506180000000 0.152190000000
15.544900000000 0.175260000000
15.583610000000 0.197940000000
15.622330000000 0.220320000000
15.658360000000 0.241500000000
15.698040000000 0.263250000000
15.734180000000 0.284720000000
15.779350000000 0.304270000000
15.811610000000 0.325340000000
15.870270000000 0.347700000000
15.952580000000 0.369390000000
16.095530000000 0.375760000000
16.211680000000 0.357970000000
16.283740000000 0.338990000000
16.354820000000 0.318640000000
16.431080000000 0.296920000000
16.502060000000 0.274530000000
16.566590000000 0.253310000000
16.624660000000 0.232320000000
16.676280000000 0.211740000000
16.733640000000 0.189780000000
16.785980000000 0.166540000000
16.831150000000 0.144830000000
16.884390000000 0.122230000000
16.944320000000 0.096020000000
16.979570000000 0.069980000000
17.031910000000 0.050060000000
17.067320000000 0.028920000000
17.119770000000 0.004880000000
17.172430000000 -0.020280000000
17.208280000000 -0.042430000000
17.231220000000 -0.062690000000
17.278980000000 -0.084570000000
17.308660000000 -0.105790000000
17.352070000000 -0.127630000000
17.399000000000 -0.158070000000
17.444880000000 -0.185650000000
17.475000000000 -0.208520000000
17.525710000000 -0.235490000000
17.566770000000 -0.263220000000
17.605490000000 -0.287380000000
17.642590000000 -0.309640000000
17.685270000000 -0.332810000000
17.743150000000 -0.356900000000
17.805520000000 -0.378440000000
17.824880000000 -0.388630000000
18.059330000000 -0.370050000000
18.164730000000 -0.349540000000
18.250760000000 -0.325600000000
18.328200000000 -0.301060000000
18.333330000000 -0.301080000000
18.399180000000 -0.278170000000
18.463710000000 -0.256070000000
18.521780000000 -0.233000000000
18.574840000000 -0.210510000000
18.639220000000 -0.187940000000
18.696010000000 -0.164590000000
18.750210000000 -0.140330000000
18.801830000000 -0.117780000000
18.853460000000 -0.094330000000
18.907660000000 -0.069540000000
18.957990000000 -0.044920000000
18.999290000000 -0.021650000000
19.031010000000 -0.000000000000
19.087640000000 0.024340000000
19.136950000000 0.049760000000
19.175660000000 0.071100000000
19.209000000000 0.092020000000
19.253530000000 0.115210000000
19.286440000000 0.137900000000
19.323540000000 0.158930000000
19.363230000000 0.182160000000
19.403660000000 0.205500000000
19.439690000000 0.226840000000
19.476790000000 0.247960000000
19.518090000000 0.270590000000
19.557450000000 0.293300000000
19.599400000000 0.313220000000
19.638110000000 0.332240000000
19.678590000000 0.352240000000
19.760720000000 0.370550000000
19.928490000000 0.372260000000
20.041770000000 0.351890000000
20.112690000000 0.332710000000
20.185430000000 0.313510000000
20.251130000000 0.292520000000
20.309920000000 0.272530000000
20.373010000000 0.252440000000
20.420510000000 0.232210000000
20.482000000000 0.212060000000
20.540790000000 0.188490000000
20.593130000000 0.166090000000
20.645470000000 0.143340000000
20.697090000000 0.119270000000
20.760900000000 0.092110000000
20.807360000000 0.066340000000
20.838330000000 0.045030000000
20.893180000000 0.024010000000
20.968990000000 -0.000000000000
20.978140000000 -0.022920000000
21.016860000000 -0.044520000000
21.063010000000 -0.068120000000
21.096440000000 -0.092020000000
21.137310000000 -0.114640000000
21.170650000000 -0.136860000000
21.207580000000 -0.158790000000
21.257760000000 -0.187610000000
21.298090000000 -0.215100000000
21.335200000000 -0.237660000000
21.373910000000 -0.260930000000
21.411020000000 -0.283680000000
21.448120000000 -0.305610000000
21.481460000000 -0.326670000000
21.528780000000 -0.347250000000
21.578970000000 -0.366350000000
21.657840000000 -0.382930000000
21.799800000000 -0.378780000000
21.926870000000 -0.360190000000
22.006290000000 -0.339170000000
22.077270000000 -0.319170000000
22.141800000000 -0.298670000000
22.206320000000 -0.277730000000
22.270850000000 -0.255170000000
22.328930000000 -0.233670000000
22.380550000000 -0.212970000000
22.437910000000 -0.190620000000
22.495410000000 -0.168260000000
22.549610000000 -0.144810000000
22.592770000000 -0.123390000000
22.651570000000 -0.100340000000
22.703190000000 -0.073810000000
22.750510000000 -0.051580000000
22.789220000000 -0.031990000000
22.833530000000 -0.009570000000
22.870960000000 0.012260000000
22.909680000000 0.033150000000
22.941940000000 0.052120000000
22.977430000000 0.071770000000
23.017220000000 0.093520000000
23.053250000000 0.114620000000
23.090350000000 0.136680000000
23.130680000000 0.158820000000
23.158110000000 0.179850000000
23.202630000000 0.202650000000
23.235540000000 0.225280000000
23.275330000000 0.246970000000
23.317960000000 0.271040000000
23.359940000000 0.294900000000
23.400090000000 0.318470000000
23.456010000000 0.339260000000
23.509790000000 0.359110000000
23.580770000000 0.377060000000
23.722730000000 0.375350000000
23.838880000000 0.355940000000
23.896950000000 0.336600000000
23.969110000000 0.316930000000
24.045370000000 0.295350000000
24.121630000000 0.270870000000
24.181590000000 0.249460000000
24.240380000000 0.228170000000
24.302040000000 0.206590000000
24.355100000000 0.184660000000
24.412460000000 0.161340000000
24.464800000000 0.138340000000
24.497060000000 0.116990000000
24.544380000000 0.094810000000
24.599130000000 0.072330000000
24.660860000000 0.043580000000
24.712590000000 0.016120000000
24.750870000000 -0.007580000000
24.800930000000 -0.031880000000
24.845510000000 -0.057450000000
24.889390000000 -0.080720000000
24.927250000000 -0.102740000000
24.960050000000 -0.125250000000
25.005540000000 -0.149320000000
25.043400000000 -0.176000000000
25.076200000000 -0.199540000000
25.116530000000 -0.222140000000
25.155250000000 -0.246510000000
25.192350000000 -0.269130000000
25.228380000000 -0.291560000000
25.267090000000 -0.313740000000
25.313990000000 -0.336130000000
25.382580000000 -0.362940000000
25.475730000000 -0.382360000000
25.619850000000 -0.375770000000
25.749710000000 -0.355450000000
25.839240000000 -0.331270000000
25.910220000000 -0.310490000000
25.974750000000 -0.290080000000
26.039280000000 -0.268960000000
26.103810000000 -0.245420000000
26.169050000000 -0.221450000000
26.213500000000 -0.201000000000
26.266560000000 -0.177090000000
26.332000000000 -0.154360000000
26.385150000000 -0.129150000000
26.439350000000 -0.104980000000
26.493120000000 -0.083710000000
26.531840000000 -0.063020000000
26.568410000000 -0.041900000000
26.609270000000 -0.023140000000
26.647990000000 -0.003250000000
26.692300000000 0.019640000000
26.729730000000 0.042000000000
26.761990000000 0.062930000000
26.797480000000 0.082740000000
26.834580000000 0.102650000000
26.871690000000 0.124540000000
26.910400000000 0.148210000000
26.950730000000 0.170570000000
26.983540000000 0.192870000000
27.022250000000 0.215640000000
27.050520000000 0.236510000000
27.095380000000 0.257510000000
27.129800000000 0.278640000000
27.172390000000 0.301740000000
27.231060000000 0.330040000000
27.297570000000 0.358320000000
27.375010000000 0.377770000000
27.516970000000 0.376410000000
27.633120000000 0.358500000000
27.702610000000 0.337060000000
27.776250000000 0.316770000000
27.846060000000 0.296460000000
27.910590000000 0.275240000000
27.975110000000 0.253220000000
28.033190000000 0.233440000000
28.084810000000 0.213530000000
28.142170000000 0.191280000000
28.195230000000 0.168700000000
28.252580000000 0.143670000000
28.305820000000 0.119610000000
28.365760000000 0.093740000000
28.423880000000 0.064970000000
28.452620000000 0.045350000000
28.514670000000 0.019250000000
28.549410000000 -0.005150000000
28.592000000000 -0.024420000000
28.636520000000 -0.046490000000
28.672020000000 -0.068080000000
28.697830000000 -0.089110000000
28.733320000000 -0.108920000000
28.768810000000 -0.127010000000
28.803220000000 -0.149250000000
28.843010000000 -0.171910000000
28.870440000000 -0.192720000000
28.915930000000 -0.215700000000
28.947870000000 -0.240050000000
28.988200000000 -0.263120000000
29.032080000000 -0.286680000000
29.064020000000 -0.308410000000
29.102740000000 -0.327430000000
29.152750000000 -0.347560000000
29.208590000000 -0.368450000000
29.300520000000 -0.382450000000
29.439900000000 -0.374300000000
29.557120000000 -0.354990000000
29.634650000000 -0.334600000000
29.704460000000 -0.314340000000
29.768990000000 -0.294020000000
29.833520000000 -0.271550000000
29.891590000000 -0.251460000000
29.943210000000 -0.233110000000
29.975480000000 -0.215880000000


==> _data/heaving_plate/error.txt <==
t s
0.000265 0.000363 
0.000530 0.000251 
0.000796 0.000161 
0.001061 0.000133 
0.001326 0.000096 
0.001591 0.000060 
0.001857 0.000057 
0.002122 0.000041 
0.002387 0.000042 
0.002652 0.000034 
0.002918 0.000041 
0.003183 0.000054 
0.003448 0.000054 
0.003713 0.000054 
0.003979 0.000043 
0.004244 0.000068 
0.004509 0.000093 
0.004774 0.000064 
0.005040 0.000090 
0.005305 0.000086 
0.005570 0.000086 
0.005835 0.000018 
0.006101 0.000018 
0.006366 0.000007 
0.006631 0.000015 
0.006896 0.000015 
0.007162 0.000039 
0.007427 0.000043 
0.007692 0.000040 
0.007957 0.000047 
0.008223 0.000039 
0.008488 0.000075 
0.008753 0.000125 
0.009019 0.000125 
0.009284 0.000050 
0.009549 0.000050 
0.009814 0.000054 
0.010080 0.000070 
0.010345 0.000047 
0.010610 0.000017 
0.010875 0.000017 
0.011141 0.000018 
0.011406 0.000022 
0.011671 0.000038 
0.011936 0.000033 
0.012202 0.000061 
0.012467 0.000033 
0.012732 0.000134 
0.012997 0.000036 
0.013263 0.000127 
0.013528 0.000134 
0.013793 0.000134 
0.014058 0.000066 
0.014324 0.000055 
0.014589 0.000055 
0.014854 0.000100 
0.015119 0.000101 
0.015385 0.000143 
0.015650 0.000129 
0.015915 0.000129 
0.016180 0.000051 
0.016446 0.000018 
0.016711 0.000010 
0.016976 0.000017 
0.017242 0.000045 
0.017507 0.000077 
0.017772 0.000051 
0.018037 0.000267 
0.018303 0.000116 
0.018568 0.000116 
0.018833 0.000037 
0.019098 0.000037 
0.019364 0.000024 
0.019629 0.000024 
0.019894 0.000024 
0.020159 0.000060 
0.020425 0.000067 
0.020690 0.000141 
0.020955 0.000086 
0.021220 0.000086 
0.021486 0.000065 
0.021751 0.000064 
0.022016 0.000035 
0.022281 0.000070 
0.022547 0.000061 
0.022812 0.000061 
0.023077 0.000065 
0.023342 0.000048 
0.023608 0.000248 
0.023873 0.000032 
0.024138 0.000094 
0.024403 0.000094 
0.024669 0.000101 
0.024934 0.000159 
0.025199 0.000087 
0.025465 0.000027 
0.025730 0.000027 
0.025995 0.000098 
0.026260 0.000099 
0.026526 0.000072 
0.026791 0.000048 
0.027056 0.000048 
0.027321 0.000066 
0.027587 0.000090 
0.027852 0.000087 
0.028117 0.000093 
0.028382 0.000095 
0.028648 0.000095 
0.028913 0.000070 
0.029178 0.000070 
0.029443 0.000070 
0.029709 0.000030 
0.029974 0.000030 
0.030239 0.000083 
0.030504 0.000083 
0.030770 0.000083 
0.031035 0.000141 
0.031300 0.000142 
0.031565 0.000112 
0.031831 0.000086 
0.032096 0.000087 
0.032361 0.000087 
0.032626 0.000095 
0.032892 0.000082 
0.033157 0.000101 
0.033422 0.000077 
0.033688 0.000095 
0.033953 0.000147 
0.034218 0.000147 
0.034483 0.000049 
0.034749 0.000038 
0.035014 0.000043 
0.035279 0.000057 
0.035544 0.000057 
0.035810 0.000079 
0.036075 0.000021 
0.036340 0.000092 
0.036605 0.000092 
0.036871 0.000119 
0.037136 0.000166 
0.037401 0.000121 
0.037666 0.000104 
0.037932 0.000087 
0.038197 0.000072 
0.038462 0.000049 
0.038727 0.000047 
0.038993 0.000017 
0.039258 0.000052 
0.039523 0.000064 
0.039788 0.000064 
0.040054 0.000053 
0.040319 0.000049 
0.040584 0.000049 
0.040850 0.000048 
0.041115 0.000015 
0.041380 0.000029 
0.041645 0.000010 
0.041911 0.000029 
0.042176 0.000048 
0.042441 0.000066 
0.042706 0.000155 
0.042972 0.000157 
0.043237 0.000101 
0.043502 0.000070 
0.043767 0.000081 
0.044033 0.000076 
0.044298 0.000060 
0.044563 0.000059 
0.044828 0.000064 
0.045094 0.000079 
0.045359 0.000078 
0.045624 0.000042 
0.045889 0.000015 
0.046155 0.000016 
0.046420 0.000020 
0.046685 0.000018 
0.046950 0.000018 
0.047216 0.000024 
0.047481 0.000025 
0.047746 0.000052 
0.048011 0.000025 
0.048277 0.000079 
0.048542 0.000093 
0.048807 0.000093 
0.049073 0.000050 
0.049338 0.000041 
0.049603 0.000031 
0.049868 0.000032 
0.050134 0.000087 
0.050399 0.000232 
0.050664 0.000144 
0.050929 0.000133 
0.051195 0.000137 
0.051460 0.000089 
0.051725 0.000083 
0.051990 0.000078 
0.052256 0.000047 
0.052521 0.000090 
0.052786 0.000129 
0.053051 0.000146 
0.053317 0.000146 
0.053582 0.000137 
0.053847 0.000031 
0.054112 0.000122 
0.054378 0.000038 
0.054643 0.000038 
0.054908 0.000030 
0.055173 0.000020 
0.055439 0.000020 
0.055704 0.000036 
0.055969 0.000090 
0.056234 0.000089 
0.056500 0.000088 
0.056765 0.000021 
0.057030 0.000021 
0.057296 0.000031 
0.057561 0.000031 
0.057826 0.000010 
0.058091 0.000010 
0.058357 0.000017 
0.058622 0.000017 
0.058887 0.000014 
0.059152 0.000014 
0.059418 0.000014 
0.059683 0.000021 
0.059948 0.000021 
0.060213 0.000080 
0.060479 0.000099 
0.060744 0.000093 
0.061009 0.000092 
0.061274 0.000095 
0.061540 0.000076 
0.061805 0.000085 
0.062070 0.000085 
0.062335 0.000086 
0.062601 0.000081 
0.062866 0.000072 
0.063131 0.000046 
0.063396 0.000038 
0.063662 0.000046 
0.063927 0.000149 
0.064192 0.000146 
0.064457 0.000128 
0.064723 0.000083 
0.064988 0.000040 
0.065253 0.000037 
0.065519 0.000033 
0.065784 0.000046 
0.066049 0.000010 
0.066314 0.000010 
0.066580 0.000010 
0.066845 0.000009 
0.067110 0.000149 
0.067375 0.000019 
0.067641 0.000019 
0.067906 0.000019 
0.068171 0.000055 
0.068436 0.000060 
0.068702 0.000044 
0.068967 0.000026 
0.069232 0.000015 
0.069497 0.000015 
0.069763 0.000060 
0.070028 0.000060 
0.070293 0.000029 
0.070558 0.000028 
0.070824 0.000033 
0.071089 0.000363 
0.071354 0.000363 
0.071619 0.000077 
0.071885 0.000036 
0.072150 0.000072 
0.072415 0.000011 
0.072680 0.000082 
0.072946 0.000028 
0.073211 0.000028 
0.073476 0.000013 
0.073742 0.000013 
0.074007 0.000017 
0.074272 0.000025 
0.074537 0.000022 
0.074803 0.000028 
0.075068 0.000046 
0.075333 0.000050 
0.075598 0.000036 
0.075864 0.000014 
0.076129 0.000014 
0.076394 0.000091 
0.076659 0.000091 
0.076925 0.000058 
0.077190 0.000053 
0.077455 0.000053 
0.077720 0.000204 
0.077986 0.000205 
0.078251 0.000226 
0.078516 0.000063 
0.078781 0.000063 
0.079047 0.000063 
0.079312 0.000066 
0.079577 0.000083 
0.079842 0.000049 
0.080108 0.000056 
0.080373 0.000027 
0.080638 0.000056 
0.080903 0.000027 
0.081169 0.000033 
0.081434 0.000033 
0.081699 0.000052 
0.081965 0.000063 
0.082230 0.000072 
0.082495 0.000072 
0.082760 0.000089 
0.083026 0.000088 
0.083291 0.000086 
0.083556 0.000046 
0.083821 0.000079 
0.084087 0.000043 
0.084352 0.000033 
0.084617 0.000027 
0.084882 0.000027 
0.085148 0.000006 
0.085413 0.000066 
0.085678 0.000087 
0.085943 0.000087 
0.086209 0.000023 
0.086474 0.000020 
0.086739 0.000004 
0.087004 0.000004 
0.087270 0.000004 
0.087535 0.000043 
0.087800 0.000081 
0.088065 0.000042 
0.088331 0.000022 
0.088596 0.000019 
0.088861 0.000020 
0.089127 0.000053 
0.089392 0.000054 
0.089657 0.000048 
0.089922 0.000048 
0.090188 0.000076 
0.090453 0.000076 
0.090718 0.000079 
0.090983 0.000041 
0.091249 0.000041 
0.091514 0.000034 
0.091779 0.000036 
0.092044 0.000037 
0.092310 0.000021 
0.092575 0.000018 
0.092840 0.000018 
0.093105 0.000023 
0.093371 0.000042 
0.093636 0.000041 
0.093901 0.000041 
0.094166 0.000054 
0.094432 0.000064 
0.094697 0.000055 
0.094962 0.000048 
0.095227 0.000048 
0.095493 0.000054 
0.095758 0.000099 
0.096023 0.000057 
0.096288 0.000019 
0.096554 0.000012 
0.096819 0.000019 
0.097084 0.000046 
0.097350 0.000111 
0.097615 0.000068 
0.097880 0.000006 
0.098145 0.000006 
0.098411 0.000021 
0.098676 0.000038 
0.098941 0.000022 
0.099206 0.000036 
0.099472 0.000040 
0.099737 0.000040 
0.100002 0.000061 
0.100267 0.000032 
0.100533 0.000075 
0.100798 0.000032 
0.101063 0.000036 
0.101328 0.000036 
0.101594 0.000037 
0.101859 0.000053 
0.102124 0.000070 
0.102389 0.000070 
0.102655 0.000040 
0.102920 0.000039 
0.103185 0.000039 
0.103450 0.000035 
0.103716 0.000035 
0.103981 0.000049 
0.104246 0.000050 
0.104511 0.000022 
0.104777 0.000011 
0.105042 0.000011 
0.105307 0.000025 
0.105573 0.000026 
0.105838 0.000024 
0.106103 0.000025 
0.106368 0.000063 
0.106634 0.000071 
0.106899 0.000054 
0.107164 0.000062 
0.107429 0.000011 
0.107695 0.000011 
0.107960 0.000011 
0.108225 0.000013 
0.108490 0.000015 
0.108756 0.000019 
0.109021 0.000019 
0.109286 0.000019 
0.109551 0.000020 
0.109817 0.000020 
0.110082 0.000011 
0.110347 0.000011 
0.110612 0.000007 
0.110878 0.000013 
0.111143 0.000012 
0.111408 0.000022 
0.111673 0.000021 
0.111939 0.000023 
0.112204 0.000012 
0.112469 0.000014 
0.112734 0.000014 
0.113000 0.000014 
0.113265 0.000050 
0.113530 0.000008 
0.113796 0.000050 
0.114061 0.000043 
0.114326 0.000043 
0.114591 0.000043 
0.114857 0.000074 
0.115122 0.000094 
0.115387 0.000072 
0.115652 0.000091 
0.115918 0.000059 
0.116183 0.000010 
0.116448 0.000010 
0.116713 0.000012 
0.116979 0.000034 
0.117244 0.000035 
0.117509 0.000032 
0.117774 0.000027 
0.118040 0.000019 
0.118305 0.000027 
0.118570 0.000018 
0.118835 0.000010 
0.119101 0.000006 
0.119366 0.000005 
0.119631 0.000005 
0.119896 0.000005 
0.120162 0.000006 
0.120427 0.000012 
0.120692 0.000017 
0.120957 0.000017 
0.121223 0.000018 
0.121488 0.000019 
0.121753 0.000018 
0.122019 0.000018 
0.122284 0.000019 
0.122549 0.000150 
0.122814 0.000018 
0.123080 0.000019 
0.123345 0.000010 
0.123610 0.000017 
0.123875 0.000020 
0.124141 0.000024 
0.124406 0.000020 
0.124671 0.000012 
0.124936 0.000007 
0.125202 0.000007 
0.125467 0.000081 
0.125732 0.000081 
0.125997 0.000007 
0.126263 0.000007 
0.126528 0.000005 
0.126793 0.000004 
0.127058 0.000004 
0.127324 0.000004 
0.127589 0.000004 
0.127854 0.000004 
0.128119 0.000008 
0.128385 0.000076 
0.128650 0.000009 
0.128915 0.000065 
0.129180 0.000009 
0.129446 0.000032 
0.129711 0.000032 
0.129976 0.000032 
0.130242 0.000023 
0.130507 0.000029 
0.130772 0.000025 
0.131037 0.000045 
0.131303 0.000036 
0.131568 0.000038 
0.131833 0.000032 
0.132098 0.000032 
0.132364 0.000034 
0.132629 0.000050 
0.132894 0.000050 
0.133159 0.000012 
0.133425 0.000012 
0.133690 0.000048 
0.133955 0.000048 
0.134220 0.000015 
0.134486 0.000015 
0.134751 0.000003 
0.135016 0.000001 
0.135281 0.000001 
0.135547 0.000001 
0.135812 0.000036 
0.136077 0.000034 
0.136342 0.000034 
0.136608 0.000012 
0.136873 0.000012 
0.137138 0.000024 
0.137404 0.000034 
0.137669 0.000035 
0.137934 0.000035 
0.138199 0.000012 
0.138465 0.000012 
0.138730 0.000020 
0.138995 0.000032 
0.139260 0.000018 
0.139526 0.000036 
0.139791 0.000023 
0.140056 0.000023 
0.140321 0.000009 
0.140587 0.000009 
0.140852 0.000054 
0.141117 0.000054 
0.141382 0.000002 
0.141648 0.000002 
0.141913 0.000009 
0.142178 0.000018 
0.142443 0.000018 
0.142709 0.000037 
0.142974 0.000031 
0.143239 0.000037 
0.143504 0.000033 
0.143770 0.000029 
0.144035 0.000019 
0.144300 0.000022 
0.144565 0.000023 
0.144831 0.000017 
0.145096 0.000004 
0.145361 0.000004 
0.145627 0.000009 
0.145892 0.000012 
0.146157 0.000019 
0.146422 0.000031 
0.146688 0.000031 
0.146953 0.000033 
0.147218 0.000022 
0.147483 0.000022 
0.147749 0.000022 
0.148014 0.000135 
0.148279 0.000135 
0.148544 0.000006 
0.148810 0.000006 
0.149075 0.000003 
0.149340 0.000011 
0.149605 0.000049 
0.149871 0.000049 
0.150136 0.000006 
0.150401 0.000006 
0.150666 0.000015 
0.150932 0.000015 
0.151197 0.000002 
0.151462 0.000002 
0.151727 0.000005 
0.151993 0.000006 
0.152258 0.000056 
0.152523 0.000066 
0.152788 0.000056 
0.153054 0.000004 
0.153319 0.000004 
0.153584 0.000012 
0.153850 0.000014 
0.154115 0.000011 
0.154380 0.000009 
0.154645 0.000009 
0.154911 0.000009 
0.155176 0.000041 
0.155441 0.000010 
0.155706 0.000010 
0.155972 0.000010 
0.156237 0.000003 
0.156502 0.000014 
0.156767 0.000004 
0.157033 0.000013 
0.157298 0.000003 
0.157563 0.000008 
0.157828 0.000010 
0.158094 0.000010 
0.158359 0.000030 
0.158624 0.000014 
0.158889 0.000014 
0.159155 0.000010 
0.159420 0.000007 
0.159685 0.000011 
0.159950 0.000010 
0.160216 0.000012 
0.160481 0.000009 
0.160746 0.000012 
0.161011 0.000016 
0.161277 0.000016 
0.161542 0.000017 
0.161807 0.000030 
0.162073 0.000030 
0.162338 0.000001 
0.162603 0.000001 
0.162868 0.000000 
0.163134 0.000001 
0.163399 0.000000 
0.163664 0.000001 
0.163929 0.000012 
0.164195 0.000020 
0.164460 0.000020 
0.164725 0.000020 
0.164990 0.000010 
0.165256 0.000003 
0.165521 0.000003 
0.165786 0.000019 
0.166051 0.000019 
0.166317 0.000006 
0.166582 0.000006 
0.166847 0.000004 
0.167112 0.000004 
0.167378 0.000004 
0.167643 0.000004 
0.167908 0.000004 
0.168173 0.000005 
0.168439 0.000019 
0.168704 0.000020 
0.168969 0.000037 
0.169234 0.000015 
0.169500 0.000019 
0.169765 0.000019 
0.170030 0.000019 
0.170296 0.000017 
0.170561 0.000010 
0.170826 0.000009 
0.171091 0.000009 
0.171357 0.000009 
0.171622 0.000009 
0.171887 0.000009 
0.172152 0.000014 
0.172418 0.000005 
0.172683 0.000016 
0.172948 0.000001 
0.173213 0.000016 
0.173479 0.000005 
0.173744 0.000005 
0.174009 0.000005 
0.174274 0.000001 
0.174540 0.000018 
0.174805 0.000003 
0.175070 0.000018 
0.175335 0.000039 
0.175601 0.000039 
0.175866 0.000019 
0.176131 0.000009 
0.176396 0.000002 
0.176662 0.000002 
0.176927 0.000013 
0.177192 0.000040 
0.177457 0.000040 
0.177723 0.000036 
0.177988 0.000008 
0.178253 0.000003 
0.178519 0.000003 
0.178784 0.000013 
0.179049 0.000013 
0.179314 0.000003 
0.179580 0.000001 
0.179845 0.000003 
0.180110 0.000002 
0.180375 0.000003 
0.180641 0.000004 
0.180906 0.000004 
0.181171 0.000003 
0.181436 0.000003 
0.181702 0.000002 
0.181967 0.000005 
0.182232 0.000002 
0.182497 0.000009 
0.182763 0.000001 
0.183028 0.000016 
0.183293 0.000001 
0.183558 0.000003 
0.183824 0.000001 
0.184089 0.000001 
0.184354 0.000001 
0.184619 0.000001 
0.184885 0.000001 
0.185150 0.000000 
0.185415 0.000000 
0.185681 0.000006 
0.185946 0.000014 
0.186211 0.000016 
0.186476 0.000016 
0.186742 0.000011 
0.187007 0.000001 
0.187272 0.000001 
0.187537 0.000001 
0.187803 0.000013 
0.188068 0.000013 
0.188333 0.000055 
0.188598 0.000001 
0.188864 0.000001 
0.189129 0.000001 
0.189394 0.000006 
0.189659 0.000006 
0.189925 0.000004 
0.190190 0.000003 
0.190455 0.000002 
0.190720 0.000001 
0.190986 0.000001 
0.191251 0.000001 
0.191516 0.000001 
0.191781 0.000000 
0.192047 0.000001 
0.192312 0.000001 
0.192577 0.000003 
0.192842 0.000003 
0.193108 0.000003 
0.193373 0.000006 
0.193638 0.000006 
0.193904 0.000009 
0.194169 0.000009 
0.194434 0.000003 
0.194699 0.000002 
0.194965 0.000002 
0.195230 0.000001 
0.195495 0.000009 
0.195760 0.000001 
0.196026 0.000001 
0.196291 0.000001 
0.196556 0.000000 
0.196821 0.000000 
0.197087 0.000000 
0.197352 0.000000 
0.197617 0.000000 
0.197882 0.000000 
0.198148 0.000001 
0.198413 0.000001 
0.198678 0.000001 
0.198943 0.000001 
0.199209 0.000001 
0.199474 0.000001 
0.199739 0.000001 
0.200004 0.000001 
0.200270 0.000001 
0.200535 0.000001 
0.200800 0.000002 
0.201065 0.000002 
0.201331 0.000008 
0.201596 0.000015 
0.201861 0.000009 
0.202127 0.000005 
0.202392 0.000004 
0.202657 0.000004 
0.202922 0.000002 
0.203188 0.000002 
0.203453 0.000007 
0.203718 0.000007 
0.203983 0.000002 
0.204249 0.000001 
0.204514 0.000001 
0.204779 0.000000 
0.205044 0.000000 
0.205310 0.000000 
0.205575 0.000000 
0.205840 0.000000 
0.206105 0.000002 
0.206371 0.000002 
0.206636 0.000002 
0.206901 0.000002 
0.207166 0.000003 
0.207432 0.000001 
0.207697 0.000022 
0.207962 0.000001 
0.208227 0.000001 
0.208493 0.000001 
0.208758 0.000000 
0.209023 0.000001 
0.209288 0.000000 
0.209554 0.000000 
0.209819 0.000000 
0.210084 0.000001 
0.210350 0.000001 
0.210615 0.000001 
0.210880 0.000001 
0.211145 0.000000 
0.211411 0.000001 
0.211676 0.000001 
0.211941 0.000001 
0.212206 0.000001 
0.212472 0.000004 
0.212737 0.000004 
0.213002 0.000001 
0.213267 0.000000 
0.213533 0.000001 
0.213798 0.000007 
0.214063 0.000007 
0.214328 0.000008 
0.214594 0.000001 
0.214859 0.000017 
0.215124 0.000001 
0.215389 0.000001 
0.215655 0.000001 
0.215920 0.000000 
0.216185 0.000000 
0.216450 0.000000 
0.216716 0.000000 
0.216981 0.000002 
0.217246 0.000001 
0.217511 0.000003 
0.217777 0.000033 
0.218042 0.000033 
0.218307 0.000005 
0.218573 0.000003 
0.218838 0.000003 
0.219103 0.000000 
0.219368 0.000000 
0.219634 0.000000 
0.219899 0.000000 
0.220164 0.000001 
0.220429 0.000001 
0.220695 0.000001 
0.220960 0.000000 
0.221225 0.000000 
0.221490 0.000000 
0.221756 0.000000 
0.222021 0.000000 
0.222286 0.000000 
0.222551 0.000000 
0.222817 0.000000 
0.223082 0.000004 
0.223347 0.000000 
0.223612 0.000000 
0.223878 0.000000 
0.224143 0.000000 
0.224408 0.000000 
0.224673 0.000000 
0.224939 0.000000 
0.225204 0.000000 
0.225469 0.000000 
0.225734 0.000000 
0.226000 0.000000 
0.226265 0.000000 
0.226530 0.000000 
0.226796 0.000000 
0.227061 0.000000 
0.227326 0.000000 
0.227591 0.000000 
0.227857 0.000000 
0.228122 0.000000 
0.228387 0.000000 
0.228652 0.000000 
0.228918 0.000000 
0.229183 0.000000 
0.229448 0.000000 
0.229713 0.000000 
0.229979 0.000000 
0.230244 0.000000 
0.230509 0.000000 
0.230774 0.000000 
0.231040 0.000000 
0.231305 0.000000 
0.231570 0.000000 
0.231835 0.000000 
0.232101 0.000001 
0.232366 0.000000 
0.232631 0.000000 
0.232896 0.000000 
0.233162 0.000000 
0.233427 0.000000 
0.233692 0.000001 
0.233958 0.000001 
0.234223 0.000000 
0.234488 0.000000 
0.234753 0.000000 
0.235019 0.000000 
0.235284 0.000000 
0.235549 0.000000 
0.235814 0.000000 
0.236080 0.000000 
0.236345 0.000000 
0.236610 0.000000 
0.236875 0.000000 
0.237141 0.000000 
0.237406 0.000000 
0.237671 0.000000 
0.237936 0.000000 
0.238202 0.000000 
0.238467 0.000000 
0.238732 0.000000 
0.238997 0.000001 
0.239263 0.000001 
0.239528 0.000000 
0.239793 0.000000 
0.240058 0.000000 
0.240324 0.000000 
0.240589 0.000000 
0.240854 0.000000 
0.241119 0.000000 
0.241385 0.000000 
0.241650 0.000000 
0.241915 0.000000 
0.242181 0.000000 
0.242446 0.000000 
0.242711 0.000000 
0.242976 0.000000 
0.243242 0.000000 
0.243507 0.000000 
0.243772 0.000000 
0.244037 0.000000 
0.244303 0.000000 
0.244568 0.000000 
0.244833 0.000000 
0.245098 0.000000 
0.245364 0.000000 
0.245629 0.000000 
0.245894 0.000000 
0.246159 0.000000 
0.246425 0.000000 
0.246690 0.000000 
0.246955 0.000000 
0.247220 0.000000 
0.247486 0.000000 
0.247751 0.000000 
0.248016 0.000000 
0.248281 0.000000 
0.248547 0.000000 
0.248812 0.000000 
0.249077 0.000000 
0.249342 0.000000 
0.249608 0.000000 
0.249873 0.000000 
0.250138 0.000000 
0.250404 0.000000 
0.250669 0.000000 
0.250934 0.000000 
0.251199 0.000000 
0.251465 0.000000 
0.251730 0.000000 
0.251995 0.000000 
0.252260 0.000000 
0.252526 0.000000 
0.252791 0.000000 
0.253056 0.000000 
0.253321 0.000000 
0.253587 0.000000 
0.253852 0.000000 
0.254117 0.000000 
0.254382 0.000000 
0.254648 0.000000 
0.254913 0.000000 
0.255178 0.000000 
0.255443 0.000000 
0.255709 0.000000 
0.255974 0.000000 
0.256239 0.000000 
0.256504 0.000000 
0.256770 0.000000 
0.257035 0.000000 
0.257300 0.000000 
0.257565 0.000000 
0.257831 0.000000 
0.258096 0.000000 
0.258361 0.000000 
0.258627 0.000000 
0.258892 0.000000 
0.259157 0.000000 
0.259422 0.000000 
0.259688 0.000000 
0.259953 0.000000 
0.260218 0.000000 
0.260483 0.000000 
0.260749 0.000000 
0.261014 0.000000 
0.261279 0.000000 
0.261544 0.000000 
0.261810 0.000000 
0.262075 0.000000 
0.262340 0.000000 
0.262605 0.000000 
0.262871 0.000000 
0.263136 0.000000 
0.263401 0.000000 
0.263666 0.000000 
0.263932 0.000000 
0.264197 0.000007 
0.264462 0.000007 
0.264727 0.000000 
0.264993 0.000000 
0.265258 0.000000 
0.265523 0.000000 
0.265788 0.000000 
0.266054 0.000000 
0.266319 0.000000 
0.266584 0.000000 
0.266850 0.000000 
0.267115 0.000000 
0.267380 0.000000 
0.267645 0.000000 
0.267911 0.000000 
0.268176 0.000000 
0.268441 0.000000 
0.268706 0.000000 
0.268972 0.000000 
0.269237 0.000000 
0.269502 0.000000 
0.269767 0.000000 
0.270033 0.000000 
0.270298 0.000003 
0.270563 0.000003 
0.270828 0.000003 
0.271094 0.000001 
0.271359 0.000000 
0.271624 0.000000 
0.271889 0.000000 
0.272155 0.000000 
0.272420 0.000000 
0.272685 0.000000 
0.272950 0.000000 
0.273216 0.000000 
0.273481 0.000000 
0.273746 0.000000 
0.274011 0.000000 
0.274277 0.000000 
0.274542 0.000000 
0.274807 0.000000 
0.275073 0.000000 
0.275338 0.000000 
0.275603 0.000000 
0.275868 0.000002 
0.276134 0.000002 
0.276399 0.000001 
0.276664 0.000001 
0.276929 0.000001 
0.277195 0.000001 
0.277460 0.000001 
0.277725 0.000001 
0.277990 0.000001 
0.278256 0.000000 
0.278521 0.000000 
0.278786 0.000000 
0.279051 0.000000 
0.279317 0.000000 
0.279582 0.000001 
0.279847 0.000001 
0.280112 0.000001 
0.280378 0.000000 
0.280643 0.000000 
0.280908 0.000000 
0.281173 0.000009 
0.281439 0.000009 
0.281704 0.000001 
0.281969 0.000001 
0.282235 0.000001 
0.282500 0.000001 
0.282765 0.000000 
0.283030 0.000000 
0.283296 0.000003 
0.283561 0.000003 
0.283826 0.000001 
0.284091 0.000000 
0.284357 0.000000 
0.284622 0.000000 
0.284887 0.000001 
0.285152 0.000001 
0.285418 0.000001 
0.285683 0.000001 
0.285948 0.000002 
0.286213 0.000003 
0.286479 0.000003 
0.286744 0.000003 
0.287009 0.000006 
0.287274 0.000007 
0.287540 0.000006 
0.287805 0.000003 
0.288070 0.000004 
0.288335 0.000004 
0.288601 0.000000 
0.288866 0.000000 
0.289131 0.000000 
0.289396 0.000018 
0.289662 0.000018 
0.289927 0.000002 
0.290192 0.000001 
0.290458 0.000001 
0.290723 0.000000 
0.290988 0.000000 
0.291253 0.000001 
0.291519 0.000001 
0.291784 0.000001 
0.292049 0.000002 
0.292314 0.000005 
0.292580 0.000005 
0.292845 0.000001 
0.293110 0.000001 
0.293375 0.000001 
0.293641 0.000001 
0.293906 0.000001 
0.294171 0.000003 
0.294436 0.000010 
0.294702 0.000003 
0.294967 0.000003 
0.295232 0.000001 
0.295497 0.000000 
0.295763 0.000001 
0.296028 0.000002 
0.296293 0.000007 
0.296558 0.000007 
0.296824 0.000004 
0.297089 0.000001 
0.297354 0.000001 
0.297619 0.000001 
0.297885 0.000003 
0.298150 0.000007 
0.298415 0.000004 
0.298681 0.000006 
0.298946 0.000004 
0.299211 0.000007 
0.299476 0.000007 
0.299742 0.000007 
0.300007 0.000007 
0.300272 0.000004 
0.300537 0.000007 
0.300803 0.000007 
0.301068 0.000007 
0.301333 0.000005 
0.301598 0.000005 
0.301864 0.000004 
0.302129 0.000001 
0.302394 0.000000 
0.302659 0.000000 
0.302925 0.000000 
0.303190 0.000002 
0.303455 0.000010 
0.303720 0.000010 
0.303986 0.000002 
0.304251 0.000002 
0.304516 0.000003 
0.304781 0.000010 
0.305047 0.000003 
0.305312 0.000002 
0.305577 0.000001 
0.305842 0.000001 
0.306108 0.000001 
0.306373 0.000001 
0.306638 0.000040 
0.306904 0.000001 
0.307169 0.000001 
0.307434 0.000001 
0.307699 0.000002 
0.307965 0.000002 
0.308230 0.000002 
0.308495 0.000003 
0.308760 0.000003 
0.309026 0.000003 
0.309291 0.000003 
0.309556 0.000002 
0.309821 0.000002 
0.310087 0.000011 
0.310352 0.000043 
0.310617 0.000007 
0.310882 0.000002 
0.311148 0.000002 
0.311413 0.000001 
0.311678 0.000001 
0.311943 0.000008 
0.312209 0.000008 
0.312474 0.000003 
0.312739 0.000003 
0.313004 0.000003 
0.313270 0.000008 
0.313535 0.000008 
0.313800 0.000009 
0.314065 0.000008 
0.314331 0.000001 
0.314596 0.000001 
0.314861 0.000001 
0.315127 0.000001 
0.315392 0.000002 
0.315657 0.000002 
0.315922 0.000001 
0.316188 0.000001 
0.316453 0.000019 
0.316718 0.000019 
0.316983 0.000012 
0.317249 0.000008 
0.317514 0.000006 
0.317779 0.000006 
0.318044 0.000021 
0.318310 0.000021 
0.318575 0.000004 
0.318840 0.000004 
0.319105 0.000001 
0.319371 0.000001 
0.319636 0.000001 
0.319901 0.000005 
0.320166 0.000005 
0.320432 0.000010 
0.320697 0.000003 
0.320962 0.000003 
0.321227 0.000001 
0.321493 0.000001 
0.321758 0.000001 
0.322023 0.000005 
0.322288 0.000005 
0.322554 0.000006 
0.322819 0.000006 
0.323084 0.000003 
0.323350 0.000002 
0.323615 0.000003 
0.323880 0.000005 
0.324145 0.000016 
0.324411 0.000017 
0.324676 0.000012 
0.324941 0.000008 
0.325206 0.000008 
0.325472 0.000008 
0.325737 0.000007 
0.326002 0.000010 
0.326267 0.000016 
0.326533 0.000010 
0.326798 0.000010 
0.327063 0.000009 
0.327328 0.000020 
0.327594 0.000008 
0.327859 0.000008 
0.328124 0.000007 
0.328389 0.000003 
0.328655 0.000002 
0.328920 0.000003 
0.329185 0.000010 
0.329450 0.000024 
0.329716 0.000031 
0.329981 0.000040 
0.330246 0.000028 
0.330511 0.000008 
0.330777 0.000008 
0.331042 0.000012 
0.331307 0.000012 
0.331573 0.000013 
0.331838 0.000003 
0.332103 0.000005 
0.332368 0.000005 
0.332634 0.000006 
0.332899 0.000024 
0.333164 0.000025 
0.333429 0.000025 
0.333695 0.000013 
0.333960 0.000008 
0.334225 0.000005 
0.334490 0.000005 
0.334756 0.000015 
0.335021 0.000015 
0.335286 0.000014 
0.335551 0.000010 
0.335817 0.000010 
0.336082 0.000001 
0.336347 0.000001 
0.336612 0.000001 
0.336878 0.000001 
0.337143 0.000001 
0.337408 0.000001 
0.337673 0.000006 
0.337939 0.000006 
0.338204 0.000002 
0.338469 0.000002 
0.338735 0.000004 
0.339000 0.000004 
0.339265 0.000013 
0.339530 0.000009 
0.339796 0.000015 
0.340061 0.000009 
0.340326 0.000007 
0.340591 0.000008 
0.340857 0.000007 
0.341122 0.000006 
0.341387 0.000004 
0.341652 0.000006 
0.341918 0.000004 
0.342183 0.000003 
0.342448 0.000003 
0.342713 0.000004 
0.342979 0.000020 
0.343244 0.000008 
0.343509 0.000008 
0.343774 0.000004 
0.344040 0.000004 
0.344305 0.000045 
0.344570 0.000045 
0.344835 0.000010 
0.345101 0.000005 
0.345366 0.000008 
0.345631 0.000009 
0.345896 0.000009 
0.346162 0.000014 
0.346427 0.000038 
0.346692 0.000038 
0.346958 0.000017 
0.347223 0.000017 
0.347488 0.000017 
0.347753 0.000061 
0.348019 0.000009 
0.348284 0.000003 
0.348549 0.000003 
0.348814 0.000015 
0.349080 0.000038 
0.349345 0.000015 
0.349610 0.000010 
0.349875 0.000010 
0.350141 0.000010 
0.350406 0.000008 
0.350671 0.000008 
0.350936 0.000001 
0.351202 0.000003 
0.351467 0.000003 
0.351732 0.000023 
0.351997 0.000039 
0.352263 0.000050 
0.352528 0.000039 
0.352793 0.000014 
0.353058 0.000007 
0.353324 0.000014 
0.353589 0.000005 
0.353854 0.000042 
0.354119 0.000005 
0.354385 0.000004 
0.354650 0.000002 
0.354915 0.000004 
0.355181 0.000003 
0.355446 0.000003 
0.355711 0.000002 
0.355976 0.000002 
0.356242 0.000002 
0.356507 0.000003 
0.356772 0.000008 
0.357037 0.000013 
0.357303 0.000077 
0.357568 0.000048 
0.357833 0.000048 
0.358098 0.000002 
0.358364 0.000002 
0.358629 0.000003 
0.358894 0.000017 
0.359159 0.000020 
0.359425 0.000020 
0.359690 0.000006 
0.359955 0.000006 
0.360220 0.000006 
0.360486 0.000007 
0.360751 0.000007 
0.361016 0.000008 
0.361281 0.000012 
0.361547 0.000012 
0.361812 0.000014 
0.362077 0.000013 
0.362342 0.000014 
0.362608 0.000042 
0.362873 0.000042 
0.363138 0.000034 
0.363404 0.000024 
0.363669 0.000024 
0.363934 0.000023 
0.364199 0.000008 
0.364465 0.000001 
0.364730 0.000001 
0.364995 0.000001 
0.365260 0.000038 
0.365526 0.000094 
0.365791 0.000041 
0.366056 0.000041 
0.366321 0.000041 
0.366587 0.000027 
0.366852 0.000027 
0.367117 0.000022 
0.367382 0.000009 
0.367648 0.000009 
0.367913 0.000032 
0.368178 0.000033 
0.368443 0.000012 
0.368709 0.000012 
0.368974 0.000007 
0.369239 0.000006 
0.369504 0.000004 
0.369770 0.000004 
0.370035 0.000002 
0.370300 0.000005 
0.370565 0.000005 
0.370831 0.000014 
0.371096 0.000014 
0.371361 0.000003 
0.371627 0.000003 
0.371892 0.000004 
0.372157 0.000003 
0.372422 0.000003 
0.372688 0.000003 
0.372953 0.000006 
0.373218 0.000006 
0.373483 0.000006 
0.373749 0.000028 
0.374014 0.000047 
0.374279 0.000052 
0.374544 0.000053 
0.374810 0.000047 
0.375075 0.000047 
0.375340 0.000020 
0.375605 0.000019 
0.375871 0.000017 
0.376136 0.000011 
0.376401 0.000011 
0.376666 0.000007 
0.376932 0.000003 
0.377197 0.000003 
0.377462 0.000038 
0.377727 0.000038 
0.377993 0.000038 
0.378258 0.000034 
0.378523 0.000034 
0.378788 0.000029 
0.379054 0.000004 
0.379319 0.000006 
0.379584 0.000002 
0.379850 0.000006 
0.380115 0.000015 
0.380380 0.000007 
0.380645 0.000024 
0.380911 0.000014 
0.381176 0.000017 
0.381441 0.000017 
0.381706 0.000021 
0.381972 0.000021 
0.382237 0.000016 
0.382502 0.000012 
0.382767 0.000012 
0.383033 0.000011 
0.383298 0.000012 
0.383563 0.000014 
0.383828 0.000014 
0.384094 0.000014 
0.384359 0.000038 
0.384624 0.000038 
0.384889 0.000010 
0.385155 0.000010 
0.385420 0.000050 
0.385685 0.000050 
0.385950 0.000003 
0.386216 0.000003 
0.386481 0.000011 
0.386746 0.000051 
0.387012 0.000029 
0.387277 0.000107 
0.387542 0.000030 
0.387807 0.000030 
0.388073 0.000030 
0.388338 0.000025 
0.388603 0.000042 
0.388868 0.000042 
0.389134 0.000042 
0.389399 0.000041 
0.389664 0.000026 
0.389929 0.000014 
0.390195 0.000014 
0.390460 0.000032 
0.390725 0.000040 
0.390990 0.000040 
0.391256 0.000040 
0.391521 0.000037 
0.391786 0.000020 
0.392051 0.000020 
0.392317 0.000020 
0.392582 0.000011 
0.392847 0.000038 
0.393112 0.000131 
0.393378 0.000144 
0.393643 0.000119 
0.393908 0.000012 
0.394173 0.000012 
0.394439 0.000011 
0.394704 0.000011 
0.394969 0.000005 
0.395235 0.000004 
0.395500 0.000004 
0.395765 0.000025 
0.396030 0.000025 
0.396296 0.000026 
0.396561 0.000056 
0.396826 0.000116 
0.397091 0.000120 
0.397357 0.000111 
0.397622 0.000059 
0.397887 0.000075 
0.398152 0.000020 
0.398418 0.000021 
0.398683 0.000020 
0.398948 0.000020 
0.399213 0.000024 
0.399479 0.000077 
0.399744 0.000077 
0.400009 0.000030 
0.400274 0.000015 
0.400540 0.000015 
0.400805 0.000015 
0.401070 0.000013 
0.401335 0.000013 
0.401601 0.000013 
0.401866 0.000045 
0.402131 0.000022 
0.402396 0.000046 
0.402662 0.000022 
0.402927 0.000008 
0.403192 0.000008 
0.403458 0.000008 
0.403723 0.000065 
0.403988 0.000024 
0.404253 0.000065 
0.404519 0.000059 
0.404784 0.000059 
0.405049 0.000026 
0.405314 0.000017 
0.405580 0.000017 
0.405845 0.000070 
0.406110 0.000090 
0.406375 0.000070 
0.406641 0.000071 
0.406906 0.000071 
0.407171 0.000072 
0.407436 0.000036 
0.407702 0.000036 
0.407967 0.000048 
0.408232 0.000162 
0.408497 0.000162 
0.408763 0.000012 
0.409028 0.000009 
0.409293 0.000009 
0.409558 0.000057 
0.409824 0.000066 
0.410089 0.000066 
0.410354 0.000042 
0.410619 0.000050 
0.410885 0.000039 
0.411150 0.000039 
0.411415 0.000005 
0.411681 0.000005 
0.411946 0.000069 
0.412211 0.000086 
0.412476 0.000087 
0.412742 0.000030 
0.413007 0.000030 
0.413272 0.000003 
0.413537 0.000002 
0.413803 0.000002 
0.414068 0.000074 
0.414333 0.000074 
0.414598 0.000015 
0.414864 0.000006 
0.415129 0.000015 
0.415394 0.000079 
0.415659 0.000079 
0.415925 0.000038 
0.416190 0.000031 
0.416455 0.000018 
0.416720 0.000018 
0.416986 0.000042 
0.417251 0.000050 
0.417516 0.000045 
0.417781 0.000008 
0.418047 0.000008 
0.418312 0.000016 
0.418577 0.000021 
0.418842 0.000165 
0.419108 0.000165 
0.419373 0.000045 
0.419638 0.000028 
0.419904 0.000028 
0.420169 0.000024 
0.420434 0.000024 
0.420699 0.000048 
0.420965 0.000048 
0.421230 0.000049 
0.421495 0.000054 
0.421760 0.000054 
0.422026 0.000022 
0.422291 0.000017 
0.422556 0.000023 
0.422821 0.000018 
0.423087 0.000046 
0.423352 0.000066 
0.423617 0.000066 
0.423882 0.000039 
0.424148 0.000012 
0.424413 0.000012 
0.424678 0.000070 
0.424943 0.000085 
0.425209 0.000084 
0.425474 0.000087 
0.425739 0.000091 
0.426004 0.000063 
0.426270 0.000068 
0.426535 0.000063 
0.426800 0.000151 
0.427065 0.000015 
0.427331 0.000033 
0.427596 0.000033 
0.427861 0.000054 
0.428127 0.000054 
0.428392 0.000036 
0.428657 0.000036 
0.428922 0.000007 
0.429188 0.000003 
0.429453 0.000003 
0.429718 0.000118 
0.429983 0.000118 
0.430249 0.000042 
0.430514 0.000042 
0.430779 0.000044 
0.431044 0.000037 
0.431310 0.000037 
0.431575 0.000049 
0.431840 0.000050 
0.432105 0.000021 
0.432371 0.000026 
0.432636 0.000041 
0.432901 0.000077 
0.433166 0.000041 
0.433432 0.000074 
0.433697 0.000039 
0.433962 0.000074 
0.434227 0.000039 
0.434493 0.000151 
0.434758 0.000078 
0.435023 0.000078 
0.435289 0.000066 
0.435554 0.000039 
0.435819 0.000040 
0.436084 0.000035 
0.436350 0.000025 
0.436615 0.000025 
0.436880 0.000047 
0.437145 0.000047 
0.437411 0.000046 
0.437676 0.000036 
0.437941 0.000049 
0.438206 0.000031 
0.438472 0.000044 
0.438737 0.000044 
0.439002 0.000044 
0.439267 0.000033 
0.439533 0.000031 
0.439798 0.000063 
0.440063 0.000064 
0.440328 0.000035 
0.440594 0.000017 
0.440859 0.000016 
0.441124 0.000015 
0.441389 0.000015 
0.441655 0.000015 
0.441920 0.000017 
0.442185 0.000011 
0.442450 0.000083 
0.442716 0.000015 
0.442981 0.000015 
0.443246 0.000015 
0.443512 0.000022 
0.443777 0.000022 
0.444042 0.000022 
0.444307 0.000065 
0.444573 0.000080 
0.444838 0.000110 
0.445103 0.000160 
0.445368 0.000160 
0.445634 0.000177 
0.445899 0.000051 
0.446164 0.000179 
0.446429 0.000051 
0.446695 0.000145 
0.446960 0.000048 
0.447225 0.000048 
0.447490 0.000038 
0.447756 0.000038 
0.448021 0.000038 
0.448286 0.000281 
0.448551 0.000096 
0.448817 0.000096 
0.449082 0.000033 
0.449347 0.000033 
0.449612 0.000085 
0.449878 0.000124 
0.450143 0.000095 
0.450408 0.000069 
0.450673 0.000069 
0.450939 0.000054 
0.451204 0.000080 
0.451469 0.000029 
0.451735 0.000028 
0.452000 0.000014 
0.452265 0.000014 
0.452530 0.000017 
0.452796 0.000069 
0.453061 0.000079 
0.453326 0.000081 
0.453591 0.000063 
0.453857 0.000043 
0.454122 0.000043 
0.454387 0.000043 
0.454652 0.000063 
0.454918 0.000036 
0.455183 0.000036 
0.455448 0.000033 
0.455713 0.000054 
0.455979 0.000069 
0.456244 0.000069 
0.456509 0.000059 
0.456774 0.000060 
0.457040 0.000040 
0.457305 0.000102 
0.457570 0.000086 
0.457835 0.000087 
0.458101 0.000062 
0.458366 0.000062 
0.458631 0.000062 
0.458896 0.000039 
0.459162 0.000039 
0.459427 0.000031 
0.459692 0.000037 
0.459958 0.000037 
0.460223 0.000066 
0.460488 0.000066 
0.460753 0.000035 
0.461019 0.000018 
0.461284 0.000020 
0.461549 0.000043 
0.461814 0.000093 
0.462080 0.000042 
0.462345 0.000045 
0.462610 0.000044 
0.462875 0.000045 
0.463141 0.000053 
0.463406 0.000058 
0.463671 0.000114 
0.463936 0.000114 
0.464202 0.000097 
0.464467 0.000055 
0.464732 0.000100 
0.464997 0.000155 
0.465263 0.000171 
0.465528 0.000169 
0.465793 0.000063 
0.466058 0.000040 
0.466324 0.000030 
0.466589 0.000040 
0.466854 0.000074 
0.467119 0.000085 
0.467385 0.000078 
0.467650 0.000058 
0.467915 0.000058 
0.468181 0.000077 
0.468446 0.000077 
0.468711 0.000078 
0.468976 0.000047 
0.469242 0.000213 
0.469507 0.000121 
0.469772 0.000121 
0.470037 0.000109 
0.470303 0.000067 
0.470568 0.000067 
0.470833 0.000035 
0.471098 0.000033 
0.471364 0.000033 
0.471629 0.000125 
0.471894 0.000125 
0.472159 0.000087 
0.472425 0.000089 
0.472690 0.000212 
0.472955 0.000212 
0.473220 0.000155 
0.473486 0.000089 
0.473751 0.000091 
0.474016 0.000125 
0.474281 0.000125 
0.474547 0.000133 
0.474812 0.000020 
0.475077 0.000043 
0.475342 0.000042 
0.475608 0.000042 
0.475873 0.000043 
0.476138 0.000009 
0.476404 0.000056 
0.476669 0.000061 
0.476934 0.000063 
0.477199 0.000062 
0.477465 0.000054 
0.477730 0.000057 
0.477995 0.000080 
0.478260 0.000080 
0.478526 0.000078 
0.478791 0.000028 
0.479056 0.000062 
0.479321 0.000014 
0.479587 0.000062 
0.479852 0.000013 
0.480117 0.000106 
0.480382 0.000021 
0.480648 0.000021 
0.480913 0.000021 
0.481178 0.000051 
0.481443 0.000051 
0.481709 0.000047 
0.481974 0.000026 
0.482239 0.000013 
0.482504 0.000013 
0.482770 0.000013 
0.483035 0.000028 
0.483300 0.000054 
0.483566 0.000062 
0.483831 0.000067 
0.484096 0.000079 
0.484361 0.000093 
0.484627 0.000092 
0.484892 0.000101 
0.485157 0.000095 
0.485422 0.000053 
0.485688 0.000023 
0.485953 0.000039 
0.486218 0.000049 
0.486483 0.000115 
0.486749 0.000160 
0.487014 0.000473 
0.487279 0.000473 
0.487544 0.000098 
0.487810 0.000067 
0.488075 0.000089 
0.488340 0.000108 
0.488605 0.000161 
0.488871 0.000276 
0.489136 0.000276 
0.489401 0.000231 
0.489666 0.000168 
0.489932 0.000176 
0.490197 0.000178 
0.490462 0.000171 
0.490727 0.000169 
0.490993 0.000105 
0.491258 0.000186 
0.491523 0.000142 
0.491789 0.000166 
0.492054 0.000123 
0.492319 0.000108 
0.492584 0.000097 
0.492850 0.000109 
0.493115 0.000092 
0.493380 0.000180 
0.493645 0.000092 
0.493911 0.000098 
0.494176 0.000055 
0.494441 0.000093 
0.494706 0.000102 
0.494972 0.000102 
0.495237 0.000122 
0.495502 0.000072 
0.495767 0.000087 
0.496033 0.000039 
0.496298 0.000039 
0.496563 0.000039 
0.496828 0.000039 
0.497094 0.000038 
0.497359 0.000020 
0.497624 0.000029 
0.497889 0.000058 
0.498155 0.000060 
0.498420 0.000054 
0.498685 0.000056 
0.498950 0.000057 
0.499216 0.000107 
0.499481 0.000090 
0.499746 0.000107 
0.500012 0.000190 
0.500277 0.000107 
0.500542 0.000133 
0.500807 0.000107 
0.501073 0.000050 
0.501338 0.000036 
0.501603 0.000036 
0.501868 0.000057 
0.502134 0.000057 
0.502399 0.000025 
0.502664 0.000025 
0.502929 0.000078 
0.503195 0.000079 
0.503460 0.000065 
0.503725 0.000052 
0.503990 0.000059 
0.504256 0.000066 
0.504521 0.000124 
0.504786 0.000166 
0.505051 0.000166 
0.505317 0.000121 
0.505582 0.000065 
0.505847 0.000058 
0.506112 0.000083 
0.506378 0.000112 
0.506643 0.000100 
0.506908 0.000052 
0.507173 0.000052 
0.507439 0.000069 
0.507704 0.000069 
0.507969 0.000086 
0.508235 0.000004 
0.508500 0.000108 
0.508765 0.000015 
0.509030 0.000072 
0.509296 0.000073 
0.509561 0.000073 
0.509826 0.000090 
0.510091 0.000023 
0.510357 0.000032 
0.510622 0.000032 
0.510887 0.000050 
0.511152 0.000050 
0.511418 0.000059 
0.511683 0.000091 
0.511948 0.000106 
0.512213 0.000101 
0.512479 0.000054 
0.512744 0.000050 
0.513009 0.000042 
0.513274 0.000053 
0.513540 0.000006 
0.513805 0.000096 
0.514070 0.000099 
0.514335 0.000099 
0.514601 0.000066 
0.514866 0.000036 
0.515131 0.000066 
0.515396 0.000080 
0.515662 0.000100 
0.515927 0.000095 
0.516192 0.000056 
0.516458 0.000040 
0.516723 0.000021 
0.516988 0.000021 
0.517253 0.000021 
0.517519 0.000040 
0.517784 0.000024 
0.518049 0.000023 
0.518314 0.000023 
0.518580 0.000092 
0.518845 0.000116 
0.519110 0.000125 
0.519375 0.000124 
0.519641 0.000029 
0.519906 0.000029 
0.520171 0.000048 
0.520436 0.000071 
0.520702 0.000060 
0.520967 0.000095 
0.521232 0.000095 
0.521497 0.000095 
0.521763 0.000153 
0.522028 0.000038 
0.522293 0.000049 
0.522558 0.000049 
0.522824 0.000097 
0.523089 0.000115 
0.523354 0.000102 
0.523619 0.000033 
0.523885 0.000033 
0.524150 0.000060 
0.524415 0.000057 
0.524681 0.000057 
0.524946 0.000012 
0.525211 0.000012 
0.525476 0.000012 
0.525742 0.000051 
0.526007 0.000051 
0.526272 0.000165 
0.526537 0.000205 
0.526803 0.000205 
0.527068 0.000130 
0.527333 0.000089 
0.527598 0.000089 
0.527864 0.000072 
0.528129 0.000071 
0.528394 0.000071 
0.528659 0.000047 
0.528925 0.000041 
0.529190 0.000042 
0.529455 0.000105 
0.529720 0.000145 
0.529986 0.000115 
0.530251 0.000102 
0.530516 0.000047 
0.530781 0.000039 
0.531047 0.000033 
0.531312 0.000045 
0.531577 0.000137 
0.531843 0.000137 
0.532108 0.000117 
0.532373 0.000057 
0.532638 0.000055 
0.532904 0.000055 
0.533169 0.000093 
0.533434 0.000123 
0.533699 0.000128 
0.533965 0.000116 
0.534230 0.000083 
0.534495 0.000037 
0.534760 0.000062 
0.535026 0.000054 
0.535291 0.000062 
0.535556 0.000061 
0.535821 0.000061 
0.536087 0.000022 
0.536352 0.000022 
0.536617 0.000061 
0.536882 0.000061 
0.537148 0.000022 
0.537413 0.000012 
0.537678 0.000014 
0.537943 0.000076 
0.538209 0.000076 
0.538474 0.000003 
0.538739 0.000003 
0.539004 0.000003 
0.539270 0.000056 
0.539535 0.000093 
0.539800 0.000100 
0.540066 0.000107 
0.540331 0.000105 
0.540596 0.000104 
0.540861 0.000099 
0.541127 0.000092 
0.541392 0.000042 
0.541657 0.000060 
0.541922 0.000042 
0.542188 0.000059 
0.542453 0.000070 
0.542718 0.000070 
0.542983 0.000054 
0.543249 0.000054 
0.543514 0.000062 
0.543779 0.000185 
0.544044 0.000062 
0.544310 0.000186 
0.544575 0.000068 
0.544840 0.000068 
0.545105 0.000041 
0.545371 0.000021 
0.545636 0.000025 
0.545901 0.000094 
0.546166 0.000094 
0.546432 0.000096 
0.546697 0.000026 
0.546962 0.000111 
0.547227 0.000142 
0.547493 0.000201 
0.547758 0.000159 
0.548023 0.000134 
0.548289 0.000134 
0.548554 0.000091 
0.548819 0.000049 
0.549084 0.000036 
0.549350 0.000039 
0.549615 0.000056 
0.549880 0.000095 
0.550145 0.000093 
0.550411 0.000102 
0.550676 0.000095 
0.550941 0.000097 
0.551206 0.000114 
0.551472 0.000114 
0.551737 0.000070 
0.552002 0.000039 
0.552267 0.000010 
0.552533 0.000010 
0.552798 0.000012 
0.553063 0.000014 
0.553328 0.000106 
0.553594 0.000104 
0.553859 0.000104 
0.554124 0.000114 
0.554389 0.000050 
0.554655 0.000049 
0.554920 0.000049 
0.555185 0.000049 
0.555450 0.000055 
0.555716 0.000059 
0.555981 0.000048 
0.556246 0.000042 
0.556512 0.000040 
0.556777 0.000069 
0.557042 0.000083 
0.557307 0.000082 
0.557573 0.000036 
0.557838 0.000036 
0.558103 0.000112 
0.558368 0.000112 
0.558634 0.000112 
0.558899 0.000030 
0.559164 0.000030 
0.559429 0.000030 
0.559695 0.000075 
0.559960 0.000104 
0.560225 0.000077 
0.560490 0.000071 
0.560756 0.000037 
0.561021 0.000037 
0.561286 0.000055 
0.561551 0.000057 
0.561817 0.000034 
0.562082 0.000032 
0.562347 0.000048 
0.562612 0.000050 
0.562878 0.000034 
0.563143 0.000029 
0.563408 0.000031 
0.563673 0.000032 
0.563939 0.000038 
0.564204 0.000074 
0.564469 0.000074 
0.564735 0.000004 
0.565000 0.000004 
0.565265 0.000005 
0.565530 0.000013 
0.565796 0.000046 
0.566061 0.000035 
0.566326 0.000038 
0.566591 0.000031 
0.566857 0.000034 
0.567122 0.000087 
0.567387 0.000087 
0.567652 0.000051 
0.567918 0.000021 
0.568183 0.000048 
0.568448 0.000071 
0.568713 0.000071 
0.568979 0.000071 
0.569244 0.000109 
0.569509 0.000109 
0.569774 0.000075 
0.570040 0.000063 
0.570305 0.000010 
0.570570 0.000008 
0.570835 0.000008 
0.571101 0.000044 
0.571366 0.000052 
0.571631 0.000066 
0.571896 0.000088 
0.572162 0.000085 
0.572427 0.000101 
0.572692 0.000073 
0.572958 0.000054 
0.573223 0.000012 
0.573488 0.000002 
0.573753 0.000002 
0.574019 0.000091 
0.574284 0.000092 
0.574549 0.000080 
0.574814 0.000063 
0.575080 0.000063 
0.575345 0.000078 
0.575610 0.000078 
0.575875 0.000102 
0.576141 0.000076 
0.576406 0.000076 
0.576671 0.000020 
0.576936 0.000022 
0.577202 0.000034 
0.577467 0.000031 
0.577732 0.000041 
0.577997 0.000083 
0.578263 0.000084 
0.578528 0.000044 
0.578793 0.000023 
0.579058 0.000016 
0.579324 0.000021 
0.579589 0.000043 
0.579854 0.000043 
0.580120 0.000032 
0.580385 0.000032 
0.580650 0.000103 
0.580915 0.000103 
0.581181 0.000031 
0.581446 0.000012 
0.581711 0.000012 
0.581976 0.000020 
0.582242 0.000025 
0.582507 0.000025 
0.582772 0.000025 
0.583037 0.000044 
0.583303 0.000041 
0.583568 0.000016 
0.583833 0.000016 
0.584098 0.000070 
0.584364 0.000070 
0.584629 0.000056 
0.584894 0.000035 
0.585159 0.000006 
0.585425 0.000006 
0.585690 0.000102 
0.585955 0.000103 
0.586220 0.000025 
0.586486 0.000003 
0.586751 0.000003 
0.587016 0.000004 
0.587281 0.000071 
0.587547 0.000027 
0.587812 0.000040 
0.588077 0.000040 
0.588343 0.000041 
0.588608 0.000026 
0.588873 0.000024 
0.589138 0.000015 
0.589404 0.000079 
0.589669 0.000014 
0.589934 0.000011 
0.590199 0.000011 
0.590465 0.000034 
0.590730 0.000049 
0.590995 0.000041 
0.591260 0.000041 
0.591526 0.000018 
0.591791 0.000018 
0.592056 0.000033 
0.592321 0.000033 
0.592587 0.000021 
0.592852 0.000007 
0.593117 0.000007 
0.593382 0.000007 
0.593648 0.000024 
0.593913 0.000024 
0.594178 0.000030 
0.594443 0.000060 
0.594709 0.000032 
0.594974 0.000029 
0.595239 0.000015 
0.595504 0.000015 
0.595770 0.000030 
0.596035 0.000030 
0.596300 0.000026 
0.596566 0.000009 
0.596831 0.000107 
0.597096 0.000017 
0.597361 0.000030 
0.597627 0.000017 
0.597892 0.000026 
0.598157 0.000023 
0.598422 0.000023 
0.598688 0.000024 
0.598953 0.000007 
0.599218 0.000007 
0.599483 0.000006 
0.599749 0.000009 
0.600014 0.000027 
0.600279 0.000028 
0.600544 0.000013 
0.600810 0.000013 
0.601075 0.000026 
0.601340 0.000042 
0.601605 0.000026 
0.601871 0.000014 
0.602136 0.000014 
0.602401 0.000099 
0.602666 0.000104 
0.602932 0.000061 
0.603197 0.000046 
0.603462 0.000025 
0.603727 0.000025 
0.603993 0.000023 
0.604258 0.000060 
0.604523 0.000022 
0.604789 0.000052 
0.605054 0.000013 
0.605319 0.000051 
0.605584 0.000056 
0.605850 0.000057 
0.606115 0.000025 
0.606380 0.000026 
0.606645 0.000033 
0.606911 0.000033 
0.607176 0.000026 
0.607441 0.000026 
0.607706 0.000067 
0.607972 0.000075 
0.608237 0.000074 
0.608502 0.000060 
0.608767 0.000046 
0.609033 0.000016 
0.609298 0.000046 
0.609563 0.000061 
0.609828 0.000062 
0.610094 0.000023 
0.610359 0.000007 
0.610624 0.000007 
0.610889 0.000093 
0.611155 0.000093 
0.611420 0.000133 
0.611685 0.000074 
0.611950 0.000074 
0.612216 0.000042 
0.612481 0.000033 
0.612746 0.000033 
0.613012 0.000033 
0.613277 0.000024 
0.613542 0.000024 
0.613807 0.000031 
0.614073 0.000031 
0.614338 0.000003 
0.614603 0.000003 
0.614868 0.000033 
0.615134 0.000033 
0.615399 0.000010 
0.615664 0.000010 
0.615929 0.000021 
0.616195 0.000073 
0.616460 0.000048 
0.616725 0.000073 
0.616990 0.000053 
0.617256 0.000048 
0.617521 0.000008 
0.617786 0.000008 
0.618051 0.000052 
0.618317 0.000052 
0.618582 0.000072 
0.618847 0.000026 
0.619112 0.000049 
0.619378 0.000026 
0.619643 0.000034 
0.619908 0.000034 
0.620173 0.000034 
0.620439 0.000013 
0.620704 0.000013 
0.620969 0.000013 
0.621235 0.000018 
0.621500 0.000011 
0.621765 0.000021 
0.622030 0.000018 
0.622296 0.000018 
0.622561 0.000018 
0.622826 0.000006 
0.623091 0.000006 
0.623357 0.000006 
0.623622 0.000012 
0.623887 0.000013 
0.624152 0.000013 
0.624418 0.000012 
0.624683 0.000013 
0.624948 0.000085 
0.625213 0.000086 
0.625479 0.000053 
0.625744 0.000040 
0.626009 0.000033 
0.626274 0.000020 
0.626540 0.000020 
0.626805 0.000025 
0.627070 0.000025 
0.627335 0.000022 
0.627601 0.000021 
0.627866 0.000006 
0.628131 0.000017 
0.628397 0.000010 
0.628662 0.000017 
0.628927 0.000062 
0.629192 0.000062 
0.629458 0.000017 
0.629723 0.000013 
0.629988 0.000020 
0.630253 0.000011 
0.630519 0.000011 
0.630784 0.000006 
0.631049 0.000006 
0.631314 0.000020 
0.631580 0.000020 
0.631845 0.000033 
0.632110 0.000009 
0.632375 0.000055 
0.632641 0.000038 
0.632906 0.000038 
0.633171 0.000020 
0.633436 0.000010 
0.633702 0.000011 
0.633967 0.000026 
0.634232 0.000026 
0.634497 0.000021 
0.634763 0.000021 
0.635028 0.000021 
0.635293 0.000021 
0.635558 0.000001 
0.635824 0.000001 
0.636089 0.000001 
0.636354 0.000012 
0.636620 0.000012 
0.636885 0.000049 
0.637150 0.000049 
0.637415 0.000049 
0.637681 0.000010 
0.637946 0.000010 
0.638211 0.000056 
0.638476 0.000056 
0.638742 0.000031 
0.639007 0.000024 
0.639272 0.000020 
0.639537 0.000016 
0.639803 0.000016 
0.640068 0.000007 
0.640333 0.000007 
0.640598 0.000003 
0.640864 0.000003 
0.641129 0.000008 
0.641394 0.000008 
0.641659 0.000011 
0.641925 0.000008 
0.642190 0.000008 
0.642455 0.000008 
0.642720 0.000014 
0.642986 0.000028 
0.643251 0.000061 
0.643516 0.000061 
0.643781 0.000027 
0.644047 0.000016 
0.644312 0.000013 
0.644577 0.000005 
0.644843 0.000005 
0.645108 0.000005 
0.645373 0.000005 
0.645638 0.000005 
0.645904 0.000012 
0.646169 0.000012 
0.646434 0.000005 
0.646699 0.000005 
0.646965 0.000005 
0.647230 0.000003 
0.647495 0.000003 
0.647760 0.000012 
0.648026 0.000028 
0.648291 0.000028 
0.648556 0.000010 
0.648821 0.000010 
0.649087 0.000010 
0.649352 0.000008 
0.649617 0.000008 
0.649882 0.000020 
0.650148 0.000023 
0.650413 0.000022 
0.650678 0.000006 
0.650943 0.000003 
0.651209 0.000003 
0.651474 0.000005 
0.651739 0.000005 
0.652004 0.000005 
0.652270 0.000010 
0.652535 0.000029 
0.652800 0.000010 
0.653066 0.000018 
0.653331 0.000003 
0.653596 0.000016 
0.653861 0.000010 
0.654127 0.000010 
0.654392 0.000010 
0.654657 0.000015 
0.654922 0.000024 
0.655188 0.000041 
0.655453 0.000041 
0.655718 0.000041 
0.655983 0.000019 
0.656249 0.000010 
0.656514 0.000009 
0.656779 0.000010 
0.657044 0.000013 
0.657310 0.000015 
0.657575 0.000009 
0.657840 0.000009 
0.658105 0.000012 
0.658371 0.000051 
0.658636 0.000041 
0.658901 0.000041 
0.659166 0.000013 
0.659432 0.000013 
0.659697 0.000035 
0.659962 0.000036 
0.660227 0.000022 
0.660493 0.000018 
0.660758 0.000007 
0.661023 0.000007 
0.661289 0.000011 
0.661554 0.000016 
0.661819 0.000012 
0.662084 0.000004 
0.662350 0.000001 
0.662615 0.000004 
0.662880 0.000001 
0.663145 0.000001 
0.663411 0.000001 
0.663676 0.000002 
0.663941 0.000010 
0.664206 0.000013 
0.664472 0.000010 
0.664737 0.000047 
0.665002 0.000003 
0.665267 0.000006 
0.665533 0.000002 
0.665798 0.000004 
0.666063 0.000002 
0.666328 0.000004 
0.666594 0.000015 
0.666859 0.000015 
0.667124 0.000013 
0.667389 0.000006 
0.667655 0.000006 
0.667920 0.000003 
0.668185 0.000001 
0.668450 0.000001 
0.668716 0.000001 
0.668981 0.000004 
0.669246 0.000002 
0.669512 0.000004 
0.669777 0.000004 
0.670042 0.000004 
0.670307 0.000012 
0.670573 0.000012 
0.670838 0.000012 
0.671103 0.000008 
0.671368 0.000008 
0.671634 0.000008 
0.671899 0.000004 
0.672164 0.000002 
0.672429 0.000002 
0.672695 0.000002 
0.672960 0.000009 
0.673225 0.000011 
0.673490 0.000011 
0.673756 0.000010 
0.674021 0.000042 
0.674286 0.000005 
0.674551 0.000005 
0.674817 0.000005 
0.675082 0.000004 
0.675347 0.000003 
0.675612 0.000001 
0.675878 0.000003 
0.676143 0.000007 
0.676408 0.000007 
0.676674 0.000008 
0.676939 0.000003 
0.677204 0.000011 
0.677469 0.000011 
0.677735 0.000011 
0.678000 0.000001 
0.678265 0.000001 
0.678530 0.000002 
0.678796 0.000046 
0.679061 0.000017 
0.679326 0.000017 
0.679591 0.000017 
0.679857 0.000005 
0.680122 0.000005 
0.680387 0.000005 
0.680652 0.000006 
0.680918 0.000006 
0.681183 0.000006 
0.681448 0.000001 
0.681713 0.000001 
0.681979 0.000001 
0.682244 0.000008 
0.682509 0.000008 
0.682774 0.000002 
0.683040 0.000002 
0.683305 0.000000 
0.683570 0.000002 
0.683835 0.000002 
0.684101 0.000006 
0.684366 0.000015 
0.684631 0.000015 
0.684897 0.000005 
0.685162 0.000005 
0.685427 0.000006 
0.685692 0.000006 
0.685958 0.000002 
0.686223 0.000002 
0.686488 0.000002 
0.686753 0.000002 
0.687019 0.000001 
0.687284 0.000001 
0.687549 0.000006 
0.687814 0.000023 
0.688080 0.000023 
0.688345 0.000016 
0.688610 0.000014 
0.688875 0.000014 
0.689141 0.000003 
0.689406 0.000003 
0.689671 0.000001 
0.689936 0.000014 
0.690202 0.000013 
0.690467 0.000013 
0.690732 0.000009 
0.690997 0.000004 
0.691263 0.000004 
0.691528 0.000004 
0.691793 0.000003 
0.692058 0.000002 
0.692324 0.000000 
0.692589 0.000000 
0.692854 0.000000 
0.693120 0.000000 
0.693385 0.000001 
0.693650 0.000001 
0.693915 0.000001 
0.694181 0.000000 
0.694446 0.000000 
0.694711 0.000001 
0.694976 0.000001 
0.695242 0.000002 
0.695507 0.000003 
0.695772 0.000004 
0.696037 0.000003 
0.696303 0.000035 
0.696568 0.000002 
0.696833 0.000000 
0.697098 0.000000 
0.697364 0.000000 
0.697629 0.000000 
0.697894 0.000000 
0.698159 0.000002 
0.698425 0.000004 
0.698690 0.000004 
0.698955 0.000004 
0.699220 0.000004 
0.699486 0.000002 
0.699751 0.000002 
0.700016 0.000002 
0.700281 0.000005 
0.700547 0.000006 
0.700812 0.000004 
0.701077 0.000003 
0.701343 0.000003 
0.701608 0.000003 
0.701873 0.000001 
0.702138 0.000001 
0.702404 0.000001 
0.702669 0.000001 
0.702934 0.000001 
0.703199 0.000000 
0.703465 0.000004 
0.703730 0.000000 
0.703995 0.000002 
0.704260 0.000000 
0.704526 0.000000 
0.704791 0.000000 
0.705056 0.000000 
0.705321 0.000000 
0.705587 0.000000 
0.705852 0.000001 
0.706117 0.000001 
0.706382 0.000000 
0.706648 0.000000 
0.706913 0.000000 
0.707178 0.000001 
0.707443 0.000001 
0.707709 0.000001 
0.707974 0.000000 
0.708239 0.000000 
0.708504 0.000000 
0.708770 0.000000 
0.709035 0.000000 
0.709300 0.000000 
0.709566 0.000004 
0.709831 0.000004 
0.710096 0.000001 
0.710361 0.000001 
0.710627 0.000000 
0.710892 0.000002 
0.711157 0.000001 
0.711422 0.000002 
0.711688 0.000001 
0.711953 0.000027 
0.712218 0.000001 
0.712483 0.000001 
0.712749 0.000001 
0.713014 0.000000 
0.713279 0.000001 
0.713544 0.000000 
0.713810 0.000000 
0.714075 0.000000 
0.714340 0.000001 
0.714605 0.000001 
0.714871 0.000001 
0.715136 0.000000 
0.715401 0.000000 
0.715666 0.000000 
0.715932 0.000000 
0.716197 0.000000 
0.716462 0.000000 
0.716727 0.000002 
0.716993 0.000002 
0.717258 0.000000 
0.717523 0.000000 
0.717789 0.000001 
0.718054 0.000002 
0.718319 0.000001 
0.718584 0.000000 
0.718850 0.000000 
0.719115 0.000000 
0.719380 0.000000 
0.719645 0.000001 
0.719911 0.000001 
0.720176 0.000000 
0.720441 0.000000 
0.720706 0.000000 
0.720972 0.000000 
0.721237 0.000000 
0.721502 0.000000 
0.721767 0.000000 
0.722033 0.000000 
0.722298 0.000006 
0.722563 0.000006 
0.722828 0.000003 
0.723094 0.000001 
0.723359 0.000000 
0.723624 0.000000 
0.723889 0.000000 
0.724155 0.000000 
0.724420 0.000000 
0.724685 0.000000 
0.724951 0.000000 
0.725216 0.000000 
0.725481 0.000003 
0.725746 0.000003 
0.726012 0.000001 
0.726277 0.000001 
0.726542 0.000000 
0.726807 0.000000 
0.727073 0.000000 
0.727338 0.000000 
0.727603 0.000001 
0.727868 0.000000 
0.728134 0.000000 
0.728399 0.000000 
0.728664 0.000000 
0.728929 0.000000 
0.729195 0.000000 
0.729460 0.000000 
0.729725 0.000000 
0.729990 0.000000 
0.730256 0.000000 
0.730521 0.000000 
0.730786 0.000000 
0.731051 0.000000 
0.731317 0.000000 
0.731582 0.000000 
0.731847 0.000000 
0.732112 0.000000 
0.732378 0.000000 
0.732643 0.000000 
0.732908 0.000000 
0.733174 0.000000 
0.733439 0.000000 
0.733704 0.000000 
0.733969 0.000000 
0.734235 0.000000 
0.734500 0.000000 
0.734765 0.000007 
0.735030 0.000001 
0.735296 0.000001 
0.735561 0.000000 
0.735826 0.000000 
0.736091 0.000000 
0.736357 0.000000 
0.736622 0.000000 
0.736887 0.000000 
0.737152 0.000000 
0.737418 0.000000 
0.737683 0.000000 
0.737948 0.000000 
0.738213 0.000000 
0.738479 0.000000 
0.738744 0.000000 
0.739009 0.000000 
0.739274 0.000000 
0.739540 0.000000 
0.739805 0.000000 
0.740070 0.000000 
0.740335 0.000000 
0.740601 0.000000 
0.740866 0.000000 
0.741131 0.000000 
0.741397 0.000000 
0.741662 0.000000 
0.741927 0.000000 
0.742192 0.000000 
0.742458 0.000000 
0.742723 0.000000 
0.742988 0.000000 
0.743253 0.000000 
0.743519 0.000000 
0.743784 0.000000 
0.744049 0.000000 
0.744314 0.000000 
0.744580 0.000000 
0.744845 0.000000 
0.745110 0.000000 
0.745375 0.000000 
0.745641 0.000000 
0.745906 0.000000 
0.746171 0.000000 
0.746436 0.000000 
0.746702 0.000000 
0.746967 0.000000 
0.747232 0.000000 
0.747497 0.000000 
0.747763 0.000000 
0.748028 0.000000 
0.748293 0.000000 
0.748558 0.000000 
0.748824 0.000000 
0.749089 0.000000 
0.749354 0.000000 
0.749620 0.000000 
0.749885 0.000000 
0.750150 0.000000 
0.750415 0.000000 
0.750681 0.000000 
0.750946 0.000000 
0.751211 0.000000 
0.751476 0.000000 
0.751742 0.000000 
0.752007 0.000000 
0.752272 0.000000 
0.752537 0.000000 
0.752803 0.000000 
0.753068 0.000000 
0.753333 0.000000 
0.753598 0.000000 
0.753864 0.000000 
0.754129 0.000000 
0.754394 0.000000 
0.754659 0.000000 
0.754925 0.000000 
0.755190 0.000000 
0.755455 0.000000 
0.755720 0.000000 
0.755986 0.000000 
0.756251 0.000000 
0.756516 0.000000 
0.756781 0.000000 
0.757047 0.000000 
0.757312 0.000000 
0.757577 0.000000 
0.757843 0.000000 
0.758108 0.000000 
0.758373 0.000000 
0.758638 0.000000 
0.758904 0.000000 
0.759169 0.000000 
0.759434 0.000000 
0.759699 0.000000 
0.759965 0.000000 
0.760230 0.000000 
0.760495 0.000000 
0.760760 0.000000 
0.761026 0.000000 
0.761291 0.000000 
0.761556 0.000000 
0.761821 0.000000 
0.762087 0.000000 
0.762352 0.000000 
0.762617 0.000000 
0.762882 0.000000 
0.763148 0.000000 
0.763413 0.000000 
0.763678 0.000000 
0.763943 0.000001 
0.764209 0.000001 
0.764474 0.000001 
0.764739 0.000000 
0.765004 0.000000 
0.765270 0.000000 
0.765535 0.000001 
0.765800 0.000002 
0.766066 0.000001 
0.766331 0.000004 
0.766596 0.000000 
0.766861 0.000008 
0.767127 0.000000 
0.767392 0.000000 
0.767657 0.000000 
0.767922 0.000000 
0.768188 0.000000 
0.768453 0.000000 
0.768718 0.000000 
0.768983 0.000000 
0.769249 0.000000 
0.769514 0.000000 
0.769779 0.000000 
0.770044 0.000007 
0.770310 0.000000 
0.770575 0.000012 
0.770840 0.000000 
0.771105 0.000000 
0.771371 0.000000 
0.771636 0.000000 
0.771901 0.000000 
0.772166 0.000000 
0.772432 0.000000 
0.772697 0.000000 
0.772962 0.000000 
0.773227 0.000000 
0.773493 0.000000 
0.773758 0.000006 
0.774023 0.000008 
0.774289 0.000006 
0.774554 0.000001 
0.774819 0.000001 
0.775084 0.000000 
0.775350 0.000000 
0.775615 0.000000 
0.775880 0.000002 
0.776145 0.000007 
0.776411 0.000007 
0.776676 0.000006 
0.776941 0.000003 
0.777206 0.000003 
0.777472 0.000001 
0.777737 0.000001 
0.778002 0.000001 
0.778267 0.000001 
0.778533 0.000001 
0.778798 0.000009 
0.779063 0.000009 
0.779328 0.000009 
0.779594 0.000010 
0.779859 0.000010 
0.780124 0.000005 
0.780389 0.000000 
0.780655 0.000000 
0.780920 0.000000 
0.781185 0.000001 
0.781451 0.000001 
0.781716 0.000001 
0.781981 0.000000 
0.782246 0.000000 
0.782512 0.000000 
0.782777 0.000000 
0.783042 0.000000 
0.783307 0.000001 
0.783573 0.000001 
0.783838 0.000001 
0.784103 0.000000 
0.784368 0.000001 
0.784634 0.000015 
0.784899 0.000021 
0.785164 0.000021 
0.785429 0.000001 
0.785695 0.000000 
0.785960 0.000000 
0.786225 0.000001 
0.786490 0.000001 
0.786756 0.000001 
0.787021 0.000005 
0.787286 0.000005 
0.787551 0.000001 
0.787817 0.000000 
0.788082 0.000001 
0.788347 0.000000 
0.788612 0.000000 
0.788878 0.000000 
0.789143 0.000000 
0.789408 0.000001 
0.789674 0.000000 
0.789939 0.000000 
0.790204 0.000000 
0.790469 0.000000 
0.790735 0.000001 
0.791000 0.000047 
0.791265 0.000001 
0.791530 0.000029 
0.791796 0.000000 
0.792061 0.000000 
0.792326 0.000000 
0.792591 0.000003 
0.792857 0.000003 
0.793122 0.000014 
0.793387 0.000001 
0.793652 0.000001 
0.793918 0.000001 
0.794183 0.000002 
0.794448 0.000002 
0.794713 0.000006 
0.794979 0.000003 
0.795244 0.000003 
0.795509 0.000003 
0.795774 0.000001 
0.796040 0.000004 
0.796305 0.000003 
0.796570 0.000003 
0.796835 0.000003 
0.797101 0.000014 
0.797366 0.000014 
0.797631 0.000007 
0.797897 0.000007 
0.798162 0.000009 
0.798427 0.000009 
0.798692 0.000009 
0.798958 0.000003 
0.799223 0.000003 
0.799488 0.000003 
0.799753 0.000003 
0.800019 0.000001 
0.800284 0.000000 
0.800549 0.000000 
0.800814 0.000000 
0.801080 0.000001 
0.801345 0.000001 
0.801610 0.000003 
0.801875 0.000002 
0.802141 0.000002 
0.802406 0.000000 
0.802671 0.000000 
0.802936 0.000000 
0.803202 0.000006 
0.803467 0.000006 
0.803732 0.000005 
0.803997 0.000005 
0.804263 0.000002 
0.804528 0.000002 
0.804793 0.000002 
0.805058 0.000003 
0.805324 0.000003 
0.805589 0.000003 
0.805854 0.000001 
0.806120 0.000002 
0.806385 0.000002 
0.806650 0.000002 
0.806915 0.000007 
0.807181 0.000002 
0.807446 0.000038 
0.807711 0.000017 
0.807976 0.000017 
0.808242 0.000001 
0.808507 0.000000 
0.808772 0.000001 
0.809037 0.000006 
0.809303 0.000006 
0.809568 0.000006 
0.809833 0.000002 
0.810098 0.000008 
0.810364 0.000002 
0.810629 0.000007 
0.810894 0.000001 
0.811159 0.000001 
0.811425 0.000001 
0.811690 0.000001 
0.811955 0.000006 
0.812220 0.000009 
0.812486 0.000013 
0.812751 0.000012 
0.813016 0.000006 
0.813281 0.000006 
0.813547 0.000002 
0.813812 0.000001 
0.814077 0.000001 
0.814343 0.000001 
0.814608 0.000000 
0.814873 0.000000 
0.815138 0.000004 
0.815404 0.000004 
0.815669 0.000011 
0.815934 0.000011 
0.816199 0.000011 
0.816465 0.000005 
0.816730 0.000002 
0.816995 0.000005 
0.817260 0.000011 
0.817526 0.000016 
0.817791 0.000014 
0.818056 0.000007 
0.818321 0.000005 
0.818587 0.000005 
0.818852 0.000005 
0.819117 0.000003 
0.819382 0.000004 
0.819648 0.000008 
0.819913 0.000008 
0.820178 0.000001 
0.820443 0.000001 
0.820709 0.000003 
0.820974 0.000003 
0.821239 0.000003 
0.821504 0.000003 
0.821770 0.000003 
0.822035 0.000003 
0.822300 0.000010 
0.822566 0.000020 
0.822831 0.000010 
0.823096 0.000007 
0.823361 0.000001 
0.823627 0.000001 
0.823892 0.000003 
0.824157 0.000003 
0.824422 0.000003 
0.824688 0.000008 
0.824953 0.000011 
0.825218 0.000012 
0.825483 0.000010 
0.825749 0.000003 
0.826014 0.000003 
0.826279 0.000007 
0.826544 0.000017 
0.826810 0.000007 
0.827075 0.000003 
0.827340 0.000003 
0.827605 0.000018 
0.827871 0.000018 
0.828136 0.000009 
0.828401 0.000007 
0.828666 0.000007 
0.828932 0.000021 
0.829197 0.000021 
0.829462 0.000013 
0.829728 0.000003 
0.829993 0.000003 
0.830258 0.000008 
0.830523 0.000021 
0.830789 0.000009 
0.831054 0.000009 
0.831319 0.000009 
0.831584 0.000006 
0.831850 0.000007 
0.832115 0.000006 
0.832380 0.000006 
0.832645 0.000007 
0.832911 0.000011 
0.833176 0.000021 
0.833441 0.000021 
0.833706 0.000051 
0.833972 0.000059 
0.834237 0.000058 
0.834502 0.000007 
0.834767 0.000006 
0.835033 0.000008 
0.835298 0.000025 
0.835563 0.000025 
0.835828 0.000001 
0.836094 0.000001 
0.836359 0.000001 
0.836624 0.000001 
0.836889 0.000001 
0.837155 0.000001 
0.837420 0.000001 
0.837685 0.000002 
0.837951 0.000003 
0.838216 0.000005 
0.838481 0.000004 
0.838746 0.000004 
0.839012 0.000012 
0.839277 0.000016 
0.839542 0.000016 
0.839807 0.000015 
0.840073 0.000017 
0.840338 0.000038 
0.840603 0.000038 
0.840868 0.000015 
0.841134 0.000015 
0.841399 0.000015 
0.841664 0.000021 
0.841929 0.000020 
0.842195 0.000020 
0.842460 0.000008 
0.842725 0.000008 
0.842990 0.000008 
0.843256 0.000024 
0.843521 0.000022 
0.843786 0.000027 
0.844051 0.000021 
0.844317 0.000047 
0.844582 0.000007 
0.844847 0.000007 
0.845112 0.000007 
0.845378 0.000008 
0.845643 0.000014 
0.845908 0.000007 
0.846174 0.000014 
0.846439 0.000007 
0.846704 0.000018 
0.846969 0.000007 
0.847235 0.000018 
0.847500 0.000006 
0.847765 0.000006 
0.848030 0.000006 
0.848296 0.000011 
0.848561 0.000051 
0.848826 0.000021 
0.849091 0.000021 
0.849357 0.000021 
0.849622 0.000009 
0.849887 0.000067 
0.850152 0.000009 
0.850418 0.000006 
0.850683 0.000006 
0.850948 0.000008 
0.851213 0.000011 
0.851479 0.000029 
0.851744 0.000044 
0.852009 0.000044 
0.852274 0.000020 
0.852540 0.000012 
0.852805 0.000005 
0.853070 0.000005 
0.853335 0.000005 
0.853601 0.000008 
0.853866 0.000008 
0.854131 0.000016 
0.854397 0.000003 
0.854662 0.000003 
0.854927 0.000003 
0.855192 0.000045 
0.855458 0.000045 
0.855723 0.000040 
0.855988 0.000043 
0.856253 0.000043 
0.856519 0.000037 
0.856784 0.000037 
0.857049 0.000037 
0.857314 0.000042 
0.857580 0.000010 
0.857845 0.000025 
0.858110 0.000026 
0.858375 0.000072 
0.858641 0.000072 
0.858906 0.000052 
0.859171 0.000036 
0.859436 0.000014 
0.859702 0.000037 
0.859967 0.000004 
0.860232 0.000006 
0.860497 0.000005 
0.860763 0.000007 
0.861028 0.000006 
0.861293 0.000028 
0.861558 0.000004 
0.861824 0.000018 
0.862089 0.000017 
0.862354 0.000024 
0.862620 0.000023 
0.862885 0.000018 
0.863150 0.000018 
0.863415 0.000008 
0.863681 0.000027 
0.863946 0.000001 
0.864211 0.000002 
0.864476 0.000002 
0.864742 0.000002 
0.865007 0.000048 
0.865272 0.000008 
0.865537 0.000008 
0.865803 0.000008 
0.866068 0.000023 
0.866333 0.000030 
0.866598 0.000057 
0.866864 0.000058 
0.867129 0.000029 
0.867394 0.000029 
0.867659 0.000047 
0.867925 0.000048 
0.868190 0.000047 
0.868455 0.000027 
0.868720 0.000027 
0.868986 0.000020 
0.869251 0.000019 
0.869516 0.000019 
0.869781 0.000012 
0.870047 0.000012 
0.870312 0.000029 
0.870577 0.000030 
0.870843 0.000020 
0.871108 0.000007 
0.871373 0.000002 
0.871638 0.000002 
0.871904 0.000002 
0.872169 0.000002 
0.872434 0.000002 
0.872699 0.000003 
0.872965 0.000028 
0.873230 0.000037 
0.873495 0.000027 
0.873760 0.000034 
0.874026 0.000030 
0.874291 0.000030 
0.874556 0.000030 
0.874821 0.000023 
0.875087 0.000023 
0.875352 0.000020 
0.875617 0.000023 
0.875882 0.000060 
0.876148 0.000060 
0.876413 0.000023 
0.876678 0.000019 
0.876943 0.000020 
0.877209 0.000020 
0.877474 0.000007 
0.877739 0.000007 
0.878005 0.000019 
0.878270 0.000021 
0.878535 0.000021 
0.878800 0.000011 
0.879066 0.000011 
0.879331 0.000010 
0.879596 0.000021 
0.879861 0.000074 
0.880127 0.000074 
0.880392 0.000022 
0.880657 0.000016 
0.880922 0.000004 
0.881188 0.000004 
0.881453 0.000009 
0.881718 0.000023 
0.881983 0.000021 
0.882249 0.000025 
0.882514 0.000024 
0.882779 0.000021 
0.883044 0.000006 
0.883310 0.000006 
0.883575 0.000016 
0.883840 0.000016 
0.884105 0.000017 
0.884371 0.000041 
0.884636 0.000041 
0.884901 0.000002 
0.885166 0.000002 
0.885432 0.000002 
0.885697 0.000002 
0.885962 0.000002 
0.886228 0.000046 
0.886493 0.000046 
0.886758 0.000008 
0.887023 0.000008 
0.887289 0.000022 
0.887554 0.000023 
0.887819 0.000028 
0.888084 0.000029 
0.888350 0.000022 
0.888615 0.000024 
0.888880 0.000006 
0.889145 0.000035 
0.889411 0.000012 
0.889676 0.000012 
0.889941 0.000012 
0.890206 0.000007 
0.890472 0.000014 
0.890737 0.000014 
0.891002 0.000014 
0.891267 0.000009 
0.891533 0.000009 
0.891798 0.000013 
0.892063 0.000019 
0.892328 0.000019 
0.892594 0.000009 
0.892859 0.000009 
0.893124 0.000046 
0.893389 0.000049 
0.893655 0.000046 
0.893920 0.000032 
0.894185 0.000025 
0.894451 0.000012 
0.894716 0.000010 
0.894981 0.000011 
0.895246 0.000008 
0.895512 0.000042 
0.895777 0.000042 
0.896042 0.000046 
0.896307 0.000046 
0.896573 0.000046 
0.896838 0.000123 
0.897103 0.000131 
0.897368 0.000078 
0.897634 0.000050 
0.897899 0.000037 
0.898164 0.000037 
0.898429 0.000020 
0.898695 0.000039 
0.898960 0.000039 
0.899225 0.000039 
0.899490 0.000019 
0.899756 0.000019 
0.900021 0.000078 
0.900286 0.000078 
0.900551 0.000043 
0.900817 0.000040 
0.901082 0.000040 
0.901347 0.000066 
0.901612 0.000053 
0.901878 0.000054 
0.902143 0.000023 
0.902408 0.000023 
0.902674 0.000021 
0.902939 0.000015 
0.903204 0.000015 
0.903469 0.000037 
0.903735 0.000052 
0.904000 0.000049 
0.904265 0.000065 
0.904530 0.000073 
0.904796 0.000055 
0.905061 0.000042 
0.905326 0.000038 
0.905591 0.000034 
0.905857 0.000027 
0.906122 0.000025 
0.906387 0.000014 
0.906652 0.000024 
0.906918 0.000024 
0.907183 0.000024 
0.907448 0.000040 
0.907713 0.000014 
0.907979 0.000040 
0.908244 0.000052 
0.908509 0.000052 
0.908774 0.000084 
0.909040 0.000015 
0.909305 0.000010 
0.909570 0.000010 
0.909835 0.000028 
0.910101 0.000033 
0.910366 0.000032 
0.910631 0.000052 
0.910897 0.000052 
0.911162 0.000051 
0.911427 0.000051 
0.911692 0.000064 
0.911958 0.000074 
0.912223 0.000070 
0.912488 0.000069 
0.912753 0.000022 
0.913019 0.000022 
0.913284 0.000006 
0.913549 0.000006 
0.913814 0.000006 
0.914080 0.000060 
0.914345 0.000118 
0.914610 0.000074 
0.914875 0.000071 
0.915141 0.000044 
0.915406 0.000032 
0.915671 0.000030 
0.915936 0.000030 
0.916202 0.000043 
0.916467 0.000009 
0.916732 0.000049 
0.916997 0.000052 
0.917263 0.000068 
0.917528 0.000068 
0.917793 0.000062 
0.918058 0.000022 
0.918324 0.000025 
0.918589 0.000023 
0.918854 0.000019 
0.919120 0.000019 
0.919385 0.000025 
0.919650 0.000025 
0.919915 0.000025 
0.920181 0.000020 
0.920446 0.000048 
0.920711 0.000095 
0.920976 0.000114 
0.921242 0.000252 
0.921507 0.000252 
0.921772 0.000022 
0.922037 0.000022 
0.922303 0.000031 
0.922568 0.000031 
0.922833 0.000031 
0.923098 0.000149 
0.923364 0.000149 
0.923629 0.000117 
0.923894 0.000033 
0.924159 0.000008 
0.924425 0.000008 
0.924690 0.000049 
0.924955 0.000053 
0.925220 0.000039 
0.925486 0.000022 
0.925751 0.000011 
0.926016 0.000012 
0.926282 0.000036 
0.926547 0.000036 
0.926812 0.000013 
0.927077 0.000013 
0.927343 0.000014 
0.927608 0.000011 
0.927873 0.000012 
0.928138 0.000086 
0.928404 0.000089 
0.928669 0.000085 
0.928934 0.000074 
0.929199 0.000084 
0.929465 0.000067 
0.929730 0.000031 
0.929995 0.000025 
0.930260 0.000027 
0.930526 0.000028 
0.930791 0.000073 
0.931056 0.000090 
0.931321 0.000085 
0.931587 0.000008 
0.931852 0.000008 
0.932117 0.000057 
0.932382 0.000058 
0.932648 0.000050 
0.932913 0.000031 
0.933178 0.000033 
0.933443 0.000110 
0.933709 0.000110 
0.933974 0.000062 
0.934239 0.000022 
0.934505 0.000058 
0.934770 0.000049 
0.935035 0.000075 
0.935300 0.000224 
0.935566 0.000346 
0.935831 0.000129 
0.936096 0.000054 
0.936361 0.000028 
0.936627 0.000019 
0.936892 0.000022 
0.937157 0.000050 
0.937422 0.000050 
0.937688 0.000056 
0.937953 0.000045 
0.938218 0.000028 
0.938483 0.000028 
0.938749 0.000039 
0.939014 0.000070 
0.939279 0.000075 
0.939544 0.000059 
0.939810 0.000061 
0.940075 0.000056 
0.940340 0.000061 
0.940605 0.000061 
0.940871 0.000104 
0.941136 0.000124 
0.941401 0.000118 
0.941666 0.000056 
0.941932 0.000056 
0.942197 0.000056 
0.942462 0.000032 
0.942728 0.000032 
0.942993 0.000033 
0.943258 0.000041 
0.943523 0.000080 
0.943789 0.000079 
0.944054 0.000072 
0.944319 0.000062 
0.944584 0.000060 
0.944850 0.000055 
0.945115 0.000057 
0.945380 0.000052 
0.945645 0.000047 
0.945911 0.000035 
0.946176 0.000047 
0.946441 0.000036 
0.946706 0.000053 
0.946972 0.000024 
0.947237 0.000155 
0.947502 0.000043 
0.947767 0.000080 
0.948033 0.000077 
0.948298 0.000111 
0.948563 0.000111 
0.948828 0.000136 
0.949094 0.000046 
0.949359 0.000174 
0.949624 0.000052 
0.949889 0.000109 
0.950155 0.000109 
0.950420 0.000111 
0.950685 0.000282 
0.950951 0.000104 
0.951216 0.000067 
0.951481 0.000060 
0.951746 0.000063 
0.952012 0.000063 
0.952277 0.000123 
0.952542 0.000050 
0.952807 0.000050 
0.953073 0.000047 
0.953338 0.000069 
0.953603 0.000093 
0.953868 0.000127 
0.954134 0.000153 
0.954399 0.000253 
0.954664 0.000253 
0.954929 0.000073 
0.955195 0.000048 
0.955460 0.000053 
0.955725 0.000095 
0.955990 0.000095 
0.956256 0.000073 
0.956521 0.000075 
0.956786 0.000077 
0.957051 0.000051 
0.957317 0.000053 
0.957582 0.000085 
0.957847 0.000085 
0.958112 0.000078 
0.958378 0.000032 
0.958643 0.000056 
0.958908 0.000056 
0.959174 0.000063 
0.959439 0.000072 
0.959704 0.000063 
0.959969 0.000033 
0.960235 0.000030 
0.960500 0.000037 
0.960765 0.000037 
0.961030 0.000066 
0.961296 0.000059 
0.961561 0.000059 
0.961826 0.000060 
0.962091 0.000025 
0.962357 0.000075 
0.962622 0.000025 
0.962887 0.000006 
0.963152 0.000006 
0.963418 0.000042 
0.963683 0.000081 
0.963948 0.000085 
0.964213 0.000120 
0.964479 0.000127 
0.964744 0.000127 
0.965009 0.000076 
0.965274 0.000077 
0.965540 0.000042 
0.965805 0.000042 
0.966070 0.000034 
0.966335 0.000025 
0.966601 0.000025 
0.966866 0.000025 
0.967131 0.000036 
0.967397 0.000115 
0.967662 0.000054 
0.967927 0.000072 
0.968192 0.000052 
0.968458 0.000053 
0.968723 0.000053 
0.968988 0.000091 
0.969253 0.000110 
0.969519 0.000174 
0.969784 0.000107 
0.970049 0.000086 
0.970314 0.000041 
0.970580 0.000083 
0.970845 0.000108 
0.971110 0.000166 
0.971375 0.000116 
0.971641 0.000116 
0.971906 0.000074 
0.972171 0.000063 
0.972436 0.000042 
0.972702 0.000043 
0.972967 0.000041 
0.973232 0.000040 
0.973497 0.000032 
0.973763 0.000044 
0.974028 0.000068 
0.974293 0.000126 
0.974559 0.000157 
0.974824 0.000156 
0.975089 0.000062 
0.975354 0.000048 
0.975620 0.000060 
0.975885 0.000084 
0.976150 0.000084 
0.976415 0.000063 
0.976681 0.000067 
0.976946 0.000059 
0.977211 0.000062 
0.977476 0.000063 
0.977742 0.000086 
0.978007 0.000074 
0.978272 0.000063 
0.978537 0.000057 
0.978803 0.000069 
0.979068 0.000082 
0.979333 0.000080 
0.979598 0.000113 
0.979864 0.000125 
0.980129 0.000125 
0.980394 0.000027 
0.980659 0.000027 
0.980925 0.000025 
0.981190 0.000057 
0.981455 0.000057 
0.981720 0.000104 
0.981986 0.000104 
0.982251 0.000106 
0.982516 0.000109 
0.982782 0.000109 
0.983047 0.000045 
0.983312 0.000024 
0.983577 0.000043 
0.983843 0.000051 
0.984108 0.000070 
0.984373 0.000070 
0.984638 0.000067 
0.984904 0.000029 
0.985169 0.000057 
0.985434 0.000118 
0.985699 0.000119 
0.985965 0.000060 
0.986230 0.000020 
0.986495 0.000020 
0.986760 0.000025 
0.987026 0.000025 
0.987291 0.000024 
0.987556 0.000032 
0.987821 0.000042 
0.988087 0.000037 
0.988352 0.000139 
0.988617 0.000113 
0.988882 0.000113 
0.989148 0.000054 
0.989413 0.000033 
0.989678 0.000037 
0.989943 0.000037 
0.990209 0.000026 
0.990474 0.000036 
0.990739 0.000036 
0.991005 0.000068 
0.991270 0.000068 
0.991535 0.000019 
0.991800 0.000019 
0.992066 0.000020 
0.992331 0.000067 
0.992596 0.000070 
0.992861 0.000070 
0.993127 0.000070 
0.993392 0.000040 
0.993657 0.000127 
0.993922 0.000059 
0.994188 0.000112 
0.994453 0.000056 
0.994718 0.000109 
0.994983 0.000016 
0.995249 0.000208 
0.995514 0.000131 
0.995779 0.000131 
0.996044 0.000076 
0.996310 0.000065 
0.996575 0.000118 
0.996840 0.000108 
0.997105 0.000198 
0.997371 0.000031 
0.997636 0.000039 
0.997901 0.000039 
0.998166 0.000047 
0.998432 0.000066 
0.998697 0.000054 
0.998962 0.000082 
0.999228 0.000116 
0.999493 0.000139 
0.999758 0.000116 
1.000023 0.000371 

==> _data/heaving_plate/error_no_corr.txt <==
t s
0.000265 0.001652 
0.000530 0.003372 
0.000796 0.008209 
0.001061 0.004718 
0.001326 0.006958 
0.001591 0.005535 
0.001857 0.006747 
0.002122 0.006101 
0.002387 0.006714 
0.002652 0.006486 
0.002918 0.006816 
0.003183 0.006674 
0.003448 0.006910 
0.003713 0.006738 
0.003979 0.006629 
0.004244 0.006718 
0.004509 0.006583 
0.004774 0.006686 
0.005040 0.006609 
0.005305 0.006712 
0.005570 0.006701 
0.005835 0.006746 
0.006101 0.006694 
0.006366 0.006559 
0.006631 0.006678 
0.006896 0.006533 
0.007162 0.006592 
0.007427 0.006417 
0.007692 0.006599 
0.007957 0.006439 
0.008223 0.006626 
0.008488 0.006445 
0.008753 0.006652 
0.009019 0.006431 
0.009284 0.006533 
0.009549 0.006202 
0.009814 0.006436 
0.010080 0.006409 
0.010345 0.006234 
0.010610 0.006452 
0.010875 0.006242 
0.011141 0.006434 
0.011406 0.006239 
0.011671 0.006415 
0.011936 0.006301 
0.012202 0.006350 
0.012467 0.006347 
0.012732 0.006381 
0.012997 0.006276 
0.013263 0.006257 
0.013528 0.006369 
0.013793 0.006169 
0.014058 0.006266 
0.014324 0.006107 
0.014589 0.006189 
0.014854 0.006178 
0.015119 0.006266 
0.015385 0.006209 
0.015650 0.006179 
0.015915 0.005780 
0.016180 0.006139 
0.016446 0.005851 
0.016711 0.005852 
0.016976 0.005871 
0.017242 0.005888 
0.017507 0.006047 
0.017772 0.005942 
0.018037 0.006139 
0.018303 0.005943 
0.018568 0.006120 
0.018833 0.005572 
0.019098 0.006022 
0.019364 0.005578 
0.019629 0.005961 
0.019894 0.005644 
0.020159 0.006015 
0.020425 0.005634 
0.020690 0.006085 
0.020955 0.006081 
0.021220 0.006044 
0.021486 0.005836 
0.021751 0.005509 
0.022016 0.005824 
0.022281 0.005321 
0.022547 0.005893 
0.022812 0.005419 
0.023077 0.005985 
0.023342 0.005543 
0.023608 0.006035 
0.023873 0.005677 
0.024138 0.005682 
0.024403 0.005728 
0.024669 0.005568 
0.024934 0.005753 
0.025199 0.005408 
0.025465 0.006109 
0.025730 0.005448 
0.025995 0.005930 
0.026260 0.005517 
0.026526 0.005825 
0.026791 0.005487 
0.027056 0.005698 
0.027321 0.005489 
0.027587 0.005426 
0.027852 0.005468 
0.028117 0.005426 
0.028382 0.005700 
0.028648 0.005426 
0.028913 0.005818 
0.029178 0.005413 
0.029443 0.005745 
0.029709 0.005410 
0.029974 0.005715 
0.030239 0.005802 
0.030504 0.005802 
0.030770 0.005794 
0.031035 0.005524 
0.031300 0.005752 
0.031565 0.005504 
0.031831 0.005464 
0.032096 0.005414 
0.032361 0.005496 
0.032626 0.005483 
0.032892 0.005486 
0.033157 0.005460 
0.033422 0.005411 
0.033688 0.005411 
0.033953 0.005338 
0.034218 0.005661 
0.034483 0.005501 
0.034749 0.005446 
0.035014 0.005433 
0.035279 0.005436 
0.035544 0.005436 
0.035810 0.005267 
0.036075 0.005256 
0.036340 0.005210 
0.036605 0.005404 
0.036871 0.005352 
0.037136 0.005513 
0.037401 0.005460 
0.037666 0.005496 
0.037932 0.005407 
0.038197 0.005221 
0.038462 0.005094 
0.038727 0.004982 
0.038993 0.005091 
0.039258 0.005098 
0.039523 0.005098 
0.039788 0.004925 
0.040054 0.004925 
0.040319 0.004999 
0.040584 0.005306 
0.040850 0.005013 
0.041115 0.005117 
0.041380 0.004973 
0.041645 0.005109 
0.041911 0.004977 
0.042176 0.005246 
0.042441 0.005023 
0.042706 0.005187 
0.042972 0.005152 
0.043237 0.005082 
0.043502 0.005055 
0.043767 0.004991 
0.044033 0.005094 
0.044298 0.005266 
0.044563 0.005133 
0.044828 0.005174 
0.045094 0.005129 
0.045359 0.005035 
0.045624 0.004978 
0.045889 0.004811 
0.046155 0.004971 
0.046420 0.004799 
0.046685 0.004998 
0.046950 0.004798 
0.047216 0.004998 
0.047481 0.004708 
0.047746 0.005023 
0.048011 0.004708 
0.048277 0.005071 
0.048542 0.004776 
0.048807 0.005204 
0.049073 0.004853 
0.049338 0.004986 
0.049603 0.004852 
0.049868 0.004983 
0.050134 0.004823 
0.050399 0.004784 
0.050664 0.004779 
0.050929 0.004781 
0.051195 0.004826 
0.051460 0.004845 
0.051725 0.004899 
0.051990 0.004857 
0.052256 0.005295 
0.052521 0.004471 
0.052786 0.005124 
0.053051 0.004751 
0.053317 0.004929 
0.053582 0.004748 
0.053847 0.004927 
0.054112 0.004732 
0.054378 0.004728 
0.054643 0.004728 
0.054908 0.004729 
0.055173 0.004728 
0.055439 0.004679 
0.055704 0.004664 
0.055969 0.004692 
0.056234 0.004535 
0.056500 0.004555 
0.056765 0.004479 
0.057030 0.004620 
0.057296 0.004610 
0.057561 0.004736 
0.057826 0.004610 
0.058091 0.004737 
0.058357 0.004477 
0.058622 0.004655 
0.058887 0.004502 
0.059152 0.004655 
0.059418 0.004632 
0.059683 0.004663 
0.059948 0.004614 
0.060213 0.004554 
0.060479 0.004479 
0.060744 0.004498 
0.061009 0.004461 
0.061274 0.004485 
0.061540 0.004473 
0.061805 0.004337 
0.062070 0.004326 
0.062335 0.004326 
0.062601 0.004401 
0.062866 0.004330 
0.063131 0.004471 
0.063396 0.004239 
0.063662 0.004471 
0.063927 0.004117 
0.064192 0.004255 
0.064457 0.004255 
0.064723 0.004291 
0.064988 0.004284 
0.065253 0.004276 
0.065519 0.004134 
0.065784 0.004246 
0.066049 0.004158 
0.066314 0.004421 
0.066580 0.004213 
0.066845 0.004287 
0.067110 0.004175 
0.067375 0.004192 
0.067641 0.004364 
0.067906 0.004423 
0.068171 0.004414 
0.068436 0.004397 
0.068702 0.004342 
0.068967 0.004108 
0.069232 0.004016 
0.069497 0.004016 
0.069763 0.004097 
0.070028 0.004180 
0.070293 0.004279 
0.070558 0.004265 
0.070824 0.004176 
0.071089 0.004071 
0.071354 0.004149 
0.071619 0.004080 
0.071885 0.004022 
0.072150 0.003884 
0.072415 0.003952 
0.072680 0.003973 
0.072946 0.003994 
0.073211 0.003976 
0.073476 0.004036 
0.073742 0.003930 
0.074007 0.004013 
0.074272 0.004002 
0.074537 0.004100 
0.074803 0.004105 
0.075068 0.004075 
0.075333 0.004041 
0.075598 0.003718 
0.075864 0.003671 
0.076129 0.003720 
0.076394 0.003747 
0.076659 0.003813 
0.076925 0.003822 
0.077190 0.003736 
0.077455 0.003748 
0.077720 0.003688 
0.077986 0.003914 
0.078251 0.003898 
0.078516 0.003898 
0.078781 0.003910 
0.079047 0.003965 
0.079312 0.003970 
0.079577 0.003841 
0.079842 0.003750 
0.080108 0.003590 
0.080373 0.003550 
0.080638 0.003581 
0.080903 0.003620 
0.081169 0.003730 
0.081434 0.003623 
0.081699 0.003657 
0.081965 0.003666 
0.082230 0.003928 
0.082495 0.003979 
0.082760 0.003939 
0.083026 0.003623 
0.083291 0.003491 
0.083556 0.003493 
0.083821 0.003522 
0.084087 0.003556 
0.084352 0.003580 
0.084617 0.003594 
0.084882 0.003637 
0.085148 0.004019 
0.085413 0.004065 
0.085678 0.004024 
0.085943 0.003239 
0.086209 0.003001 
0.086474 0.003001 
0.086739 0.003444 
0.087004 0.003582 
0.087270 0.003884 
0.087535 0.003884 
0.087800 0.003604 
0.088065 0.003167 
0.088331 0.003167 
0.088596 0.003227 
0.088861 0.003340 
0.089127 0.003342 
0.089392 0.003486 
0.089657 0.003448 
0.089922 0.003497 
0.090188 0.003448 
0.090453 0.003125 
0.090718 0.003125 
0.090983 0.003248 
0.091249 0.003299 
0.091514 0.003257 
0.091779 0.003436 
0.092044 0.003210 
0.092310 0.003220 
0.092575 0.003198 
0.092840 0.003166 
0.093105 0.003174 
0.093371 0.003154 
0.093636 0.003229 
0.093901 0.003210 
0.094166 0.003387 
0.094432 0.003180 
0.094697 0.003215 
0.094962 0.003213 
0.095227 0.003216 
0.095493 0.003235 
0.095758 0.003221 
0.096023 0.003317 
0.096288 0.003216 
0.096554 0.002940 
0.096819 0.002940 
0.097084 0.003109 
0.097350 0.003232 
0.097615 0.003111 
0.097880 0.003067 
0.098145 0.002968 
0.098411 0.002948 
0.098676 0.002969 
0.098941 0.003065 
0.099206 0.003098 
0.099472 0.003078 
0.099737 0.003056 
0.100002 0.002991 
0.100267 0.002987 
0.100533 0.003043 
0.100798 0.002956 
0.101063 0.003103 
0.101328 0.002937 
0.101594 0.002920 
0.101859 0.002874 
0.102124 0.002943 
0.102389 0.002988 
0.102655 0.002988 
0.102920 0.003000 
0.103185 0.002827 
0.103450 0.002949 
0.103716 0.002950 
0.103981 0.002950 
0.104246 0.002829 
0.104511 0.002809 
0.104777 0.002792 
0.105042 0.002796 
0.105307 0.002871 
0.105573 0.002883 
0.105838 0.002846 
0.106103 0.002821 
0.106368 0.002823 
0.106634 0.002868 
0.106899 0.002893 
0.107164 0.002886 
0.107429 0.002802 
0.107695 0.002725 
0.107960 0.002786 
0.108225 0.002786 
0.108490 0.002655 
0.108756 0.002656 
0.109021 0.002781 
0.109286 0.002855 
0.109551 0.002855 
0.109817 0.002671 
0.110082 0.002669 
0.110347 0.002737 
0.110612 0.002737 
0.110878 0.002695 
0.111143 0.002691 
0.111408 0.002724 
0.111673 0.002720 
0.111939 0.002676 
0.112204 0.002675 
0.112469 0.002668 
0.112734 0.002698 
0.113000 0.002698 
0.113265 0.002739 
0.113530 0.002743 
0.113796 0.002739 
0.114061 0.002746 
0.114326 0.002709 
0.114591 0.002908 
0.114857 0.002594 
0.115122 0.002623 
0.115387 0.002623 
0.115652 0.002629 
0.115918 0.002615 
0.116183 0.002611 
0.116448 0.002546 
0.116713 0.002544 
0.116979 0.002546 
0.117244 0.002607 
0.117509 0.002604 
0.117774 0.002621 
0.118040 0.002510 
0.118305 0.002665 
0.118570 0.002512 
0.118835 0.002492 
0.119101 0.002492 
0.119366 0.002583 
0.119631 0.002583 
0.119896 0.002606 
0.120162 0.002533 
0.120427 0.002636 
0.120692 0.002552 
0.120957 0.002461 
0.121223 0.002568 
0.121488 0.002614 
0.121753 0.002614 
0.122019 0.002614 
0.122284 0.002580 
0.122549 0.002580 
0.122814 0.002580 
0.123080 0.002550 
0.123345 0.002550 
0.123610 0.002497 
0.123875 0.002472 
0.124141 0.002479 
0.124406 0.002485 
0.124671 0.002455 
0.124936 0.002382 
0.125202 0.002382 
0.125467 0.002406 
0.125732 0.002567 
0.125997 0.002470 
0.126263 0.002516 
0.126528 0.002476 
0.126793 0.002470 
0.127058 0.002456 
0.127324 0.002456 
0.127589 0.002339 
0.127854 0.002360 
0.128119 0.002360 
0.128385 0.002447 
0.128650 0.002447 
0.128915 0.002447 
0.129180 0.002377 
0.129446 0.002377 
0.129711 0.002377 
0.129976 0.002339 
0.130242 0.002339 
0.130507 0.002339 
0.130772 0.002310 
0.131037 0.002337 
0.131303 0.002333 
0.131568 0.002332 
0.131833 0.002396 
0.132098 0.002403 
0.132364 0.002403 
0.132629 0.002403 
0.132894 0.002368 
0.133159 0.002366 
0.133425 0.002333 
0.133690 0.002333 
0.133955 0.002333 
0.134220 0.002291 
0.134486 0.002291 
0.134751 0.002293 
0.135016 0.002295 
0.135281 0.002295 
0.135547 0.002319 
0.135812 0.002319 
0.136077 0.002317 
0.136342 0.002302 
0.136608 0.002347 
0.136873 0.002308 
0.137138 0.002306 
0.137404 0.002294 
0.137669 0.002299 
0.137934 0.002305 
0.138199 0.002271 
0.138465 0.002254 
0.138730 0.002238 
0.138995 0.002239 
0.139260 0.002227 
0.139526 0.002238 
0.139791 0.002257 
0.140056 0.002257 
0.140321 0.002293 
0.140587 0.002359 
0.140852 0.002359 
0.141117 0.002244 
0.141382 0.002244 
0.141648 0.002223 
0.141913 0.002267 
0.142178 0.002267 
0.142443 0.002267 
0.142709 0.002279 
0.142974 0.002212 
0.143239 0.002236 
0.143504 0.002188 
0.143770 0.002162 
0.144035 0.002154 
0.144300 0.002139 
0.144565 0.002172 
0.144831 0.002129 
0.145096 0.002144 
0.145361 0.002121 
0.145627 0.002148 
0.145892 0.002254 
0.146157 0.002254 
0.146422 0.002201 
0.146688 0.002198 
0.146953 0.002199 
0.147218 0.002204 
0.147483 0.002216 
0.147749 0.002216 
0.148014 0.002223 
0.148279 0.002136 
0.148544 0.002214 
0.148810 0.002082 
0.149075 0.002066 
0.149340 0.002065 
0.149605 0.002094 
0.149871 0.002094 
0.150136 0.002104 
0.150401 0.002170 
0.150666 0.002179 
0.150932 0.002157 
0.151197 0.002053 
0.151462 0.002053 
0.151727 0.002040 
0.151993 0.002086 
0.152258 0.002086 
0.152523 0.002123 
0.152788 0.002123 
0.153054 0.002075 
0.153319 0.002075 
0.153584 0.002065 
0.153850 0.002065 
0.154115 0.002065 
0.154380 0.002103 
0.154645 0.002103 
0.154911 0.002024 
0.155176 0.001981 
0.155441 0.001981 
0.155706 0.001981 
0.155972 0.002090 
0.156237 0.001896 
0.156502 0.002068 
0.156767 0.001989 
0.157033 0.001989 
0.157298 0.001988 
0.157563 0.001974 
0.157828 0.001996 
0.158094 0.001937 
0.158359 0.001935 
0.158624 0.001937 
0.158889 0.001935 
0.159155 0.001960 
0.159420 0.001859 
0.159685 0.001959 
0.159950 0.001912 
0.160216 0.001926 
0.160481 0.001926 
0.160746 0.001965 
0.161011 0.001965 
0.161277 0.001884 
0.161542 0.001756 
0.161807 0.001889 
0.162073 0.001718 
0.162338 0.002140 
0.162603 0.001674 
0.162868 0.002137 
0.163134 0.001612 
0.163399 0.002079 
0.163664 0.001541 
0.163929 0.002071 
0.164195 0.001797 
0.164460 0.002064 
0.164725 0.001940 
0.164990 0.001983 
0.165256 0.001940 
0.165521 0.001935 
0.165786 0.001934 
0.166051 0.001934 
0.166317 0.001860 
0.166582 0.001860 
0.166847 0.001964 
0.167112 0.001964 
0.167378 0.001856 
0.167643 0.001856 
0.167908 0.001932 
0.168173 0.001932 
0.168439 0.001875 
0.168704 0.001875 
0.168969 0.001875 
0.169234 0.001845 
0.169500 0.001845 
0.169765 0.001872 
0.170030 0.001871 
0.170296 0.001860 
0.170561 0.001842 
0.170826 0.001844 
0.171091 0.001810 
0.171357 0.001768 
0.171622 0.001768 
0.171887 0.001717 
0.172152 0.001895 
0.172418 0.001717 
0.172683 0.001808 
0.172948 0.001747 
0.173213 0.001812 
0.173479 0.001748 
0.173744 0.001737 
0.174009 0.001677 
0.174274 0.001721 
0.174540 0.001651 
0.174805 0.001730 
0.175070 0.001662 
0.175335 0.001677 
0.175601 0.001662 
0.175866 0.001676 
0.176131 0.001704 
0.176396 0.001704 
0.176662 0.001648 
0.176927 0.001648 
0.177192 0.001629 
0.177457 0.001740 
0.177723 0.001628 
0.177988 0.001626 
0.178253 0.001621 
0.178519 0.001663 
0.178784 0.001659 
0.179049 0.001598 
0.179314 0.001592 
0.179580 0.001588 
0.179845 0.001598 
0.180110 0.001604 
0.180375 0.001606 
0.180641 0.001603 
0.180906 0.001582 
0.181171 0.001590 
0.181436 0.001594 
0.181702 0.001605 
0.181967 0.001592 
0.182232 0.001560 
0.182497 0.001545 
0.182763 0.001545 
0.183028 0.001555 
0.183293 0.001559 
0.183558 0.001559 
0.183824 0.001493 
0.184089 0.001475 
0.184354 0.001473 
0.184619 0.001492 
0.184885 0.001536 
0.185150 0.001536 
0.185415 0.001535 
0.185681 0.001506 
0.185946 0.001497 
0.186211 0.001497 
0.186476 0.001475 
0.186742 0.001475 
0.187007 0.001493 
0.187272 0.001505 
0.187537 0.001505 
0.187803 0.001488 
0.188068 0.001492 
0.188333 0.001469 
0.188598 0.001471 
0.188864 0.001460 
0.189129 0.001460 
0.189394 0.001473 
0.189659 0.001502 
0.189925 0.001470 
0.190190 0.001467 
0.190455 0.001445 
0.190720 0.001434 
0.190986 0.001450 
0.191251 0.001439 
0.191516 0.001416 
0.191781 0.001386 
0.192047 0.001386 
0.192312 0.001436 
0.192577 0.001439 
0.192842 0.001366 
0.193108 0.001356 
0.193373 0.001364 
0.193638 0.001386 
0.193904 0.001396 
0.194169 0.001385 
0.194434 0.001355 
0.194699 0.001385 
0.194965 0.001361 
0.195230 0.001361 
0.195495 0.001319 
0.195760 0.001270 
0.196026 0.001317 
0.196291 0.001309 
0.196556 0.001309 
0.196821 0.001313 
0.197087 0.001198 
0.197352 0.001357 
0.197617 0.001243 
0.197882 0.001249 
0.198148 0.001245 
0.198413 0.001220 
0.198678 0.001290 
0.198943 0.001278 
0.199209 0.001278 
0.199474 0.001230 
0.199739 0.001215 
0.200004 0.001216 
0.200270 0.001251 
0.200535 0.001255 
0.200800 0.001229 
0.201065 0.001229 
0.201331 0.001228 
0.201596 0.001214 
0.201861 0.001172 
0.202127 0.001165 
0.202392 0.001165 
0.202657 0.001161 
0.202922 0.001190 
0.203188 0.001190 
0.203453 0.001207 
0.203718 0.001190 
0.203983 0.001147 
0.204249 0.001125 
0.204514 0.001113 
0.204779 0.001119 
0.205044 0.001117 
0.205310 0.001101 
0.205575 0.001111 
0.205840 0.001121 
0.206105 0.001154 
0.206371 0.001140 
0.206636 0.001107 
0.206901 0.001106 
0.207166 0.001106 
0.207432 0.001092 
0.207697 0.001077 
0.207962 0.001080 
0.208227 0.001083 
0.208493 0.001073 
0.208758 0.001071 
0.209023 0.001060 
0.209288 0.001054 
0.209554 0.001050 
0.209819 0.001048 
0.210084 0.001034 
0.210350 0.001006 
0.210615 0.001006 
0.210880 0.001006 
0.211145 0.001038 
0.211411 0.001011 
0.211676 0.001022 
0.211941 0.001002 
0.212206 0.001008 
0.212472 0.001008 
0.212737 0.001030 
0.213002 0.000997 
0.213267 0.000984 
0.213533 0.000966 
0.213798 0.000960 
0.214063 0.000961 
0.214328 0.000959 
0.214594 0.000971 
0.214859 0.000973 
0.215124 0.000973 
0.215389 0.000959 
0.215655 0.000942 
0.215920 0.000946 
0.216185 0.000949 
0.216450 0.000974 
0.216716 0.000974 
0.216981 0.000933 
0.217246 0.000918 
0.217511 0.000907 
0.217777 0.000908 
0.218042 0.000919 
0.218307 0.000929 
0.218573 0.000945 
0.218838 0.000923 
0.219103 0.000909 
0.219368 0.000892 
0.219634 0.000881 
0.219899 0.000875 
0.220164 0.000895 
0.220429 0.000910 
0.220695 0.000908 
0.220960 0.000886 
0.221225 0.000869 
0.221490 0.000860 
0.221756 0.000824 
0.222021 0.000826 
0.222286 0.000854 
0.222551 0.000855 
0.222817 0.000838 
0.223082 0.000841 
0.223347 0.000830 
0.223612 0.000816 
0.223878 0.000811 
0.224143 0.000816 
0.224408 0.000832 
0.224673 0.000828 
0.224939 0.000816 
0.225204 0.000815 
0.225469 0.000815 
0.225734 0.000802 
0.226000 0.000795 
0.226265 0.000797 
0.226530 0.000801 
0.226796 0.000799 
0.227061 0.000800 
0.227326 0.000794 
0.227591 0.000787 
0.227857 0.000778 
0.228122 0.000761 
0.228387 0.000766 
0.228652 0.000756 
0.228918 0.000759 
0.229183 0.000766 
0.229448 0.000766 
0.229713 0.000765 
0.229979 0.000765 
0.230244 0.000764 
0.230509 0.000746 
0.230774 0.000741 
0.231040 0.000740 
0.231305 0.000739 
0.231570 0.000762 
0.231835 0.000761 
0.232101 0.000758 
0.232366 0.000752 
0.232631 0.000746 
0.232896 0.000725 
0.233162 0.000710 
0.233427 0.000708 
0.233692 0.000701 
0.233958 0.000697 
0.234223 0.000699 
0.234488 0.000713 
0.234753 0.000712 
0.235019 0.000716 
0.235284 0.000708 
0.235549 0.000715 
0.235814 0.000712 
0.236080 0.000712 
0.236345 0.000675 
0.236610 0.000675 
0.236875 0.000676 
0.237141 0.000678 
0.237406 0.000673 
0.237671 0.000678 
0.237936 0.000689 
0.238202 0.000696 
0.238467 0.000711 
0.238732 0.000704 
0.238997 0.000716 
0.239263 0.000707 
0.239528 0.000691 
0.239793 0.000691 
0.240058 0.000686 
0.240324 0.000691 
0.240589 0.000691 
0.240854 0.000717 
0.241119 0.000719 
0.241385 0.000720 
0.241650 0.000718 
0.241915 0.000720 
0.242181 0.000733 
0.242446 0.000736 
0.242711 0.000737 
0.242976 0.000717 
0.243242 0.000713 
0.243507 0.000689 
0.243772 0.000689 
0.244037 0.000670 
0.244303 0.000655 
0.244568 0.000653 
0.244833 0.000636 
0.245098 0.000637 
0.245364 0.000653 
0.245629 0.000671 
0.245894 0.000683 
0.246159 0.000688 
0.246425 0.000699 
0.246690 0.000709 
0.246955 0.000720 
0.247220 0.000726 
0.247486 0.000744 
0.247751 0.000745 
0.248016 0.000772 
0.248281 0.000809 
0.248547 0.000822 
0.248812 0.000862 
0.249077 0.000902 
0.249342 0.000943 
0.249608 0.000958 
0.249873 0.000958 
0.250138 0.000693 
0.250404 0.000693 
0.250669 0.000715 
0.250934 0.000714 
0.251199 0.000712 
0.251465 0.000711 
0.251730 0.000729 
0.251995 0.000728 
0.252260 0.000723 
0.252526 0.000723 
0.252791 0.000716 
0.253056 0.000706 
0.253321 0.000686 
0.253587 0.000667 
0.253852 0.000669 
0.254117 0.000678 
0.254382 0.000685 
0.254648 0.000689 
0.254913 0.000700 
0.255178 0.000742 
0.255443 0.000797 
0.255709 0.000839 
0.255974 0.000846 
0.256239 0.000878 
0.256504 0.000878 
0.256770 0.000886 
0.257035 0.000887 
0.257300 0.000881 
0.257565 0.000871 
0.257831 0.000852 
0.258096 0.000850 
0.258361 0.000851 
0.258627 0.000857 
0.258892 0.000871 
0.259157 0.000878 
0.259422 0.000903 
0.259688 0.000903 
0.259953 0.000920 
0.260218 0.000922 
0.260483 0.000926 
0.260749 0.000925 
0.261014 0.000919 
0.261279 0.000906 
0.261544 0.000893 
0.261810 0.000870 
0.262075 0.000836 
0.262340 0.000837 
0.262605 0.000844 
0.262871 0.000908 
0.263136 0.000922 
0.263401 0.000938 
0.263666 0.000938 
0.263932 0.000993 
0.264197 0.000988 
0.264462 0.000963 
0.264727 0.000935 
0.264993 0.000935 
0.265258 0.000928 
0.265523 0.000951 
0.265788 0.000962 
0.266054 0.000980 
0.266319 0.001002 
0.266584 0.001017 
0.266850 0.001028 
0.267115 0.001013 
0.267380 0.001026 
0.267645 0.001026 
0.267911 0.001032 
0.268176 0.001041 
0.268441 0.001053 
0.268706 0.001078 
0.268972 0.001089 
0.269237 0.001103 
0.269502 0.001101 
0.269767 0.001095 
0.270033 0.001052 
0.270298 0.001034 
0.270563 0.001033 
0.270828 0.001037 
0.271094 0.001065 
0.271359 0.001071 
0.271624 0.001071 
0.271889 0.001110 
0.272155 0.001103 
0.272420 0.001082 
0.272685 0.001047 
0.272950 0.001031 
0.273216 0.001039 
0.273481 0.001060 
0.273746 0.001087 
0.274011 0.001095 
0.274277 0.001127 
0.274542 0.001118 
0.274807 0.001055 
0.275073 0.001055 
0.275338 0.001060 
0.275603 0.001095 
0.275868 0.001111 
0.276134 0.001141 
0.276399 0.001174 
0.276664 0.001186 
0.276929 0.001225 
0.277195 0.001227 
0.277460 0.001223 
0.277725 0.001220 
0.277990 0.001219 
0.278256 0.001199 
0.278521 0.001205 
0.278786 0.001203 
0.279051 0.001203 
0.279317 0.001192 
0.279582 0.001193 
0.279847 0.001166 
0.280112 0.001190 
0.280378 0.001191 
0.280643 0.001189 
0.280908 0.001333 
0.281173 0.001331 
0.281439 0.001377 
0.281704 0.001392 
0.281969 0.001407 
0.282235 0.001424 
0.282500 0.001404 
0.282765 0.001372 
0.283030 0.001366 
0.283296 0.001354 
0.283561 0.001359 
0.283826 0.001358 
0.284091 0.001310 
0.284357 0.001297 
0.284622 0.001316 
0.284887 0.001321 
0.285152 0.001356 
0.285418 0.001379 
0.285683 0.001500 
0.285948 0.001509 
0.286213 0.001462 
0.286479 0.001456 
0.286744 0.001422 
0.287009 0.001368 
0.287274 0.001376 
0.287540 0.001384 
0.287805 0.001397 
0.288070 0.001397 
0.288335 0.001381 
0.288601 0.001515 
0.288866 0.001442 
0.289131 0.001539 
0.289396 0.001518 
0.289662 0.001518 
0.289927 0.001484 
0.290192 0.001464 
0.290458 0.001397 
0.290723 0.001397 
0.290988 0.001489 
0.291253 0.001490 
0.291519 0.001490 
0.291784 0.001509 
0.292049 0.001502 
0.292314 0.001503 
0.292580 0.001529 
0.292845 0.001520 
0.293110 0.001519 
0.293375 0.001509 
0.293641 0.001522 
0.293906 0.001522 
0.294171 0.001603 
0.294436 0.001668 
0.294702 0.001647 
0.294967 0.001596 
0.295232 0.001542 
0.295497 0.001583 
0.295763 0.001604 
0.296028 0.001605 
0.296293 0.001559 
0.296558 0.001554 
0.296824 0.001554 
0.297089 0.001569 
0.297354 0.001648 
0.297619 0.001669 
0.297885 0.001628 
0.298150 0.001664 
0.298415 0.001610 
0.298681 0.001666 
0.298946 0.001600 
0.299211 0.001568 
0.299476 0.001569 
0.299742 0.001652 
0.300007 0.001732 
0.300272 0.001652 
0.300537 0.001628 
0.300803 0.001617 
0.301068 0.001630 
0.301333 0.001643 
0.301598 0.001645 
0.301864 0.001680 
0.302129 0.001676 
0.302394 0.001762 
0.302659 0.001421 
0.302925 0.001789 
0.303190 0.001767 
0.303455 0.001821 
0.303720 0.001765 
0.303986 0.001666 
0.304251 0.001777 
0.304516 0.001664 
0.304781 0.001681 
0.305047 0.001674 
0.305312 0.001632 
0.305577 0.001684 
0.305842 0.001742 
0.306108 0.001799 
0.306373 0.001742 
0.306638 0.001812 
0.306904 0.001720 
0.307169 0.001774 
0.307434 0.001755 
0.307699 0.001786 
0.307965 0.001852 
0.308230 0.001835 
0.308495 0.001741 
0.308760 0.001741 
0.309026 0.001758 
0.309291 0.001797 
0.309556 0.001813 
0.309821 0.001864 
0.310087 0.001821 
0.310352 0.001800 
0.310617 0.001794 
0.310882 0.001811 
0.311148 0.001811 
0.311413 0.001749 
0.311678 0.001749 
0.311943 0.001727 
0.312209 0.001815 
0.312474 0.001806 
0.312739 0.001829 
0.313004 0.001783 
0.313270 0.001779 
0.313535 0.001758 
0.313800 0.001796 
0.314065 0.001761 
0.314331 0.001758 
0.314596 0.001605 
0.314861 0.001605 
0.315127 0.001651 
0.315392 0.001781 
0.315657 0.001860 
0.315922 0.001860 
0.316188 0.001738 
0.316453 0.001738 
0.316718 0.001782 
0.316983 0.001785 
0.317249 0.001771 
0.317514 0.001780 
0.317779 0.001821 
0.318044 0.001815 
0.318310 0.001746 
0.318575 0.001744 
0.318840 0.001791 
0.319105 0.001789 
0.319371 0.001778 
0.319636 0.001755 
0.319901 0.001788 
0.320166 0.001764 
0.320432 0.001792 
0.320697 0.001788 
0.320962 0.001796 
0.321227 0.001734 
0.321493 0.001731 
0.321758 0.001796 
0.322023 0.001797 
0.322288 0.001814 
0.322554 0.001739 
0.322819 0.001826 
0.323084 0.001740 
0.323350 0.001736 
0.323615 0.001713 
0.323880 0.001721 
0.324145 0.001822 
0.324411 0.001862 
0.324676 0.001834 
0.324941 0.001831 
0.325206 0.001698 
0.325472 0.001874 
0.325737 0.001764 
0.326002 0.001794 
0.326267 0.001777 
0.326533 0.001757 
0.326798 0.001787 
0.327063 0.001854 
0.327328 0.001854 
0.327594 0.001819 
0.327859 0.001735 
0.328124 0.001737 
0.328389 0.001777 
0.328655 0.001782 
0.328920 0.001782 
0.329185 0.001846 
0.329450 0.001922 
0.329716 0.001846 
0.329981 0.001974 
0.330246 0.001774 
0.330511 0.001919 
0.330777 0.001815 
0.331042 0.001877 
0.331307 0.001816 
0.331573 0.001747 
0.331838 0.001747 
0.332103 0.001773 
0.332368 0.001817 
0.332634 0.001774 
0.332899 0.001849 
0.333164 0.001837 
0.333429 0.001924 
0.333695 0.001853 
0.333960 0.001853 
0.334225 0.001847 
0.334490 0.001779 
0.334756 0.001878 
0.335021 0.001752 
0.335286 0.001972 
0.335551 0.001752 
0.335817 0.002070 
0.336082 0.001651 
0.336347 0.002148 
0.336612 0.001651 
0.336878 0.002193 
0.337143 0.001619 
0.337408 0.002153 
0.337673 0.001561 
0.337939 0.002063 
0.338204 0.001791 
0.338469 0.001967 
0.338735 0.001794 
0.339000 0.001771 
0.339265 0.001765 
0.339530 0.001765 
0.339796 0.001734 
0.340061 0.001734 
0.340326 0.001782 
0.340591 0.001786 
0.340857 0.001769 
0.341122 0.001772 
0.341387 0.001686 
0.341652 0.001794 
0.341918 0.001760 
0.342183 0.001771 
0.342448 0.001747 
0.342713 0.001758 
0.342979 0.001780 
0.343244 0.001847 
0.343509 0.001781 
0.343774 0.001856 
0.344040 0.001665 
0.344305 0.001870 
0.344570 0.001772 
0.344835 0.001800 
0.345101 0.001772 
0.345366 0.001795 
0.345631 0.001755 
0.345896 0.001755 
0.346162 0.001722 
0.346427 0.001725 
0.346692 0.001725 
0.346958 0.001777 
0.347223 0.001777 
0.347488 0.001778 
0.347753 0.001801 
0.348019 0.001794 
0.348284 0.001795 
0.348549 0.001736 
0.348814 0.001736 
0.349080 0.001763 
0.349345 0.001762 
0.349610 0.001763 
0.349875 0.001784 
0.350141 0.001811 
0.350406 0.001750 
0.350671 0.001729 
0.350936 0.001711 
0.351202 0.001715 
0.351467 0.001712 
0.351732 0.001712 
0.351997 0.001742 
0.352263 0.001821 
0.352528 0.001821 
0.352793 0.001712 
0.353058 0.001712 
0.353324 0.001790 
0.353589 0.001790 
0.353854 0.001820 
0.354119 0.001677 
0.354385 0.001683 
0.354650 0.001683 
0.354915 0.001742 
0.355181 0.001742 
0.355446 0.001689 
0.355711 0.001690 
0.355976 0.001690 
0.356242 0.001730 
0.356507 0.001708 
0.356772 0.001732 
0.357037 0.001722 
0.357303 0.001762 
0.357568 0.001723 
0.357833 0.001728 
0.358098 0.001725 
0.358364 0.001725 
0.358629 0.001687 
0.358894 0.001687 
0.359159 0.001787 
0.359425 0.001787 
0.359690 0.001787 
0.359955 0.001703 
0.360220 0.001688 
0.360486 0.001686 
0.360751 0.001685 
0.361016 0.001740 
0.361281 0.001744 
0.361547 0.001744 
0.361812 0.001718 
0.362077 0.001718 
0.362342 0.001720 
0.362608 0.001800 
0.362873 0.001757 
0.363138 0.001753 
0.363404 0.001753 
0.363669 0.001812 
0.363934 0.001812 
0.364199 0.001812 
0.364465 0.001847 
0.364730 0.001847 
0.364995 0.001696 
0.365260 0.001701 
0.365526 0.001701 
0.365791 0.001669 
0.366056 0.001669 
0.366321 0.001662 
0.366587 0.001666 
0.366852 0.001666 
0.367117 0.001666 
0.367382 0.001661 
0.367648 0.001661 
0.367913 0.001663 
0.368178 0.001663 
0.368443 0.001663 
0.368709 0.001673 
0.368974 0.001679 
0.369239 0.001679 
0.369504 0.001671 
0.369770 0.001720 
0.370035 0.001719 
0.370300 0.001719 
0.370565 0.001717 
0.370831 0.001717 
0.371096 0.001755 
0.371361 0.001768 
0.371627 0.001755 
0.371892 0.001829 
0.372157 0.001829 
0.372422 0.001830 
0.372688 0.001799 
0.372953 0.001799 
0.373218 0.001799 
0.373483 0.001736 
0.373749 0.001736 
0.374014 0.001766 
0.374279 0.001804 
0.374544 0.001804 
0.374810 0.001804 
0.375075 0.001782 
0.375340 0.001782 
0.375605 0.001781 
0.375871 0.001791 
0.376136 0.001769 
0.376401 0.001806 
0.376666 0.001838 
0.376932 0.001839 
0.377197 0.001824 
0.377462 0.001824 
0.377727 0.001824 
0.377993 0.001872 
0.378258 0.001868 
0.378523 0.001868 
0.378788 0.001835 
0.379054 0.001834 
0.379319 0.001834 
0.379584 0.001894 
0.379850 0.001842 
0.380115 0.001961 
0.380380 0.001959 
0.380645 0.001959 
0.380911 0.001862 
0.381176 0.001862 
0.381441 0.001870 
0.381706 0.002080 
0.381972 0.001934 
0.382237 0.001934 
0.382502 0.001934 
0.382767 0.001979 
0.383033 0.001981 
0.383298 0.001981 
0.383563 0.001956 
0.383828 0.002105 
0.384094 0.002038 
0.384359 0.002045 
0.384624 0.002045 
0.384889 0.001987 
0.385155 0.001994 
0.385420 0.001994 
0.385685 0.001989 
0.385950 0.002200 
0.386216 0.002229 
0.386481 0.002229 
0.386746 0.002241 
0.387012 0.002131 
0.387277 0.002132 
0.387542 0.002132 
0.387807 0.002045 
0.388073 0.002176 
0.388338 0.002213 
0.388603 0.002213 
0.388868 0.002189 
0.389134 0.002140 
0.389399 0.002188 
0.389664 0.002202 
0.389929 0.002167 
0.390195 0.002227 
0.390460 0.002251 
0.390725 0.002270 
0.390990 0.002427 
0.391256 0.002298 
0.391521 0.002292 
0.391786 0.002291 
0.392051 0.002293 
0.392317 0.002318 
0.392582 0.002330 
0.392847 0.002652 
0.393112 0.002653 
0.393378 0.002579 
0.393643 0.002443 
0.393908 0.002388 
0.394173 0.002388 
0.394439 0.002388 
0.394704 0.002440 
0.394969 0.002311 
0.395235 0.002517 
0.395500 0.002482 
0.395765 0.002483 
0.396030 0.002482 
0.396296 0.002541 
0.396561 0.002572 
0.396826 0.002711 
0.397091 0.002711 
0.397357 0.002634 
0.397622 0.002605 
0.397887 0.002634 
0.398152 0.002750 
0.398418 0.002750 
0.398683 0.002591 
0.398948 0.002591 
0.399213 0.002642 
0.399479 0.002853 
0.399744 0.002642 
0.400009 0.002772 
0.400274 0.002733 
0.400540 0.002734 
0.400805 0.002745 
0.401070 0.002732 
0.401335 0.002805 
0.401601 0.002964 
0.401866 0.002964 
0.402131 0.002870 
0.402396 0.002870 
0.402662 0.002870 
0.402927 0.003012 
0.403192 0.002842 
0.403458 0.002861 
0.403723 0.002861 
0.403988 0.002883 
0.404253 0.003057 
0.404519 0.003057 
0.404784 0.003110 
0.405049 0.003218 
0.405314 0.003218 
0.405580 0.003171 
0.405845 0.003111 
0.406110 0.003111 
0.406375 0.003111 
0.406641 0.003152 
0.406906 0.003248 
0.407171 0.003208 
0.407436 0.003208 
0.407702 0.003208 
0.407967 0.003143 
0.408232 0.003191 
0.408497 0.003188 
0.408763 0.003251 
0.409028 0.003259 
0.409293 0.003456 
0.409558 0.003456 
0.409824 0.003245 
0.410089 0.003202 
0.410354 0.003237 
0.410619 0.003285 
0.410885 0.003416 
0.411150 0.003443 
0.411415 0.003533 
0.411681 0.003658 
0.411946 0.003717 
0.412211 0.003644 
0.412476 0.003395 
0.412742 0.003129 
0.413007 0.003129 
0.413272 0.003702 
0.413537 0.003950 
0.413803 0.004229 
0.414068 0.004229 
0.414333 0.003304 
0.414598 0.003304 
0.414864 0.003359 
0.415129 0.003660 
0.415394 0.003684 
0.415659 0.003711 
0.415925 0.003690 
0.416190 0.003778 
0.416455 0.003794 
0.416720 0.003795 
0.416986 0.004045 
0.417251 0.003735 
0.417516 0.003553 
0.417781 0.003553 
0.418047 0.003804 
0.418312 0.003875 
0.418577 0.003861 
0.418842 0.003837 
0.419108 0.003828 
0.419373 0.003851 
0.419638 0.004035 
0.419904 0.004038 
0.420169 0.003900 
0.420434 0.003769 
0.420699 0.003735 
0.420965 0.003754 
0.421230 0.003752 
0.421495 0.003783 
0.421760 0.003744 
0.422026 0.003721 
0.422291 0.003721 
0.422556 0.003929 
0.422821 0.004059 
0.423087 0.003934 
0.423352 0.004050 
0.423617 0.003899 
0.423882 0.003953 
0.424148 0.003953 
0.424413 0.003956 
0.424678 0.003993 
0.424943 0.003997 
0.425209 0.003985 
0.425474 0.003894 
0.425739 0.003894 
0.426004 0.004015 
0.426270 0.004073 
0.426535 0.004024 
0.426800 0.004189 
0.427065 0.003882 
0.427331 0.004207 
0.427596 0.004174 
0.427861 0.004226 
0.428127 0.004269 
0.428392 0.004263 
0.428657 0.004237 
0.428922 0.004053 
0.429188 0.004092 
0.429453 0.004092 
0.429718 0.004249 
0.429983 0.004293 
0.430249 0.004289 
0.430514 0.004431 
0.430779 0.004125 
0.431044 0.004309 
0.431310 0.004245 
0.431575 0.004262 
0.431840 0.004261 
0.432105 0.004077 
0.432371 0.004129 
0.432636 0.004332 
0.432901 0.004362 
0.433166 0.004307 
0.433432 0.004179 
0.433697 0.004160 
0.433962 0.004172 
0.434227 0.004296 
0.434493 0.004371 
0.434758 0.004380 
0.435023 0.004230 
0.435289 0.004151 
0.435554 0.004151 
0.435819 0.004148 
0.436084 0.004495 
0.436350 0.004268 
0.436615 0.004412 
0.436880 0.004307 
0.437145 0.004421 
0.437411 0.004397 
0.437676 0.004416 
0.437941 0.004416 
0.438206 0.004618 
0.438472 0.004621 
0.438737 0.004661 
0.439002 0.004634 
0.439267 0.004662 
0.439533 0.004642 
0.439798 0.004634 
0.440063 0.004657 
0.440328 0.004635 
0.440594 0.004720 
0.440859 0.004630 
0.441124 0.004674 
0.441389 0.004675 
0.441655 0.004730 
0.441920 0.004861 
0.442185 0.004826 
0.442450 0.004687 
0.442716 0.004634 
0.442981 0.004639 
0.443246 0.004641 
0.443512 0.004563 
0.443777 0.004695 
0.444042 0.004659 
0.444307 0.004701 
0.444573 0.004670 
0.444838 0.004814 
0.445103 0.004715 
0.445368 0.004769 
0.445634 0.004709 
0.445899 0.004781 
0.446164 0.004768 
0.446429 0.004730 
0.446695 0.004768 
0.446960 0.004729 
0.447225 0.004729 
0.447490 0.004729 
0.447756 0.004939 
0.448021 0.004950 
0.448286 0.005066 
0.448551 0.004742 
0.448817 0.004977 
0.449082 0.004866 
0.449347 0.004977 
0.449612 0.004913 
0.449878 0.005146 
0.450143 0.004922 
0.450408 0.004939 
0.450673 0.004939 
0.450939 0.004967 
0.451204 0.005008 
0.451469 0.004976 
0.451735 0.004870 
0.452000 0.004957 
0.452265 0.004958 
0.452530 0.004939 
0.452796 0.004969 
0.453061 0.005116 
0.453326 0.004947 
0.453591 0.005019 
0.453857 0.004931 
0.454122 0.005065 
0.454387 0.005033 
0.454652 0.005033 
0.454918 0.005033 
0.455183 0.004964 
0.455448 0.005127 
0.455713 0.004995 
0.455979 0.005116 
0.456244 0.005156 
0.456509 0.005108 
0.456774 0.005274 
0.457040 0.005186 
0.457305 0.005339 
0.457570 0.005178 
0.457835 0.005314 
0.458101 0.005101 
0.458366 0.005153 
0.458631 0.005179 
0.458896 0.005108 
0.459162 0.005370 
0.459427 0.004906 
0.459692 0.005389 
0.459958 0.005120 
0.460223 0.005325 
0.460488 0.005120 
0.460753 0.005210 
0.461019 0.005194 
0.461284 0.005210 
0.461549 0.005447 
0.461814 0.005447 
0.462080 0.005037 
0.462345 0.004934 
0.462610 0.004934 
0.462875 0.005352 
0.463141 0.005563 
0.463406 0.005353 
0.463671 0.005541 
0.463936 0.005261 
0.464202 0.005419 
0.464467 0.005225 
0.464732 0.005234 
0.464997 0.005185 
0.465263 0.005236 
0.465528 0.005428 
0.465793 0.005624 
0.466058 0.005624 
0.466324 0.005575 
0.466589 0.005438 
0.466854 0.005566 
0.467119 0.005412 
0.467385 0.005465 
0.467650 0.005465 
0.467915 0.005559 
0.468181 0.005618 
0.468446 0.005612 
0.468711 0.005587 
0.468976 0.005632 
0.469242 0.005654 
0.469507 0.005629 
0.469772 0.005638 
0.470037 0.005403 
0.470303 0.005613 
0.470568 0.005292 
0.470833 0.005585 
0.471098 0.005272 
0.471364 0.005646 
0.471629 0.005182 
0.471894 0.005575 
0.472159 0.005284 
0.472425 0.005424 
0.472690 0.005357 
0.472955 0.005465 
0.473220 0.005665 
0.473486 0.005443 
0.473751 0.005908 
0.474016 0.005264 
0.474281 0.005350 
0.474547 0.005220 
0.474812 0.005361 
0.475077 0.005469 
0.475342 0.005480 
0.475608 0.005312 
0.475873 0.005400 
0.476138 0.005344 
0.476404 0.005353 
0.476669 0.005398 
0.476934 0.005276 
0.477199 0.005635 
0.477465 0.005236 
0.477730 0.005791 
0.477995 0.005303 
0.478260 0.005528 
0.478526 0.005459 
0.478791 0.005458 
0.479056 0.005461 
0.479321 0.005275 
0.479587 0.005665 
0.479852 0.005268 
0.480117 0.005756 
0.480382 0.005478 
0.480648 0.005756 
0.480913 0.005608 
0.481178 0.005680 
0.481443 0.005587 
0.481709 0.005513 
0.481974 0.005480 
0.482239 0.005335 
0.482504 0.005502 
0.482770 0.005478 
0.483035 0.005657 
0.483300 0.005512 
0.483566 0.005606 
0.483831 0.005543 
0.484096 0.005702 
0.484361 0.005649 
0.484627 0.005603 
0.484892 0.005603 
0.485157 0.005539 
0.485422 0.005594 
0.485688 0.005333 
0.485953 0.005594 
0.486218 0.005430 
0.486483 0.005771 
0.486749 0.005703 
0.487014 0.006028 
0.487279 0.005780 
0.487544 0.005911 
0.487810 0.005723 
0.488075 0.005737 
0.488340 0.005642 
0.488605 0.005537 
0.488871 0.005669 
0.489136 0.005589 
0.489401 0.005729 
0.489666 0.005574 
0.489932 0.005707 
0.490197 0.005653 
0.490462 0.005876 
0.490727 0.005743 
0.490993 0.005737 
0.491258 0.005737 
0.491523 0.005437 
0.491789 0.005688 
0.492054 0.005496 
0.492319 0.005643 
0.492584 0.005439 
0.492850 0.005640 
0.493115 0.005535 
0.493380 0.005855 
0.493645 0.005640 
0.493911 0.005652 
0.494176 0.005634 
0.494441 0.005450 
0.494706 0.005680 
0.494972 0.005506 
0.495237 0.005693 
0.495502 0.005538 
0.495767 0.005706 
0.496033 0.005528 
0.496298 0.005746 
0.496563 0.005704 
0.496828 0.005645 
0.497094 0.005705 
0.497359 0.005346 
0.497624 0.005702 
0.497889 0.005384 
0.498155 0.005691 
0.498420 0.005460 
0.498685 0.005691 
0.498950 0.005554 
0.499216 0.005759 
0.499481 0.005721 
0.499746 0.006057 
0.500012 0.005747 
0.500277 0.005826 
0.500542 0.005718 
0.500807 0.005713 
0.501073 0.005564 
0.501338 0.005496 
0.501603 0.005481 
0.501868 0.005574 
0.502134 0.005494 
0.502399 0.005574 
0.502664 0.005503 
0.502929 0.005575 
0.503195 0.005617 
0.503460 0.005609 
0.503725 0.005731 
0.503990 0.005575 
0.504256 0.005645 
0.504521 0.005542 
0.504786 0.005628 
0.505051 0.005558 
0.505317 0.005686 
0.505582 0.005508 
0.505847 0.005634 
0.506112 0.005560 
0.506378 0.005630 
0.506643 0.005683 
0.506908 0.005554 
0.507173 0.005602 
0.507439 0.005508 
0.507704 0.005518 
0.507969 0.005424 
0.508235 0.005536 
0.508500 0.005463 
0.508765 0.005546 
0.509030 0.005618 
0.509296 0.005734 
0.509561 0.005681 
0.509826 0.005631 
0.510091 0.005399 
0.510357 0.005449 
0.510622 0.005498 
0.510887 0.005443 
0.511152 0.005587 
0.511418 0.005484 
0.511683 0.005616 
0.511948 0.005529 
0.512213 0.005644 
0.512479 0.005534 
0.512744 0.005514 
0.513009 0.005440 
0.513274 0.005503 
0.513540 0.005577 
0.513805 0.005511 
0.514070 0.005614 
0.514335 0.005472 
0.514601 0.005591 
0.514866 0.005499 
0.515131 0.005713 
0.515396 0.005621 
0.515662 0.005729 
0.515927 0.005187 
0.516192 0.005568 
0.516458 0.005178 
0.516723 0.005546 
0.516988 0.005570 
0.517253 0.005549 
0.517519 0.005618 
0.517784 0.005557 
0.518049 0.005593 
0.518314 0.005491 
0.518580 0.005598 
0.518845 0.005301 
0.519110 0.005697 
0.519375 0.005217 
0.519641 0.005646 
0.519906 0.005358 
0.520171 0.005659 
0.520436 0.005548 
0.520702 0.005670 
0.520967 0.005681 
0.521232 0.005552 
0.521497 0.005454 
0.521763 0.005374 
0.522028 0.005445 
0.522293 0.005359 
0.522558 0.005682 
0.522824 0.005136 
0.523089 0.005657 
0.523354 0.005158 
0.523619 0.005644 
0.523885 0.005421 
0.524150 0.005421 
0.524415 0.005310 
0.524681 0.005290 
0.524946 0.005407 
0.525211 0.005388 
0.525476 0.005690 
0.525742 0.005061 
0.526007 0.005569 
0.526272 0.005170 
0.526537 0.005641 
0.526803 0.005236 
0.527068 0.005352 
0.527333 0.005166 
0.527598 0.005159 
0.527864 0.005187 
0.528129 0.005179 
0.528394 0.005452 
0.528659 0.005179 
0.528925 0.005474 
0.529190 0.005102 
0.529455 0.005430 
0.529720 0.005104 
0.529986 0.005354 
0.530251 0.005354 
0.530516 0.005354 
0.530781 0.005507 
0.531047 0.005092 
0.531312 0.005449 
0.531577 0.005290 
0.531843 0.005454 
0.532108 0.005295 
0.532373 0.005608 
0.532638 0.005192 
0.532904 0.005560 
0.533169 0.005359 
0.533434 0.005359 
0.533699 0.005359 
0.533965 0.005458 
0.534230 0.005458 
0.534495 0.005355 
0.534760 0.005306 
0.535026 0.005196 
0.535291 0.005218 
0.535556 0.005173 
0.535821 0.005041 
0.536087 0.005040 
0.536352 0.004892 
0.536617 0.005086 
0.536882 0.005034 
0.537148 0.005175 
0.537413 0.005120 
0.537678 0.005219 
0.537943 0.005155 
0.538209 0.005049 
0.538474 0.004762 
0.538739 0.004673 
0.539004 0.004764 
0.539270 0.004810 
0.539535 0.004907 
0.539800 0.004816 
0.540066 0.005190 
0.540331 0.004874 
0.540596 0.004970 
0.540861 0.004870 
0.541127 0.004970 
0.541392 0.004728 
0.541657 0.005084 
0.541922 0.004746 
0.542188 0.005045 
0.542453 0.005045 
0.542718 0.005045 
0.542983 0.004965 
0.543249 0.004965 
0.543514 0.004916 
0.543779 0.005125 
0.544044 0.004981 
0.544310 0.005044 
0.544575 0.005030 
0.544840 0.004991 
0.545105 0.004864 
0.545371 0.004754 
0.545636 0.004864 
0.545901 0.004664 
0.546166 0.004784 
0.546432 0.004738 
0.546697 0.004723 
0.546962 0.004718 
0.547227 0.004762 
0.547493 0.004780 
0.547758 0.004924 
0.548023 0.004749 
0.548289 0.004921 
0.548554 0.004734 
0.548819 0.004985 
0.549084 0.004694 
0.549350 0.004811 
0.549615 0.004695 
0.549880 0.004747 
0.550145 0.004661 
0.550411 0.004624 
0.550676 0.004624 
0.550941 0.004690 
0.551206 0.004738 
0.551472 0.004774 
0.551737 0.004813 
0.552002 0.004773 
0.552267 0.004992 
0.552533 0.004232 
0.552798 0.004936 
0.553063 0.004497 
0.553328 0.004855 
0.553594 0.004552 
0.553859 0.004855 
0.554124 0.004445 
0.554389 0.004556 
0.554655 0.004523 
0.554920 0.004520 
0.555185 0.004486 
0.555450 0.004491 
0.555716 0.004501 
0.555981 0.004519 
0.556246 0.004514 
0.556512 0.004514 
0.556777 0.004330 
0.557042 0.004598 
0.557307 0.004446 
0.557573 0.004616 
0.557838 0.004476 
0.558103 0.004587 
0.558368 0.004456 
0.558634 0.004601 
0.558899 0.004567 
0.559164 0.004567 
0.559429 0.004559 
0.559695 0.004489 
0.559960 0.004441 
0.560225 0.004384 
0.560490 0.004390 
0.560756 0.004399 
0.561021 0.004385 
0.561286 0.004502 
0.561551 0.004385 
0.561817 0.004314 
0.562082 0.004133 
0.562347 0.004245 
0.562612 0.004256 
0.562878 0.004256 
0.563143 0.004298 
0.563408 0.004060 
0.563673 0.004332 
0.563939 0.003956 
0.564204 0.004392 
0.564469 0.004186 
0.564735 0.004205 
0.565000 0.004094 
0.565265 0.004084 
0.565530 0.004003 
0.565796 0.004169 
0.566061 0.004088 
0.566326 0.004280 
0.566591 0.004079 
0.566857 0.004344 
0.567122 0.004130 
0.567387 0.004249 
0.567652 0.004181 
0.567918 0.004250 
0.568183 0.004241 
0.568448 0.004242 
0.568713 0.004108 
0.568979 0.004056 
0.569244 0.004078 
0.569509 0.004015 
0.569774 0.004079 
0.570040 0.004079 
0.570305 0.004110 
0.570570 0.004104 
0.570835 0.003981 
0.571101 0.003882 
0.571366 0.003955 
0.571631 0.003925 
0.571896 0.004012 
0.572162 0.003945 
0.572427 0.004066 
0.572692 0.003863 
0.572958 0.003981 
0.573223 0.003859 
0.573488 0.003882 
0.573753 0.003880 
0.574019 0.003900 
0.574284 0.003936 
0.574549 0.004067 
0.574814 0.004073 
0.575080 0.004082 
0.575345 0.004026 
0.575610 0.003992 
0.575875 0.003758 
0.576141 0.003758 
0.576406 0.003773 
0.576671 0.003826 
0.576936 0.003772 
0.577202 0.003628 
0.577467 0.003626 
0.577732 0.003707 
0.577997 0.003743 
0.578263 0.003726 
0.578528 0.003732 
0.578793 0.003729 
0.579058 0.003906 
0.579324 0.003909 
0.579589 0.003827 
0.579854 0.003774 
0.580120 0.003748 
0.580385 0.003461 
0.580650 0.003461 
0.580915 0.003668 
0.581181 0.003758 
0.581446 0.003689 
0.581711 0.003674 
0.581976 0.003674 
0.582242 0.003885 
0.582507 0.003933 
0.582772 0.003885 
0.583037 0.003557 
0.583303 0.003416 
0.583568 0.003434 
0.583833 0.003534 
0.584098 0.003630 
0.584364 0.003647 
0.584629 0.003622 
0.584894 0.003639 
0.585159 0.003864 
0.585425 0.004129 
0.585690 0.004129 
0.585955 0.003644 
0.586220 0.002948 
0.586486 0.002948 
0.586751 0.003379 
0.587016 0.003581 
0.587281 0.003983 
0.587547 0.003983 
0.587812 0.003582 
0.588077 0.003355 
0.588343 0.003282 
0.588608 0.003386 
0.588873 0.003422 
0.589138 0.003422 
0.589404 0.003432 
0.589669 0.003445 
0.589934 0.003588 
0.590199 0.003442 
0.590465 0.003281 
0.590730 0.003243 
0.590995 0.003262 
0.591260 0.003297 
0.591526 0.003297 
0.591791 0.003396 
0.592056 0.003262 
0.592321 0.003397 
0.592587 0.003281 
0.592852 0.003183 
0.593117 0.003155 
0.593382 0.003154 
0.593648 0.003225 
0.593913 0.003408 
0.594178 0.003408 
0.594443 0.003361 
0.594709 0.003201 
0.594974 0.003198 
0.595239 0.003190 
0.595504 0.003225 
0.595770 0.003179 
0.596035 0.003372 
0.596300 0.003182 
0.596566 0.003182 
0.596831 0.003178 
0.597096 0.003158 
0.597361 0.003193 
0.597627 0.003156 
0.597892 0.003379 
0.598157 0.003104 
0.598422 0.002992 
0.598688 0.002992 
0.598953 0.003134 
0.599218 0.003166 
0.599483 0.003134 
0.599749 0.003135 
0.600014 0.003066 
0.600279 0.003066 
0.600544 0.003099 
0.600810 0.003001 
0.601075 0.003176 
0.601340 0.003032 
0.601605 0.003032 
0.601871 0.002993 
0.602136 0.002995 
0.602401 0.003161 
0.602666 0.003161 
0.602932 0.003081 
0.603197 0.002975 
0.603462 0.003051 
0.603727 0.003085 
0.603993 0.003085 
0.604258 0.002999 
0.604523 0.002989 
0.604789 0.002995 
0.605054 0.002976 
0.605319 0.003009 
0.605584 0.003007 
0.605850 0.002990 
0.606115 0.002889 
0.606380 0.002888 
0.606645 0.002950 
0.606911 0.002985 
0.607176 0.002985 
0.607441 0.003068 
0.607706 0.002967 
0.607972 0.002978 
0.608237 0.002979 
0.608502 0.002958 
0.608767 0.002995 
0.609033 0.002928 
0.609298 0.002998 
0.609563 0.002930 
0.609828 0.002783 
0.610094 0.002777 
0.610359 0.002789 
0.610624 0.002807 
0.610889 0.002794 
0.611155 0.002790 
0.611420 0.002813 
0.611685 0.002798 
0.611950 0.002827 
0.612216 0.002824 
0.612481 0.002803 
0.612746 0.002830 
0.613012 0.002801 
0.613277 0.002838 
0.613542 0.002916 
0.613807 0.002916 
0.614073 0.002867 
0.614338 0.002667 
0.614603 0.002664 
0.614868 0.002664 
0.615134 0.002663 
0.615399 0.002900 
0.615664 0.002807 
0.615929 0.002807 
0.616195 0.002807 
0.616460 0.002813 
0.616725 0.002818 
0.616990 0.002742 
0.617256 0.002685 
0.617521 0.002678 
0.617786 0.002678 
0.618051 0.002652 
0.618317 0.002780 
0.618582 0.002652 
0.618847 0.002619 
0.619112 0.002619 
0.619378 0.002737 
0.619643 0.002737 
0.619908 0.002737 
0.620173 0.002668 
0.620439 0.002667 
0.620704 0.002660 
0.620969 0.002480 
0.621235 0.002671 
0.621500 0.002647 
0.621765 0.002653 
0.622030 0.002653 
0.622296 0.002664 
0.622561 0.002662 
0.622826 0.002662 
0.623091 0.002610 
0.623357 0.002598 
0.623622 0.002598 
0.623887 0.002530 
0.624152 0.002531 
0.624418 0.002519 
0.624683 0.002508 
0.624948 0.002518 
0.625213 0.002609 
0.625479 0.002608 
0.625744 0.002608 
0.626009 0.002497 
0.626274 0.002496 
0.626540 0.002496 
0.626805 0.002576 
0.627070 0.002576 
0.627335 0.002576 
0.627601 0.002564 
0.627866 0.002564 
0.628131 0.002557 
0.628397 0.002536 
0.628662 0.002537 
0.628927 0.002535 
0.629192 0.002480 
0.629458 0.002477 
0.629723 0.002477 
0.629988 0.002480 
0.630253 0.002480 
0.630519 0.002462 
0.630784 0.002411 
0.631049 0.002462 
0.631314 0.002453 
0.631580 0.002453 
0.631845 0.002453 
0.632110 0.002398 
0.632375 0.002398 
0.632641 0.002398 
0.632906 0.002423 
0.633171 0.002423 
0.633436 0.002411 
0.633702 0.002434 
0.633967 0.002434 
0.634232 0.002313 
0.634497 0.002313 
0.634763 0.002319 
0.635028 0.002318 
0.635293 0.002318 
0.635558 0.002323 
0.635824 0.002324 
0.636089 0.002324 
0.636354 0.002428 
0.636620 0.002445 
0.636885 0.002444 
0.637150 0.002374 
0.637415 0.002324 
0.637681 0.002323 
0.637946 0.002323 
0.638211 0.002324 
0.638476 0.002324 
0.638742 0.002369 
0.639007 0.002368 
0.639272 0.002288 
0.639537 0.002279 
0.639803 0.002279 
0.640068 0.002234 
0.640333 0.002265 
0.640598 0.002333 
0.640864 0.002333 
0.641129 0.002228 
0.641394 0.002228 
0.641659 0.002203 
0.641925 0.002259 
0.642190 0.002259 
0.642455 0.002259 
0.642720 0.002270 
0.642986 0.002212 
0.643251 0.002238 
0.643516 0.002202 
0.643781 0.002197 
0.644047 0.002158 
0.644312 0.002126 
0.644577 0.002144 
0.644843 0.002221 
0.645108 0.002221 
0.645373 0.002123 
0.645638 0.002123 
0.645904 0.002279 
0.646169 0.002279 
0.646434 0.002152 
0.646699 0.002152 
0.646965 0.002146 
0.647230 0.002162 
0.647495 0.002157 
0.647760 0.002174 
0.648026 0.002174 
0.648291 0.002157 
0.648556 0.002205 
0.648821 0.002094 
0.649087 0.002031 
0.649352 0.002031 
0.649617 0.002096 
0.649882 0.002109 
0.650148 0.002148 
0.650413 0.002150 
0.650678 0.002150 
0.650943 0.002100 
0.651209 0.002058 
0.651474 0.002058 
0.651739 0.002005 
0.652004 0.002101 
0.652270 0.002086 
0.652535 0.002099 
0.652800 0.002066 
0.653066 0.002039 
0.653331 0.002039 
0.653596 0.002020 
0.653861 0.002014 
0.654127 0.002013 
0.654392 0.002089 
0.654657 0.002089 
0.654922 0.001998 
0.655188 0.001994 
0.655453 0.001995 
0.655718 0.001946 
0.655983 0.002055 
0.656249 0.001905 
0.656514 0.002017 
0.656779 0.001964 
0.657044 0.001964 
0.657310 0.001946 
0.657575 0.001922 
0.657840 0.001952 
0.658105 0.001945 
0.658371 0.001967 
0.658636 0.002005 
0.658901 0.001978 
0.659166 0.001958 
0.659432 0.001935 
0.659697 0.001960 
0.659962 0.001989 
0.660227 0.001953 
0.660493 0.001957 
0.660758 0.001919 
0.661023 0.001918 
0.661289 0.001877 
0.661554 0.001838 
0.661819 0.001887 
0.662084 0.001820 
0.662350 0.002057 
0.662615 0.001629 
0.662880 0.002053 
0.663145 0.001549 
0.663411 0.002003 
0.663676 0.001505 
0.663941 0.002000 
0.664206 0.001781 
0.664472 0.001993 
0.664737 0.001903 
0.665002 0.001941 
0.665267 0.001902 
0.665533 0.001887 
0.665798 0.001881 
0.666063 0.001881 
0.666328 0.001833 
0.666594 0.001833 
0.666859 0.001901 
0.667124 0.001901 
0.667389 0.001833 
0.667655 0.001833 
0.667920 0.001890 
0.668185 0.001890 
0.668450 0.001809 
0.668716 0.001808 
0.668981 0.001809 
0.669246 0.001799 
0.669512 0.001799 
0.669777 0.001820 
0.670042 0.001820 
0.670307 0.001807 
0.670573 0.001789 
0.670838 0.001789 
0.671103 0.001784 
0.671368 0.001766 
0.671634 0.001786 
0.671899 0.001694 
0.672164 0.001844 
0.672429 0.001682 
0.672695 0.001779 
0.672960 0.001710 
0.673225 0.001714 
0.673490 0.001708 
0.673756 0.001692 
0.674021 0.001681 
0.674286 0.001691 
0.674551 0.001677 
0.674817 0.001704 
0.675082 0.001615 
0.675347 0.001710 
0.675612 0.001615 
0.675878 0.001690 
0.676143 0.001682 
0.676408 0.001682 
0.676674 0.001679 
0.676939 0.001698 
0.677204 0.001698 
0.677469 0.001700 
0.677735 0.001604 
0.678000 0.001587 
0.678265 0.001587 
0.678530 0.001649 
0.678796 0.001650 
0.679061 0.001602 
0.679326 0.001570 
0.679591 0.001567 
0.679857 0.001588 
0.680122 0.001591 
0.680387 0.001593 
0.680652 0.001581 
0.680918 0.001557 
0.681183 0.001564 
0.681448 0.001568 
0.681713 0.001572 
0.681979 0.001560 
0.682244 0.001554 
0.682509 0.001523 
0.682774 0.001522 
0.683040 0.001527 
0.683305 0.001527 
0.683570 0.001527 
0.683835 0.001473 
0.684101 0.001462 
0.684366 0.001473 
0.684631 0.001488 
0.684897 0.001551 
0.685162 0.001551 
0.685427 0.001519 
0.685692 0.001482 
0.685958 0.001477 
0.686223 0.001475 
0.686488 0.001445 
0.686753 0.001445 
0.687019 0.001461 
0.687284 0.001495 
0.687549 0.001484 
0.687814 0.001480 
0.688080 0.001471 
0.688345 0.001439 
0.688610 0.001461 
0.688875 0.001441 
0.689141 0.001459 
0.689406 0.001460 
0.689671 0.001477 
0.689936 0.001472 
0.690202 0.001472 
0.690467 0.001442 
0.690732 0.001420 
0.690997 0.001425 
0.691263 0.001420 
0.691528 0.001432 
0.691793 0.001390 
0.692058 0.001415 
0.692324 0.001427 
0.692589 0.001427 
0.692854 0.001427 
0.693120 0.001351 
0.693385 0.001445 
0.693650 0.001372 
0.693915 0.001385 
0.694181 0.001372 
0.694446 0.001346 
0.694711 0.001372 
0.694976 0.001355 
0.695242 0.001355 
0.695507 0.001330 
0.695772 0.001284 
0.696037 0.001329 
0.696303 0.001325 
0.696568 0.001324 
0.696833 0.001328 
0.697098 0.001206 
0.697364 0.001357 
0.697629 0.001252 
0.697894 0.001260 
0.698159 0.001256 
0.698425 0.001248 
0.698690 0.001291 
0.698955 0.001290 
0.699220 0.001291 
0.699486 0.001240 
0.699751 0.001219 
0.700016 0.001230 
0.700281 0.001258 
0.700547 0.001265 
0.700812 0.001243 
0.701077 0.001243 
0.701343 0.001239 
0.701608 0.001223 
0.701873 0.001185 
0.702138 0.001182 
0.702404 0.001182 
0.702669 0.001173 
0.702934 0.001206 
0.703199 0.001199 
0.703465 0.001214 
0.703730 0.001198 
0.703995 0.001169 
0.704260 0.001142 
0.704526 0.001125 
0.704791 0.001143 
0.705056 0.001147 
0.705321 0.001115 
0.705587 0.001125 
0.705852 0.001137 
0.706117 0.001170 
0.706382 0.001153 
0.706648 0.001123 
0.706913 0.001123 
0.707178 0.001123 
0.707443 0.001106 
0.707709 0.001089 
0.707974 0.001096 
0.708239 0.001103 
0.708504 0.001090 
0.708770 0.001088 
0.709035 0.001077 
0.709300 0.001077 
0.709566 0.001075 
0.709831 0.001071 
0.710096 0.001061 
0.710361 0.001034 
0.710627 0.001034 
0.710892 0.001034 
0.711157 0.001055 
0.711422 0.001066 
0.711688 0.001081 
0.711953 0.001027 
0.712218 0.001027 
0.712483 0.001034 
0.712749 0.001053 
0.713014 0.001026 
0.713279 0.001018 
0.713544 0.000996 
0.713810 0.000991 
0.714075 0.000993 
0.714340 0.000990 
0.714605 0.001017 
0.714871 0.001003 
0.715136 0.001003 
0.715401 0.000991 
0.715666 0.000974 
0.715932 0.000979 
0.716197 0.000986 
0.716462 0.001014 
0.716727 0.001014 
0.716993 0.000976 
0.717258 0.000957 
0.717523 0.000945 
0.717789 0.000942 
0.718054 0.000948 
0.718319 0.000962 
0.718584 0.000987 
0.718850 0.000962 
0.719115 0.000946 
0.719380 0.000941 
0.719645 0.000928 
0.719911 0.000922 
0.720176 0.000932 
0.720441 0.000952 
0.720706 0.000952 
0.720972 0.000935 
0.721237 0.000917 
0.721502 0.000908 
0.721767 0.000870 
0.722033 0.000871 
0.722298 0.000904 
0.722563 0.000904 
0.722828 0.000892 
0.723094 0.000879 
0.723359 0.000878 
0.723624 0.000865 
0.723889 0.000858 
0.724155 0.000863 
0.724420 0.000876 
0.724685 0.000874 
0.724951 0.000867 
0.725216 0.000869 
0.725481 0.000869 
0.725746 0.000846 
0.726012 0.000839 
0.726277 0.000849 
0.726542 0.000852 
0.726807 0.000854 
0.727073 0.000854 
0.727338 0.000844 
0.727603 0.000841 
0.727868 0.000836 
0.728134 0.000820 
0.728399 0.000820 
0.728664 0.000814 
0.728929 0.000815 
0.729195 0.000825 
0.729460 0.000827 
0.729725 0.000828 
0.729990 0.000831 
0.730256 0.000831 
0.730521 0.000812 
0.730786 0.000807 
0.731051 0.000806 
0.731317 0.000803 
0.731582 0.000822 
0.731847 0.000827 
0.732112 0.000827 
0.732378 0.000822 
0.732643 0.000806 
0.732908 0.000793 
0.733174 0.000780 
0.733439 0.000776 
0.733704 0.000769 
0.733969 0.000765 
0.734235 0.000767 
0.734500 0.000763 
0.734765 0.000768 
0.735030 0.000792 
0.735296 0.000773 
0.735561 0.000792 
0.735826 0.000789 
0.736091 0.000789 
0.736357 0.000747 
0.736622 0.000747 
0.736887 0.000749 
0.737152 0.000749 
0.737418 0.000746 
0.737683 0.000752 
0.737948 0.000765 
0.738213 0.000774 
0.738479 0.000792 
0.738744 0.000784 
0.739009 0.000786 
0.739274 0.000773 
0.739540 0.000771 
0.739805 0.000771 
0.740070 0.000768 
0.740335 0.000774 
0.740601 0.000772 
0.740866 0.000803 
0.741131 0.000805 
0.741397 0.000808 
0.741662 0.000807 
0.741927 0.000810 
0.742192 0.000826 
0.742458 0.000831 
0.742723 0.000831 
0.742988 0.000809 
0.743253 0.000806 
0.743519 0.000781 
0.743784 0.000780 
0.744049 0.000759 
0.744314 0.000745 
0.744580 0.000743 
0.744845 0.000725 
0.745110 0.000727 
0.745375 0.000745 
0.745641 0.000767 
0.745906 0.000781 
0.746171 0.000788 
0.746436 0.000798 
0.746702 0.000809 
0.746967 0.000808 
0.747232 0.000816 
0.747497 0.000817 
0.747763 0.000832 
0.748028 0.000854 
0.748293 0.000885 
0.748558 0.000895 
0.748824 0.000937 
0.749089 0.000980 
0.749354 0.001024 
0.749620 0.001037 
0.749885 0.001037 
0.750150 0.000793 
0.750415 0.000793 
0.750681 0.000824 
0.750946 0.000825 
0.751211 0.000825 
0.751476 0.000825 
0.751742 0.000852 
0.752007 0.000852 
0.752272 0.000848 
0.752537 0.000848 
0.752803 0.000842 
0.753068 0.000836 
0.753333 0.000814 
0.753598 0.000791 
0.753864 0.000788 
0.754129 0.000784 
0.754394 0.000788 
0.754659 0.000790 
0.754925 0.000795 
0.755190 0.000837 
0.755455 0.000900 
0.755720 0.000949 
0.755986 0.000960 
0.756251 0.001000 
0.756516 0.001021 
0.756781 0.001020 
0.757047 0.001019 
0.757312 0.001016 
0.757577 0.001011 
0.757843 0.000990 
0.758108 0.000972 
0.758373 0.000975 
0.758638 0.000980 
0.758904 0.000986 
0.759169 0.000993 
0.759434 0.001024 
0.759699 0.001024 
0.759965 0.001048 
0.760230 0.001051 
0.760495 0.001061 
0.760760 0.001068 
0.761026 0.001062 
0.761291 0.001052 
0.761556 0.001035 
0.761821 0.001008 
0.762087 0.000963 
0.762352 0.000955 
0.762617 0.000962 
0.762882 0.001037 
0.763148 0.001057 
0.763413 0.001077 
0.763678 0.001084 
0.763943 0.001144 
0.764209 0.001143 
0.764474 0.001120 
0.764739 0.001091 
0.765004 0.001087 
0.765270 0.001074 
0.765535 0.001091 
0.765800 0.001126 
0.766066 0.001152 
0.766331 0.001169 
0.766596 0.001180 
0.766861 0.001199 
0.767127 0.001187 
0.767392 0.001202 
0.767657 0.001201 
0.767922 0.001203 
0.768188 0.001201 
0.768453 0.001209 
0.768718 0.001238 
0.768983 0.001259 
0.769249 0.001282 
0.769514 0.001298 
0.769779 0.001280 
0.770044 0.001245 
0.770310 0.001222 
0.770575 0.001207 
0.770840 0.001216 
0.771105 0.001244 
0.771371 0.001250 
0.771636 0.001252 
0.771901 0.001309 
0.772166 0.001306 
0.772432 0.001288 
0.772697 0.001246 
0.772962 0.001222 
0.773227 0.001225 
0.773493 0.001247 
0.773758 0.001283 
0.774023 0.001336 
0.774289 0.001341 
0.774554 0.001333 
0.774819 0.001252 
0.775084 0.001252 
0.775350 0.001251 
0.775615 0.001332 
0.775880 0.001354 
0.776145 0.001384 
0.776411 0.001406 
0.776676 0.001404 
0.776941 0.001445 
0.777206 0.001446 
0.777472 0.001424 
0.777737 0.001429 
0.778002 0.001429 
0.778267 0.001420 
0.778533 0.001440 
0.778798 0.001441 
0.779063 0.001441 
0.779328 0.001428 
0.779594 0.001431 
0.779859 0.001432 
0.780124 0.001434 
0.780389 0.001435 
0.780655 0.001404 
0.780920 0.001590 
0.781185 0.001586 
0.781451 0.001607 
0.781716 0.001620 
0.781981 0.001637 
0.782246 0.001660 
0.782512 0.001654 
0.782777 0.001633 
0.783042 0.001621 
0.783307 0.001584 
0.783573 0.001593 
0.783838 0.001598 
0.784103 0.001551 
0.784368 0.001550 
0.784634 0.001633 
0.784899 0.001640 
0.785164 0.001636 
0.785429 0.001636 
0.785695 0.001742 
0.785960 0.001773 
0.786225 0.001736 
0.786490 0.001728 
0.786756 0.001689 
0.787021 0.001660 
0.787286 0.001663 
0.787551 0.001660 
0.787817 0.001669 
0.788082 0.001669 
0.788347 0.001663 
0.788612 0.001786 
0.788878 0.001674 
0.789143 0.001815 
0.789408 0.001814 
0.789674 0.001814 
0.789939 0.001763 
0.790204 0.001744 
0.790469 0.001744 
0.790735 0.001765 
0.791000 0.001798 
0.791265 0.001826 
0.791530 0.001821 
0.791796 0.001815 
0.792061 0.001769 
0.792326 0.001769 
0.792591 0.001873 
0.792857 0.001874 
0.793122 0.001836 
0.793387 0.001802 
0.793652 0.001788 
0.793918 0.001791 
0.794183 0.001915 
0.794448 0.001978 
0.794713 0.001970 
0.794979 0.001902 
0.795244 0.001834 
0.795509 0.001873 
0.795774 0.001936 
0.796040 0.001936 
0.796305 0.001851 
0.796570 0.001845 
0.796835 0.001845 
0.797101 0.001870 
0.797366 0.001966 
0.797631 0.001963 
0.797897 0.001937 
0.798162 0.001936 
0.798427 0.001952 
0.798692 0.001984 
0.798958 0.001936 
0.799223 0.001916 
0.799488 0.001918 
0.799753 0.001937 
0.800019 0.002053 
0.800284 0.001938 
0.800549 0.001930 
0.800814 0.001914 
0.801080 0.001915 
0.801345 0.001929 
0.801610 0.001932 
0.801875 0.002012 
0.802141 0.002010 
0.802406 0.002078 
0.802671 0.001669 
0.802936 0.002099 
0.803202 0.001855 
0.803467 0.001932 
0.803732 0.001927 
0.803997 0.001947 
0.804263 0.002079 
0.804528 0.001964 
0.804793 0.001984 
0.805058 0.001966 
0.805324 0.001966 
0.805589 0.001968 
0.805854 0.002027 
0.806120 0.002093 
0.806385 0.002028 
0.806650 0.002093 
0.806915 0.002076 
0.807181 0.002077 
0.807446 0.002077 
0.807711 0.002121 
0.807976 0.002181 
0.808242 0.002120 
0.808507 0.002022 
0.808772 0.002025 
0.809037 0.002032 
0.809303 0.002116 
0.809568 0.002142 
0.809833 0.002151 
0.810098 0.002124 
0.810364 0.002067 
0.810629 0.002067 
0.810894 0.002111 
0.811159 0.002111 
0.811425 0.002081 
0.811690 0.002081 
0.811955 0.002081 
0.812220 0.002103 
0.812486 0.002162 
0.812751 0.002223 
0.813016 0.002162 
0.813281 0.002123 
0.813547 0.002050 
0.813812 0.002086 
0.814077 0.002076 
0.814343 0.002076 
0.814608 0.001845 
0.814873 0.001845 
0.815138 0.001954 
0.815404 0.002102 
0.815669 0.002162 
0.815934 0.002148 
0.816199 0.002041 
0.816465 0.002031 
0.816730 0.002050 
0.816995 0.002054 
0.817260 0.002047 
0.817526 0.002100 
0.817791 0.002147 
0.818056 0.002116 
0.818321 0.002020 
0.818587 0.002020 
0.818852 0.002115 
0.819117 0.002115 
0.819382 0.002083 
0.819648 0.002068 
0.819913 0.002092 
0.820178 0.002077 
0.820443 0.002028 
0.820709 0.002026 
0.820974 0.002058 
0.821239 0.002183 
0.821504 0.002071 
0.821770 0.002090 
0.822035 0.002090 
0.822300 0.002105 
0.822566 0.002100 
0.822831 0.002100 
0.823096 0.001993 
0.823361 0.001985 
0.823627 0.001985 
0.823892 0.002023 
0.824157 0.002052 
0.824422 0.002136 
0.824688 0.002136 
0.824953 0.002108 
0.825218 0.001920 
0.825483 0.002133 
0.825749 0.001981 
0.826014 0.002048 
0.826279 0.002035 
0.826544 0.002035 
0.826810 0.002064 
0.827075 0.002094 
0.827340 0.002094 
0.827605 0.002057 
0.827871 0.002001 
0.828136 0.002003 
0.828401 0.002050 
0.828666 0.002094 
0.828932 0.002118 
0.829197 0.002118 
0.829462 0.002151 
0.829728 0.002078 
0.829993 0.002240 
0.830258 0.001988 
0.830523 0.002249 
0.830789 0.002078 
0.831054 0.002113 
0.831319 0.002078 
0.831584 0.002010 
0.831850 0.002016 
0.832115 0.001988 
0.832380 0.002071 
0.832645 0.002017 
0.832911 0.002103 
0.833176 0.002093 
0.833441 0.002175 
0.833706 0.002110 
0.833972 0.002172 
0.834237 0.002141 
0.834502 0.002116 
0.834767 0.002126 
0.835033 0.001950 
0.835298 0.002194 
0.835563 0.001950 
0.835828 0.002414 
0.836094 0.001835 
0.836359 0.002424 
0.836624 0.001823 
0.836889 0.002412 
0.837155 0.001786 
0.837420 0.002403 
0.837685 0.001792 
0.837951 0.002269 
0.838216 0.002068 
0.838481 0.002266 
0.838746 0.002068 
0.839012 0.002137 
0.839277 0.002064 
0.839542 0.002067 
0.839807 0.002041 
0.840073 0.002043 
0.840338 0.002028 
0.840603 0.002106 
0.840868 0.002015 
0.841134 0.002069 
0.841399 0.001906 
0.841664 0.002064 
0.841929 0.002048 
0.842195 0.002111 
0.842460 0.002085 
0.842725 0.002132 
0.842990 0.002008 
0.843256 0.002124 
0.843521 0.002008 
0.843786 0.002101 
0.844051 0.001944 
0.844317 0.002103 
0.844582 0.002027 
0.844847 0.002036 
0.845112 0.002027 
0.845378 0.002027 
0.845643 0.002008 
0.845908 0.002008 
0.846174 0.002009 
0.846439 0.002088 
0.846704 0.002088 
0.846969 0.002019 
0.847235 0.002019 
0.847500 0.002017 
0.847765 0.002093 
0.848030 0.002050 
0.848296 0.002050 
0.848561 0.002049 
0.848826 0.002027 
0.849091 0.002032 
0.849357 0.002017 
0.849622 0.002052 
0.849887 0.002074 
0.850152 0.002074 
0.850418 0.002018 
0.850683 0.001974 
0.850948 0.001951 
0.851213 0.001973 
0.851479 0.002044 
0.851744 0.002054 
0.852009 0.002109 
0.852274 0.002045 
0.852540 0.002075 
0.852805 0.002045 
0.853070 0.002060 
0.853335 0.002074 
0.853601 0.002074 
0.853866 0.002100 
0.854131 0.001998 
0.854397 0.001996 
0.854662 0.001996 
0.854927 0.002063 
0.855192 0.002063 
0.855458 0.001966 
0.855723 0.001966 
0.855988 0.001971 
0.856253 0.002028 
0.856519 0.002028 
0.856784 0.002031 
0.857049 0.002069 
0.857314 0.002058 
0.857580 0.002056 
0.857845 0.002044 
0.858110 0.002044 
0.858375 0.002092 
0.858641 0.002086 
0.858906 0.002079 
0.859171 0.002139 
0.859436 0.002139 
0.859702 0.002142 
0.859967 0.001979 
0.860232 0.001968 
0.860497 0.001968 
0.860763 0.002030 
0.861028 0.002047 
0.861293 0.002051 
0.861558 0.002030 
0.861824 0.002007 
0.862089 0.002007 
0.862354 0.002007 
0.862620 0.002097 
0.862885 0.002016 
0.863150 0.002017 
0.863415 0.002017 
0.863681 0.002172 
0.863946 0.002172 
0.864211 0.002191 
0.864476 0.002249 
0.864742 0.002249 
0.865007 0.002270 
0.865272 0.002288 
0.865537 0.002288 
0.865803 0.001991 
0.866068 0.001991 
0.866333 0.002032 
0.866598 0.002035 
0.866864 0.002035 
0.867129 0.002005 
0.867394 0.002004 
0.867659 0.002004 
0.867925 0.001985 
0.868190 0.001975 
0.868455 0.001975 
0.868720 0.001980 
0.868986 0.001964 
0.869251 0.001964 
0.869516 0.001975 
0.869781 0.001995 
0.870047 0.001995 
0.870312 0.002002 
0.870577 0.002115 
0.870843 0.002004 
0.871108 0.002015 
0.871373 0.002015 
0.871638 0.002015 
0.871904 0.002088 
0.872169 0.002088 
0.872434 0.002089 
0.872699 0.001994 
0.872965 0.001994 
0.873230 0.002071 
0.873495 0.002071 
0.873760 0.002071 
0.874026 0.002031 
0.874291 0.002039 
0.874556 0.002039 
0.874821 0.002064 
0.875087 0.002064 
0.875352 0.002064 
0.875617 0.002054 
0.875882 0.002067 
0.876148 0.002052 
0.876413 0.002066 
0.876678 0.002144 
0.876943 0.002147 
0.877209 0.002143 
0.877474 0.002149 
0.877739 0.002086 
0.878005 0.002094 
0.878270 0.002074 
0.878535 0.002060 
0.878800 0.002038 
0.879066 0.002038 
0.879331 0.002060 
0.879596 0.002116 
0.879861 0.002191 
0.880127 0.002191 
0.880392 0.002190 
0.880657 0.002066 
0.880922 0.002059 
0.881188 0.002059 
0.881453 0.002043 
0.881718 0.002269 
0.881983 0.002118 
0.882249 0.002118 
0.882514 0.002118 
0.882779 0.002131 
0.883044 0.002131 
0.883310 0.002131 
0.883575 0.002089 
0.883840 0.002288 
0.884105 0.002208 
0.884371 0.002208 
0.884636 0.002206 
0.884901 0.002072 
0.885166 0.002106 
0.885432 0.002106 
0.885697 0.002106 
0.885962 0.002272 
0.886228 0.002272 
0.886493 0.002272 
0.886758 0.002265 
0.887023 0.002228 
0.887289 0.002229 
0.887554 0.002240 
0.887819 0.002239 
0.888084 0.002227 
0.888350 0.002227 
0.888615 0.002228 
0.888880 0.002294 
0.889145 0.002236 
0.889411 0.002237 
0.889676 0.002237 
0.889941 0.002216 
0.890206 0.002236 
0.890472 0.002234 
0.890737 0.002275 
0.891002 0.002392 
0.891267 0.002296 
0.891533 0.002244 
0.891798 0.002244 
0.892063 0.002306 
0.892328 0.002344 
0.892594 0.002346 
0.892859 0.002345 
0.893124 0.002370 
0.893389 0.002362 
0.893655 0.002386 
0.893920 0.002377 
0.894185 0.002376 
0.894451 0.002340 
0.894716 0.002430 
0.894981 0.002325 
0.895246 0.002420 
0.895512 0.002418 
0.895777 0.002420 
0.896042 0.002462 
0.896307 0.002451 
0.896573 0.002596 
0.896838 0.002615 
0.897103 0.002615 
0.897368 0.002573 
0.897634 0.002548 
0.897899 0.002582 
0.898164 0.002639 
0.898429 0.002639 
0.898695 0.002570 
0.898960 0.002570 
0.899225 0.002569 
0.899490 0.002699 
0.899756 0.002681 
0.900021 0.002715 
0.900286 0.002710 
0.900551 0.002677 
0.900817 0.002673 
0.901082 0.002689 
0.901347 0.002772 
0.901612 0.002830 
0.901878 0.002830 
0.902143 0.002800 
0.902408 0.002800 
0.902674 0.002864 
0.902939 0.002905 
0.903204 0.002867 
0.903469 0.002977 
0.903735 0.002977 
0.904000 0.002977 
0.904265 0.002948 
0.904530 0.002948 
0.904796 0.002968 
0.905061 0.003050 
0.905326 0.003053 
0.905591 0.003007 
0.905857 0.002979 
0.906122 0.002971 
0.906387 0.002987 
0.906652 0.003031 
0.906918 0.003102 
0.907183 0.003091 
0.907448 0.003054 
0.907713 0.003047 
0.907979 0.003033 
0.908244 0.003054 
0.908509 0.003082 
0.908774 0.003165 
0.909040 0.003205 
0.909305 0.003278 
0.909570 0.003271 
0.909835 0.003191 
0.910101 0.003120 
0.910366 0.003180 
0.910631 0.003206 
0.910897 0.003331 
0.911162 0.003413 
0.911427 0.003427 
0.911692 0.003532 
0.911958 0.003663 
0.912223 0.003663 
0.912488 0.003434 
0.912753 0.002997 
0.913019 0.002997 
0.913284 0.003599 
0.913549 0.003946 
0.913814 0.004313 
0.914080 0.004313 
0.914345 0.003456 
0.914610 0.003177 
0.914875 0.003177 
0.915141 0.003552 
0.915406 0.003652 
0.915671 0.003671 
0.915936 0.003681 
0.916202 0.003730 
0.916467 0.003768 
0.916732 0.003983 
0.916997 0.004218 
0.917263 0.003986 
0.917528 0.003628 
0.917793 0.003626 
0.918058 0.003692 
0.918324 0.003799 
0.918589 0.003765 
0.918854 0.003858 
0.919120 0.003741 
0.919385 0.003858 
0.919650 0.004067 
0.919915 0.004074 
0.920181 0.003932 
0.920446 0.003896 
0.920711 0.003903 
0.920976 0.003935 
0.921242 0.004304 
0.921507 0.004304 
0.921772 0.003785 
0.922037 0.003765 
0.922303 0.003789 
0.922568 0.003980 
0.922833 0.003998 
0.923098 0.004023 
0.923364 0.004031 
0.923629 0.004023 
0.923894 0.003967 
0.924159 0.004019 
0.924425 0.004194 
0.924690 0.004208 
0.924955 0.004082 
0.925220 0.004025 
0.925486 0.003902 
0.925751 0.003902 
0.926016 0.003976 
0.926282 0.004023 
0.926547 0.003975 
0.926812 0.004033 
0.927077 0.004072 
0.927343 0.004179 
0.927608 0.004160 
0.927873 0.004252 
0.928138 0.004234 
0.928404 0.004259 
0.928669 0.004259 
0.928934 0.004243 
0.929199 0.004430 
0.929465 0.004527 
0.929730 0.004620 
0.929995 0.004715 
0.930260 0.004559 
0.930526 0.004720 
0.930791 0.004556 
0.931056 0.004558 
0.931321 0.004477 
0.931587 0.004332 
0.931852 0.004335 
0.932117 0.004513 
0.932382 0.004596 
0.932648 0.004478 
0.932913 0.004409 
0.933178 0.004409 
0.933443 0.004386 
0.933709 0.004439 
0.933974 0.004347 
0.934239 0.004499 
0.934505 0.004561 
0.934770 0.004530 
0.935035 0.004288 
0.935300 0.004288 
0.935566 0.004700 
0.935831 0.004700 
0.936096 0.004645 
0.936361 0.004560 
0.936627 0.004564 
0.936892 0.004485 
0.937157 0.004485 
0.937422 0.004543 
0.937688 0.004612 
0.937953 0.004641 
0.938218 0.004773 
0.938483 0.004773 
0.938749 0.004862 
0.939014 0.004792 
0.939279 0.004833 
0.939544 0.004837 
0.939810 0.004918 
0.940075 0.004937 
0.940340 0.004927 
0.940605 0.004927 
0.940871 0.005005 
0.941136 0.005006 
0.941401 0.004952 
0.941666 0.004922 
0.941932 0.005034 
0.942197 0.005071 
0.942462 0.005070 
0.942728 0.004965 
0.942993 0.004943 
0.943258 0.004961 
0.943523 0.004816 
0.943789 0.004912 
0.944054 0.004911 
0.944319 0.004976 
0.944584 0.004973 
0.944850 0.004903 
0.945115 0.004902 
0.945380 0.004900 
0.945645 0.004923 
0.945911 0.004977 
0.946176 0.004928 
0.946441 0.004871 
0.946706 0.004892 
0.946972 0.004809 
0.947237 0.004989 
0.947502 0.005012 
0.947767 0.005126 
0.948033 0.005142 
0.948298 0.005148 
0.948563 0.005148 
0.948828 0.005416 
0.949094 0.005132 
0.949359 0.005402 
0.949624 0.005140 
0.949889 0.005437 
0.950155 0.005103 
0.950420 0.005270 
0.950685 0.005270 
0.950951 0.005227 
0.951216 0.005241 
0.951481 0.005204 
0.951746 0.005276 
0.952012 0.005358 
0.952277 0.005315 
0.952542 0.005360 
0.952807 0.005164 
0.953073 0.005362 
0.953338 0.005089 
0.953603 0.005413 
0.953868 0.005352 
0.954134 0.005413 
0.954399 0.005337 
0.954664 0.005323 
0.954929 0.005316 
0.955195 0.005154 
0.955460 0.005367 
0.955725 0.005297 
0.955990 0.005377 
0.956256 0.005344 
0.956521 0.005441 
0.956786 0.005478 
0.957051 0.005510 
0.957317 0.005510 
0.957582 0.005352 
0.957847 0.005690 
0.958112 0.005342 
0.958378 0.005482 
0.958643 0.005428 
0.958908 0.005481 
0.959174 0.005488 
0.959439 0.005402 
0.959704 0.005461 
0.959969 0.005291 
0.960235 0.005667 
0.960500 0.005235 
0.960765 0.005336 
0.961030 0.005319 
0.961296 0.005341 
0.961561 0.005585 
0.961826 0.005585 
0.962091 0.005263 
0.962357 0.005240 
0.962622 0.005309 
0.962887 0.005463 
0.963152 0.005785 
0.963418 0.005558 
0.963683 0.005855 
0.963948 0.005558 
0.964213 0.005955 
0.964479 0.005489 
0.964744 0.005804 
0.965009 0.005329 
0.965274 0.005722 
0.965540 0.005731 
0.965805 0.005826 
0.966070 0.005826 
0.966335 0.005809 
0.966601 0.005643 
0.966866 0.005836 
0.967131 0.005672 
0.967397 0.005725 
0.967662 0.005754 
0.967927 0.005895 
0.968192 0.005861 
0.968458 0.005843 
0.968723 0.005822 
0.968988 0.005720 
0.969253 0.005929 
0.969519 0.005957 
0.969784 0.006077 
0.970049 0.005876 
0.970314 0.005938 
0.970580 0.005728 
0.970845 0.005958 
0.971110 0.005741 
0.971375 0.005847 
0.971641 0.005623 
0.971906 0.005731 
0.972171 0.005562 
0.972436 0.005588 
0.972702 0.005546 
0.972967 0.005664 
0.973232 0.005887 
0.973497 0.005711 
0.973763 0.006155 
0.974028 0.005449 
0.974293 0.005883 
0.974559 0.005486 
0.974824 0.005842 
0.975089 0.005643 
0.975354 0.005699 
0.975620 0.005699 
0.975885 0.005843 
0.976150 0.006067 
0.976415 0.005772 
0.976681 0.006172 
0.976946 0.005489 
0.977211 0.006028 
0.977476 0.005564 
0.977742 0.006028 
0.978007 0.005564 
0.978272 0.006223 
0.978537 0.005884 
0.978803 0.005942 
0.979068 0.005857 
0.979333 0.005671 
0.979598 0.005857 
0.979864 0.005594 
0.980129 0.005930 
0.980394 0.005608 
0.980659 0.005930 
0.980925 0.005642 
0.981190 0.005899 
0.981455 0.005746 
0.981720 0.005899 
0.981986 0.005746 
0.982251 0.005682 
0.982516 0.005682 
0.982782 0.005661 
0.983047 0.005966 
0.983312 0.005616 
0.983577 0.005781 
0.983843 0.005696 
0.984108 0.005839 
0.984373 0.005829 
0.984638 0.006037 
0.984904 0.005835 
0.985169 0.005827 
0.985434 0.005827 
0.985699 0.005625 
0.985965 0.006027 
0.986230 0.005635 
0.986495 0.006049 
0.986760 0.005671 
0.987026 0.006071 
0.987291 0.005709 
0.987556 0.005986 
0.987821 0.005818 
0.988087 0.005818 
0.988352 0.005822 
0.988617 0.005683 
0.988882 0.005975 
0.989148 0.005683 
0.989413 0.005896 
0.989678 0.005736 
0.989943 0.005952 
0.990209 0.005821 
0.990474 0.006041 
0.990739 0.005868 
0.991005 0.005868 
0.991270 0.005858 
0.991535 0.005602 
0.991800 0.005832 
0.992066 0.005615 
0.992331 0.005831 
0.992596 0.005665 
0.992861 0.005866 
0.993127 0.005906 
0.993392 0.006044 
0.993657 0.006061 
0.993922 0.005903 
0.994188 0.005899 
0.994453 0.005539 
0.994718 0.005901 
0.994983 0.005528 
0.995249 0.005869 
0.995514 0.005701 
0.995779 0.005863 
0.996044 0.005722 
0.996310 0.005902 
0.996575 0.005798 
0.996840 0.005929 
0.997105 0.005797 
0.997371 0.005655 
0.997636 0.005798 
0.997901 0.005435 
0.998166 0.005790 
0.998432 0.005505 
0.998697 0.005824 
0.998962 0.005588 
0.999228 0.005982 
0.999493 0.005673 
0.999758 0.006959 
1.000023 0.005914 


==> _data/lid_driven_cavity/cavity_streamlines.txt <==
% x y
   0.6   0.05
0.584375 0.0489837
0.56875 0.0481714
0.553125 0.0475456
0.5375 0.0470923
0.521875 0.0468002
0.50625 0.0466608
0.490625 0.0466678
 0.475 0.0468177
0.459375 0.0471087
0.44375 0.0475416
0.428125 0.0481191
0.4125 0.0488459
0.396875 0.0497295
0.38125 0.0507792
0.365625 0.0520074
  0.35 0.0534289
0.334375 0.0550622
0.31875 0.0569306
0.303125 0.0590809
0.2875 0.0615574
0.271875 0.0644069
0.25625 0.0676845
0.240625 0.0714685
 0.225 0.0758842
0.209375 0.0810376
0.19375 0.0870938
0.178125 0.0942581
0.1625 0.10279
0.146875 0.113025
0.13125 0.125445
0.115884 0.140465
0.102908 0.15609
0.0922448 0.171715
0.0833709 0.18734
0.0759274 0.202965
0.0696125 0.21859
0.064229 0.234215
0.0595807 0.24984
0.0555735 0.265465
0.052068 0.28109
0.0489768 0.296715
0.0462532 0.31234
0.0438548 0.327965
0.0417197 0.34359
0.0397923 0.359215
0.0380527 0.37484
0.036483 0.390465
0.0350669 0.40609
0.0337899 0.421715
0.0326387 0.43734
0.0316012 0.452965
0.0306623 0.46859
0.0297988 0.484215
0.0290037 0.49984
0.0282714 0.515465
0.0275966 0.53109
0.026974 0.546715
0.0263984 0.56234
0.0258648 0.577965
0.0253677 0.59359
0.0249015 0.609215
0.0244605 0.62484
0.0240382 0.640465
0.023628 0.65609
0.0232222 0.671715
0.0228125 0.68734
0.0223898 0.702965
0.0219443 0.71859
0.0214651 0.734215
0.0209407 0.74984
0.0203599 0.765465
0.0197124 0.78109
0.0189891 0.796715
0.0181757 0.81234
0.0172371 0.827965
0.0161579 0.84359
0.0149264 0.859215
0.0135351 0.87484
0.0119842 0.890465
0.0102844 0.90609
0.00846241 0.921715
0.00657279 0.93734
0.00459458 0.952965
0.00243971 0.96859
0.00122338 0.984059
NaN NaN
   1.6   0.05
1.58437 0.0489837
1.56875 0.0481714
1.55312 0.0475456
1.5375 0.0470923
1.52187 0.0468002
1.50625 0.0466608
1.49062 0.0466678
 1.475 0.0468177
1.45937 0.0471087
1.44375 0.0475416
1.42812 0.0481191
1.4125 0.0488459
1.39687 0.0497295
1.38125 0.0507792
1.36562 0.0520074
  1.35 0.0534289
1.33437 0.0550622
1.31875 0.0569306
1.30312 0.0590809
1.2875 0.0615574
1.27187 0.0644069
1.25625 0.0676845
1.24062 0.0714685
 1.225 0.0758842
1.20937 0.0810376
1.19375 0.0870938
1.17812 0.0942581
1.1625 0.10279
1.14687 0.113025
1.13125 0.125445
1.11588 0.140465
1.10291 0.15609
1.09224 0.171715
1.08337 0.18734
1.07593 0.202965
1.06961 0.21859
1.06423 0.234215
1.05958 0.24984
1.05557 0.265465
1.05207 0.28109
1.04898 0.296715
1.04625 0.31234
1.04385 0.327965
1.04172 0.34359
1.03979 0.359215
1.03805 0.37484
1.03648 0.390465
1.03507 0.40609
1.03379 0.421715
1.03264 0.43734
1.0316 0.452965
1.03066 0.46859
1.0298 0.484215
 1.029 0.49984
1.02827 0.515465
1.0276 0.53109
1.02697 0.546715
1.0264 0.56234
1.02586 0.577965
1.02537 0.59359
1.0249 0.609215
1.02446 0.62484
1.02404 0.640465
1.02363 0.65609
1.02322 0.671715
1.02281 0.68734
1.02239 0.702965
1.02194 0.71859
1.02147 0.734215
1.02094 0.74984
1.02036 0.765465
1.01971 0.78109
1.01899 0.796715
1.01818 0.81234
1.01724 0.827965
1.01616 0.84359
1.01493 0.859215
1.01354 0.87484
1.01198 0.890465
1.01028 0.90609
1.00846 0.921715
1.00657 0.93734
1.00459 0.952965
1.00244 0.96859
1.00122 0.984059
NaN NaN
   0.6   0.13
0.584375 0.127611
0.56875 0.125679
0.553125 0.124173
0.5375 0.123069
0.521875 0.122344
0.50625 0.121984
0.490625 0.121976
 0.475 0.122313
0.459375 0.122992
0.44375 0.124016
0.428125 0.125389
0.4125 0.127122
0.396875 0.129229
0.38125 0.131731
0.365625 0.134658
  0.35 0.138046
0.334375 0.141937
0.31875 0.146381
0.303125 0.151452
0.2875 0.157224
0.271875 0.163803
0.25625 0.17131
0.240625 0.179904
 0.225 0.18978
0.209375 0.201194
0.19375 0.21449
0.178437 0.229792
0.165112 0.245417
0.153647 0.261042
0.14369 0.276667
0.134976 0.292292
0.127306 0.307917
0.120513 0.323542
0.114476 0.339167
0.10908 0.354792
0.10425 0.370417
0.0999022 0.386042
0.0959825 0.401667
0.0924473 0.417292
0.0892402 0.432917
0.086327 0.448542
0.0836809 0.464167
0.0812774 0.479792
0.0790863 0.495417
0.0770809 0.511042
0.0752443 0.526667
0.0735607 0.542292
0.0720147 0.557917
0.0705914 0.573542
0.069276 0.589167
0.0680526 0.604792
0.0669016 0.620417
0.0658076 0.636042
0.064755 0.651667
0.0637271 0.667292
0.0627052 0.682917
0.0616689 0.698542
0.0605959 0.714167
0.0594621 0.729792
0.0582417 0.745417
0.0569065 0.761042
0.0554274 0.776667
0.053771 0.792292
0.051911 0.807917
0.0498255 0.823542
0.0475021 0.839167
0.0449382 0.854792
0.0421359 0.870417
0.0390899 0.886042
0.0358331 0.901667
0.0324056 0.917292
0.0288227 0.932917
0.0251596 0.948542
0.0217315 0.964167
0.0200535 0.979792
0.0318057 0.990396
0.0474307 0.992489
0.0630557 0.993283
0.0786807 0.99368
0.0943057 0.993913
0.109931 0.994068
0.125556 0.994179
0.141181 0.994264
0.156806 0.994331
0.172431 0.994386
0.188056 0.994432
0.203681 0.994472
0.219306 0.994506
0.234931 0.994537
0.250556 0.994564
0.266181 0.994588
0.281806 0.99461
0.297431 0.99463
0.313056 0.994649
0.328681 0.994666
0.344306 0.994681
0.359931 0.994696
0.375556 0.994709
0.391181 0.994722
0.406806 0.994733
0.422431 0.994743
0.438056 0.994753
0.453681 0.994761
0.469306 0.994769
0.484931 0.994776
0.500556 0.994782
0.516181 0.994787
0.531806 0.994791
0.547431 0.994795
0.563056 0.994797
0.578681 0.994798
0.594306 0.994799
0.609931 0.994798
0.625556 0.994796
0.641181 0.994792
0.656806 0.994788
0.672431 0.994782
0.688056 0.994775
0.703681 0.994766
0.719306 0.994755
0.734931 0.994742
0.750556 0.994728
0.766181 0.994711
0.781806 0.994691
0.797431 0.994668
0.813056 0.99464
0.828681 0.994608
0.844306 0.99457
0.859931 0.994522
0.875556 0.994462
0.891181 0.994382
0.906806 0.994271
0.922431 0.994103
0.938056 0.993818
0.953681 0.993232
0.969306 0.991598
0.983549 0.982784
0.98462 0.967159
0.983292 0.951534
0.981771 0.935909
0.980382 0.920284
0.979127 0.904659
0.977955 0.889034
0.976831 0.873409
0.975729 0.857784
0.974631 0.842159
0.973522 0.826534
0.97239 0.810909
0.971228 0.795284
0.970027 0.779659
0.968782 0.764034
0.967477 0.748409
0.966089 0.732784
0.964614 0.717159
0.963046 0.701534
0.961381 0.685909
0.959617 0.670284
0.957752 0.654659
0.955783 0.639034
0.953684 0.623409
0.951437 0.607784
0.94904 0.592159
0.946492 0.576534
0.943793 0.560909
0.940919 0.545284
0.937841 0.529659
0.934559 0.514034
0.931072 0.498409
0.927349 0.482784
0.923362 0.467159
0.91911 0.451534
0.914564 0.435909
0.909684 0.420284
0.904462 0.404659
0.898843 0.389034
0.892801 0.373409
0.886278 0.357784
0.879229 0.342159
0.871577 0.326534
0.863257 0.310909
0.854165 0.295284
0.844186 0.279659
0.833179 0.264034
0.820958 0.248409
0.807277 0.232784
0.791982 0.217333
0.776357 0.203453
0.760732 0.191246
0.745107 0.180505
0.729482 0.17106
0.713857 0.162768
0.698232 0.1555
0.682607 0.149146
0.666982 0.143612
0.651357 0.138815
0.635732 0.134681
0.620107 0.131149
0.604482 0.128164
0.588857 0.125678
0.573388 0.12367
NaN NaN
   1.6   0.13
1.58437 0.127611
1.56875 0.125679
1.55312 0.124173
1.5375 0.123069
1.52187 0.122344
1.50625 0.121984
1.49062 0.121976
 1.475 0.122313
1.45937 0.122992
1.44375 0.124016
1.42812 0.125389
1.4125 0.127122
1.39687 0.129229
1.38125 0.131731
1.36562 0.134658
  1.35 0.138046
1.33437 0.141937
1.31875 0.146381
1.30312 0.151452
1.2875 0.157224
1.27187 0.163803
1.25625 0.17131
1.24062 0.179904
 1.225 0.18978
1.20937 0.201194
1.19375 0.21449
1.17844 0.229792
1.16511 0.245417
1.15365 0.261042
1.14369 0.276667
1.13498 0.292292
1.12731 0.307917
1.12051 0.323542
1.11448 0.339167
1.10908 0.354792
1.10425 0.370417
1.0999 0.386042
1.09598 0.401667
1.09245 0.417292
1.08924 0.432917
1.08633 0.448542
1.08368 0.464167
1.08128 0.479792
1.07909 0.495417
1.07708 0.511042
1.07524 0.526667
1.07356 0.542292
1.07201 0.557917
1.07059 0.573542
1.06928 0.589167
1.06805 0.604792
1.0669 0.620417
1.06581 0.636042
1.06476 0.651667
1.06373 0.667292
1.06271 0.682917
1.06167 0.698542
1.0606 0.714167
1.05946 0.729792
1.05824 0.745417
1.05691 0.761042
1.05543 0.776667
1.05377 0.792292
1.05191 0.807917
1.04983 0.823542
1.0475 0.839167
1.04494 0.854792
1.04214 0.870417
1.03909 0.886042
1.03583 0.901667
1.03241 0.917292
1.02882 0.932917
1.02516 0.948542
1.02173 0.964167
1.02005 0.979792
1.03181 0.990396
1.04743 0.992489
1.06306 0.993283
1.07868 0.99368
1.09431 0.993913
1.10993 0.994068
1.12556 0.994179
1.14118 0.994264
1.15681 0.994331
1.17243 0.994386
1.18806 0.994432
1.20368 0.994472
1.21931 0.994506
1.23493 0.994537
1.25056 0.994564
1.26618 0.994588
1.28181 0.99461
1.29743 0.99463
1.31306 0.994649
1.32868 0.994666
1.34431 0.994681
1.35993 0.994696
1.37556 0.994709
1.39118 0.994722
1.40681 0.994733
1.42243 0.994743
1.43806 0.994753
1.45368 0.994761
1.46931 0.994769
1.48493 0.994776
1.50056 0.994782
1.51618 0.994787
1.53181 0.994791
1.54743 0.994795
1.56306 0.994797
1.57868 0.994798
1.59431 0.994799
1.60993 0.994798
1.62556 0.994796
1.64118 0.994792
1.65681 0.994788
1.67243 0.994782
1.68806 0.994775
1.70368 0.994766
1.71931 0.994755
1.73493 0.994742
1.75056 0.994728
1.76618 0.994711
1.78181 0.994691
1.79743 0.994668
1.81306 0.99464
1.82868 0.994608
1.84431 0.99457
1.85993 0.994522
1.87556 0.994462
1.89118 0.994382
1.90681 0.994271
1.92243 0.994103
1.93806 0.993818
1.95368 0.993232
1.96931 0.991598
1.98355 0.982784
1.98462 0.967159
1.98329 0.951534
1.98177 0.935909
1.98038 0.920284
1.97913 0.904659
1.97795 0.889034
1.97683 0.873409
1.97573 0.857784
1.97463 0.842159
1.97352 0.826534
1.97239 0.810909
1.97123 0.795284
1.97003 0.779659
1.96878 0.764034
1.96748 0.748409
1.96609 0.732784
1.96461 0.717159
1.96305 0.701534
1.96138 0.685909
1.95962 0.670284
1.95775 0.654659
1.95578 0.639034
1.95368 0.623409
1.95144 0.607784
1.94904 0.592159
1.94649 0.576534
1.94379 0.560909
1.94092 0.545284
1.93784 0.529659
1.93456 0.514034
1.93107 0.498409
1.92735 0.482784
1.92336 0.467159
1.91911 0.451534
1.91456 0.435909
1.90968 0.420284
1.90446 0.404659
1.89884 0.389034
1.8928 0.373409
1.88628 0.357784
1.87923 0.342159
1.87158 0.326534
1.86326 0.310909
1.85417 0.295284
1.84419 0.279659
1.83318 0.264034
1.82096 0.248409
1.80728 0.232784
1.79198 0.217333
1.77636 0.203453
1.76073 0.191246
1.74511 0.180505
1.72948 0.17106
1.71386 0.162768
1.69823 0.1555
1.68261 0.149146
1.66698 0.143612
1.65136 0.138815
1.63573 0.134681
1.62011 0.131149
1.60448 0.128164
1.58886 0.125678
1.57339 0.12367
NaN NaN
   0.6   0.21
0.584375 0.206619
0.56875 0.20388
0.553125 0.201752
0.5375 0.200205
0.521875 0.199218
0.50625 0.198774
0.490625 0.198862
 0.475 0.199475
0.459375 0.200615
0.44375 0.202285
0.428125 0.204497
0.4125 0.207269
0.396875 0.210628
0.38125 0.214608
0.365625 0.21925
  0.35 0.224612
0.334375 0.230763
0.31875 0.237788
0.303125 0.245793
0.2875 0.254916
0.271875 0.265324
0.25625 0.277238
0.240625 0.290943
0.225401 0.306381
0.212043 0.322006
0.200357 0.337631
0.190056 0.353256
0.180917 0.368881
0.172768 0.384506
0.165475 0.400131
0.158919 0.415756
0.153014 0.431381
0.147676 0.447006
0.142846 0.462631
0.138462 0.478256
0.134476 0.493881
0.13085 0.509506
0.127542 0.525131
0.124518 0.540756
0.121748 0.556381
0.119207 0.572006
0.116866 0.587631
0.114696 0.603256
0.112673 0.618881
0.110772 0.634506
0.108968 0.650131
0.107233 0.665756
0.105539 0.681381
0.103852 0.697006
0.10214 0.712631
0.100365 0.728256
0.0984903 0.743881
0.0964727 0.759506
0.0942677 0.775131
0.0918304 0.790756
0.08912 0.806381
0.0860975 0.822006
0.0827301 0.837631
0.0789969 0.853256
0.0749072 0.868881
0.0704801 0.884506
0.0657592 0.900131
0.0608704 0.915756
0.055962 0.931381
0.0514955 0.947006
0.0490393 0.962631
0.057195 0.976933
0.07282 0.981333
0.088445 0.98308
0.10407 0.984053
0.119695 0.984685
0.13532 0.985133
0.150945 0.985471
0.16657 0.985736
0.182195 0.985952
0.19782 0.986131
0.213445 0.986285
0.22907 0.986417
0.244695 0.986533
0.26032 0.986637
0.275945 0.986729
0.29157 0.986812
0.307195 0.986888
0.32282 0.986957
0.338445 0.98702
0.35407 0.987078
0.369695 0.987131
0.38532 0.98718
0.400945 0.987225
0.41657 0.987266
0.432195 0.987304
0.44782 0.987338
0.463445 0.987369
0.47907 0.987397
0.494695 0.987421
0.51032 0.987443
0.525945 0.987461
0.54157 0.987475
0.557195 0.987487
0.57282 0.987494
0.588445 0.987498
0.60407 0.987499
0.619695 0.987495
0.63532 0.987487
0.650945 0.987475
0.66657 0.987458
0.682195 0.987435
0.69782 0.987408
0.713445 0.987374
0.72907 0.987333
0.744695 0.987285
0.76032 0.987228
0.775945 0.987162
0.79157 0.987084
0.807195 0.986991
0.82282 0.986881
0.838445 0.986747
0.85407 0.98658
0.869695 0.986368
0.88532 0.986084
0.900945 0.985683
0.91657 0.98507
0.932195 0.984011
0.94782 0.981712
0.962908 0.97286
0.966144 0.957235
0.96552 0.94161
0.964215 0.925985
0.962749 0.91036
0.961243 0.894735
0.959724 0.87911
0.958191 0.863485
0.956634 0.84786
0.955042 0.832235
0.953398 0.81661
0.951686 0.800985
0.949891 0.78536
0.948001 0.769735
0.946009 0.75411
0.943906 0.738485
0.941679 0.72286
0.939309 0.707235
0.936788 0.69161
0.934109 0.675985
0.931265 0.66036
0.928241 0.644735
0.925013 0.62911
0.921576 0.613485
0.917926 0.59786
0.914033 0.582235
0.909881 0.56661
0.905465 0.550985
0.900754 0.53536
0.895727 0.519735
0.89037 0.50411
0.884642 0.488485
0.878528 0.47286
0.87198 0.457235
0.864972 0.44161
0.857447 0.425985
0.849361 0.41036
0.840648 0.394735
0.831229 0.37911
0.821016 0.363485
0.809894 0.34786
0.797719 0.332235
0.784303 0.31661
0.769399 0.300989
0.753774 0.286355
0.738149 0.273311
0.722524 0.261691
0.706899 0.251354
0.691274 0.242182
0.675649 0.234075
0.660024 0.226943
0.644399 0.220706
0.628774 0.215298
0.613149 0.210659
0.597524 0.206735
0.582055 0.203512
NaN NaN
   1.6   0.21
1.58437 0.206619
1.56875 0.20388
1.55312 0.201752
1.5375 0.200205
1.52187 0.199218
1.50625 0.198774
1.49062 0.198862
 1.475 0.199475
1.45937 0.200615
1.44375 0.202285
1.42812 0.204497
1.4125 0.207269
1.39687 0.210628
1.38125 0.214608
1.36562 0.21925
  1.35 0.224612
1.33437 0.230763
1.31875 0.237788
1.30312 0.245793
1.2875 0.254916
1.27187 0.265324
1.25625 0.277238
1.24062 0.290943
1.2254 0.306381
1.21204 0.322006
1.20036 0.337631
1.19006 0.353256
1.18092 0.368881
1.17277 0.384506
1.16547 0.400131
1.15892 0.415756
1.15301 0.431381
1.14768 0.447006
1.14285 0.462631
1.13846 0.478256
1.13448 0.493881
1.13085 0.509506
1.12754 0.525131
1.12452 0.540756
1.12175 0.556381
1.11921 0.572006
1.11687 0.587631
1.1147 0.603256
1.11267 0.618881
1.11077 0.634506
1.10897 0.650131
1.10723 0.665756
1.10554 0.681381
1.10385 0.697006
1.10214 0.712631
1.10037 0.728256
1.09849 0.743881
1.09647 0.759506
1.09427 0.775131
1.09183 0.790756
1.08912 0.806381
1.0861 0.822006
1.08273 0.837631
 1.079 0.853256
1.07491 0.868881
1.07048 0.884506
1.06576 0.900131
1.06087 0.915756
1.05596 0.931381
1.0515 0.947006
1.04904 0.962631
1.05719 0.976933
1.07282 0.981333
1.08844 0.98308
1.10407 0.984053
1.11969 0.984685
1.13532 0.985133
1.15094 0.985471
1.16657 0.985736
1.18219 0.985952
1.19782 0.986131
1.21344 0.986285
1.22907 0.986417
1.24469 0.986533
1.26032 0.986637
1.27594 0.986729
1.29157 0.986812
1.30719 0.986888
1.32282 0.986957
1.33844 0.98702
1.35407 0.987078
1.36969 0.987131
1.38532 0.98718
1.40094 0.987225
1.41657 0.987266
1.43219 0.987304
1.44782 0.987338
1.46344 0.987369
1.47907 0.987397
1.49469 0.987421
1.51032 0.987443
1.52594 0.987461
1.54157 0.987475
1.55719 0.987487
1.57282 0.987494
1.58844 0.987498
1.60407 0.987499
1.61969 0.987495
1.63532 0.987487
1.65094 0.987475
1.66657 0.987458
1.68219 0.987435
1.69782 0.987408
1.71344 0.987374
1.72907 0.987333
1.74469 0.987285
1.76032 0.987228
1.77594 0.987162
1.79157 0.987084
1.80719 0.986991
1.82282 0.986881
1.83844 0.986747
1.85407 0.98658
1.86969 0.986368
1.88532 0.986084
1.90094 0.985683
1.91657 0.98507
1.93219 0.984011
1.94782 0.981712
1.96291 0.97286
1.96614 0.957235
1.96552 0.94161
1.96422 0.925985
1.96275 0.91036
1.96124 0.894735
1.95972 0.87911
1.95819 0.863485
1.95663 0.84786
1.95504 0.832235
1.9534 0.81661
1.95169 0.800985
1.94989 0.78536
 1.948 0.769735
1.94601 0.75411
1.94391 0.738485
1.94168 0.72286
1.93931 0.707235
1.93679 0.69161
1.93411 0.675985
1.93127 0.66036
1.92824 0.644735
1.92501 0.62911
1.92158 0.613485
1.91793 0.59786
1.91403 0.582235
1.90988 0.56661
1.90546 0.550985
1.90075 0.53536
1.89573 0.519735
1.89037 0.50411
1.88464 0.488485
1.87853 0.47286
1.87198 0.457235
1.86497 0.44161
1.85745 0.425985
1.84936 0.41036
1.84065 0.394735
1.83123 0.37911
1.82102 0.363485
1.80989 0.34786
1.79772 0.332235
1.7843 0.31661
1.7694 0.300989
1.75377 0.286355
1.73815 0.273311
1.72252 0.261691
1.7069 0.251354
1.69127 0.242182
1.67565 0.234075
1.66002 0.226943
1.6444 0.220706
1.62877 0.215298
1.61315 0.210659
1.59752 0.206735
1.58206 0.203512
NaN NaN
   0.6   0.29
0.584375 0.286144
0.56875 0.283061
0.553125 0.280723
0.5375 0.279107
0.521875 0.278196
0.50625 0.27798
0.490625 0.278454
 0.475 0.279618
0.459375 0.28148
0.44375 0.284057
0.428125 0.287373
0.4125 0.291461
0.396875 0.296363
0.38125 0.302139
0.365625 0.308858
  0.35 0.316615
0.334375 0.325524
0.31875 0.335734
0.303125 0.347437
0.2875 0.360879
0.272091 0.376161
0.25839 0.391786
0.246368 0.407411
0.235736 0.423036
0.226276 0.438661
0.217816 0.454286
0.210221 0.469911
0.203384 0.485536
0.197208 0.501161
0.191621 0.516786
0.186551 0.532411
0.181944 0.548036
0.177749 0.563661
0.173915 0.579286
0.170404 0.594911
0.167176 0.610536
0.16419 0.626161
0.16141 0.641786
0.1588 0.657411
0.156321 0.673036
0.153933 0.688661
0.151596 0.704286
0.149266 0.719911
0.146895 0.735536
0.144434 0.751161
0.141829 0.766786
0.13903 0.782411
0.135981 0.798036
0.132629 0.813661
0.12893 0.829286
0.124868 0.844911
0.12044 0.860536
0.115691 0.876161
0.110774 0.891786
0.105954 0.907411
0.101916 0.923036
0.100416 0.938661
0.107899 0.954144
0.123524 0.961583
0.139149 0.964906
0.154774 0.966937
0.170399 0.968334
0.186024 0.969368
0.201649 0.970174
0.217274 0.970826
0.232899 0.971368
0.248524 0.971828
0.264149 0.972224
0.279774 0.97257
0.295399 0.972875
0.311024 0.973147
0.326649 0.973391
0.342274 0.97361
0.357899 0.973809
0.373524 0.973989
0.389149 0.974153
0.404774 0.974303
0.420399 0.974438
0.436024 0.974561
0.451649 0.974672
0.467274 0.974772
0.482899 0.974861
0.498524 0.974939
0.514149 0.975008
0.529774 0.975065
0.545399 0.975113
0.561024 0.975149
0.576649 0.975175
0.592274 0.97519
0.607899 0.975193
0.623524 0.975184
0.639149 0.975163
0.654774 0.975127
0.670399 0.975077
0.686024 0.975011
0.701649 0.974928
0.717274 0.974825
0.732899 0.9747
0.748524 0.97455
0.764149 0.974371
0.779774 0.974157
0.795399 0.9739
0.811024 0.973588
0.826649 0.973204
0.842274 0.972722
0.857899 0.972096
0.873524 0.971245
0.889149 0.970011
0.904774 0.968032
0.920399 0.964224
0.9354 0.953588
0.940614 0.937963
0.941366 0.922338
0.940748 0.906713
0.939567 0.891088
0.938093 0.875463
0.936426 0.859838
0.934605 0.844213
0.932641 0.828588
0.930541 0.812963
0.928305 0.797338
0.925924 0.781713
0.923385 0.766088
0.920677 0.750463
0.917789 0.734838
0.914708 0.719213
0.91142 0.703588
0.907911 0.687963
0.90417 0.672338
0.900174 0.656713
0.895908 0.641088
0.891359 0.625463
0.886499 0.609838
0.88131 0.594213
0.875768 0.578588
0.869843 0.562963
0.863509 0.547338
0.856728 0.531713
0.849464 0.516088
0.841672 0.500463
0.833296 0.484838
0.82428 0.469213
0.814547 0.453588
0.804009 0.437963
0.792553 0.422338
0.780038 0.406713
0.76628 0.391088
0.751094 0.375524
0.735469 0.361162
0.719844 0.348304
0.704219 0.336812
0.688594 0.32657
0.672969 0.317479
0.657344 0.309454
0.641719 0.302424
0.626094 0.296326
0.610469 0.291107
0.594844 0.28672
0.579219 0.283127
0.56375 0.280319
NaN NaN
   1.6   0.29
1.58437 0.286144
1.56875 0.283061
1.55312 0.280723
1.5375 0.279107
1.52187 0.278196
1.50625 0.27798
1.49062 0.278454
 1.475 0.279618
1.45937 0.28148
1.44375 0.284057
1.42812 0.287373
1.4125 0.291461
1.39687 0.296363
1.38125 0.302139
1.36562 0.308858
  1.35 0.316615
1.33437 0.325524
1.31875 0.335734
1.30312 0.347437
1.2875 0.360879
1.27209 0.376161
1.25839 0.391786
1.24637 0.407411
1.23574 0.423036
1.22628 0.438661
1.21782 0.454286
1.21022 0.469911
1.20338 0.485536
1.19721 0.501161
1.19162 0.516786
1.18655 0.532411
1.18194 0.548036
1.17775 0.563661
1.17392 0.579286
1.1704 0.594911
1.16718 0.610536
1.16419 0.626161
1.16141 0.641786
1.1588 0.657411
1.15632 0.673036
1.15393 0.688661
1.1516 0.704286
1.14927 0.719911
1.1469 0.735536
1.14443 0.751161
1.14183 0.766786
1.13903 0.782411
1.13598 0.798036
1.13263 0.813661
1.12893 0.829286
1.12487 0.844911
1.12044 0.860536
1.11569 0.876161
1.11077 0.891786
1.10595 0.907411
1.10192 0.923036
1.10042 0.938661
1.1079 0.954144
1.12352 0.961583
1.13915 0.964906
1.15477 0.966937
1.1704 0.968334
1.18602 0.969368
1.20165 0.970174
1.21727 0.970826
1.2329 0.971368
1.24852 0.971828
1.26415 0.972224
1.27977 0.97257
1.2954 0.972875
1.31102 0.973147
1.32665 0.973391
1.34227 0.97361
1.3579 0.973809
1.37352 0.973989
1.38915 0.974153
1.40477 0.974303
1.4204 0.974438
1.43602 0.974561
1.45165 0.974672
1.46727 0.974772
1.4829 0.974861
1.49852 0.974939
1.51415 0.975008
1.52977 0.975065
1.5454 0.975113
1.56102 0.975149
1.57665 0.975175
1.59227 0.97519
1.6079 0.975193
1.62352 0.975184
1.63915 0.975163
1.65477 0.975127
1.6704 0.975077
1.68602 0.975011
1.70165 0.974928
1.71727 0.974825
1.7329 0.9747
1.74852 0.97455
1.76415 0.974371
1.77977 0.974157
1.7954 0.9739
1.81102 0.973588
1.82665 0.973204
1.84227 0.972722
1.8579 0.972096
1.87352 0.971245
1.88915 0.970011
1.90477 0.968032
1.9204 0.964224
1.9354 0.953588
1.94061 0.937963
1.94137 0.922338
1.94075 0.906713
1.93957 0.891088
1.93809 0.875463
1.93643 0.859838
1.9346 0.844213
1.93264 0.828588
1.93054 0.812963
1.9283 0.797338
1.92592 0.781713
1.92339 0.766088
1.92068 0.750463
1.91779 0.734838
1.91471 0.719213
1.91142 0.703588
1.90791 0.687963
1.90417 0.672338
1.90017 0.656713
1.89591 0.641088
1.89136 0.625463
1.8865 0.609838
1.88131 0.594213
1.87577 0.578588
1.86984 0.562963
1.86351 0.547338
1.85673 0.531713
1.84946 0.516088
1.84167 0.500463
1.8333 0.484838
1.82428 0.469213
1.81455 0.453588
1.80401 0.437963
1.79255 0.422338
1.78004 0.406713
1.76628 0.391088
1.75109 0.375524
1.73547 0.361162
1.71984 0.348304
1.70422 0.336812
1.68859 0.32657
1.67297 0.317479
1.65734 0.309454
1.64172 0.302424
1.62609 0.296326
1.61047 0.291107
1.59484 0.28672
1.57922 0.283127
1.56375 0.280319
NaN NaN
   0.6   0.37
0.584375 0.366181
0.56875 0.363252
0.553125 0.36119
0.5375 0.35998
0.521875 0.359614
0.50625 0.360095
0.490625 0.361428
 0.475 0.363631
0.459375 0.366729
0.44375 0.370757
0.428125 0.37577
0.4125 0.381828
0.396875 0.389021
0.38125 0.397455
0.365625 0.407274
  0.35 0.41866
0.334375 0.431858
0.318909 0.447028
0.305138 0.462653
0.293109 0.478278
0.282507 0.493903
0.273102 0.509528
0.264715 0.525153
0.257207 0.540778
0.250465 0.556403
0.244393 0.572028
0.238912 0.587653
0.233951 0.603278
0.229449 0.618903
0.225348 0.634528
0.221596 0.650153
0.218144 0.665778
0.214944 0.681403
0.211948 0.697028
0.209109 0.712653
0.206378 0.728278
0.203709 0.743903
0.201056 0.759528
0.198372 0.775153
0.195617 0.790778
0.192761 0.806403
0.189802 0.822028
0.186779 0.837653
0.183796 0.853278
0.181099 0.868903
0.17923 0.884528
0.179376 0.900153
0.184403 0.915778
0.198626 0.929057
0.214251 0.935757
0.229876 0.939891
0.245501 0.942817
0.261126 0.945036
0.276751 0.946792
0.292376 0.948228
0.308001 0.949429
0.323626 0.950451
0.339251 0.951334
0.354876 0.952105
0.370501 0.952782
0.386126 0.953381
0.401751 0.953914
0.417376 0.954388
0.433001 0.954811
0.448626 0.955188
0.464251 0.955523
0.479876 0.95582
0.495501 0.956081
0.511126 0.956307
0.526751 0.956501
0.542376 0.956663
0.558001 0.956794
0.573626 0.956893
0.589251 0.95696
0.604876 0.956994
0.620501 0.956994
0.636126 0.956958
0.651751 0.956883
0.667376 0.956767
0.683001 0.956606
0.698626 0.956395
0.714251 0.956127
0.729876 0.955794
0.745501 0.955384
0.761126 0.954882
0.776751 0.954265
0.792376 0.953502
0.808001 0.952544
0.823626 0.951312
0.839251 0.949675
0.854876 0.947388
0.870501 0.943928
0.886126 0.937913
0.90072 0.92504
0.907034 0.909415
0.909096 0.89379
0.909327 0.878165
0.908577 0.86254
0.907206 0.846915
0.905389 0.83129
0.903229 0.815665
0.900771 0.80004
0.89803 0.784415
0.895012 0.76879
0.891718 0.753165
0.888147 0.73754
0.884287 0.721915
0.880121 0.70629
0.875636 0.690665
0.870813 0.67504
0.865629 0.659415
0.860059 0.64379
0.854075 0.628165
0.847644 0.61254
0.840731 0.596915
0.83329 0.58129
0.825274 0.565665
0.816624 0.55004
0.807268 0.534415
0.797122 0.51879
0.786081 0.503165
0.774011 0.48754
0.760739 0.471915
0.746029 0.45629
0.730407 0.441429
0.714782 0.428168
0.699157 0.416359
0.683532 0.405876
0.667907 0.39662
0.652282 0.388505
0.636657 0.381463
0.621032 0.375435
0.605407 0.370373
0.589782 0.366238
0.574157 0.362999
0.558532 0.360632
0.542907 0.359119
0.527282 0.35845
0.511657 0.358624
0.496188 0.359629
NaN NaN
   1.6   0.37
1.58437 0.366181
1.56875 0.363252
1.55312 0.36119
1.5375 0.35998
1.52187 0.359614
1.50625 0.360095
1.49062 0.361428
 1.475 0.363631
1.45937 0.366729
1.44375 0.370757
1.42812 0.37577
1.4125 0.381828
1.39687 0.389021
1.38125 0.397455
1.36562 0.407274
  1.35 0.41866
1.33437 0.431858
1.31891 0.447028
1.30514 0.462653
1.29311 0.478278
1.28251 0.493903
1.2731 0.509528
1.26472 0.525153
1.25721 0.540778
1.25046 0.556403
1.24439 0.572028
1.23891 0.587653
1.23395 0.603278
1.22945 0.618903
1.22535 0.634528
1.2216 0.650153
1.21814 0.665778
1.21494 0.681403
1.21195 0.697028
1.20911 0.712653
1.20638 0.728278
1.20371 0.743903
1.20106 0.759528
1.19837 0.775153
1.19562 0.790778
1.19276 0.806403
1.1898 0.822028
1.18678 0.837653
1.1838 0.853278
1.1811 0.868903
1.17923 0.884528
1.17938 0.900153
1.1844 0.915778
1.19863 0.929057
1.21425 0.935757
1.22988 0.939891
1.2455 0.942817
1.26113 0.945036
1.27675 0.946792
1.29238 0.948228
 1.308 0.949429
1.32363 0.950451
1.33925 0.951334
1.35488 0.952105
1.3705 0.952782
1.38613 0.953381
1.40175 0.953914
1.41738 0.954388
 1.433 0.954811
1.44863 0.955188
1.46425 0.955523
1.47988 0.95582
1.4955 0.956081
1.51113 0.956307
1.52675 0.956501
1.54238 0.956663
 1.558 0.956794
1.57363 0.956893
1.58925 0.95696
1.60488 0.956994
1.6205 0.956994
1.63613 0.956958
1.65175 0.956883
1.66738 0.956767
 1.683 0.956606
1.69863 0.956395
1.71425 0.956127
1.72988 0.955794
1.7455 0.955384
1.76113 0.954882
1.77675 0.954265
1.79238 0.953502
 1.808 0.952544
1.82363 0.951312
1.83925 0.949675
1.85488 0.947388
1.8705 0.943928
1.88613 0.937913
1.90072 0.92504
1.90703 0.909415
1.9091 0.89379
1.90933 0.878165
1.90858 0.86254
1.90721 0.846915
1.90539 0.83129
1.90323 0.815665
1.90077 0.80004
1.89803 0.784415
1.89501 0.76879
1.89172 0.753165
1.88815 0.73754
1.88429 0.721915
1.88012 0.70629
1.87564 0.690665
1.87081 0.67504
1.86563 0.659415
1.86006 0.64379
1.85408 0.628165
1.84764 0.61254
1.84073 0.596915
1.83329 0.58129
1.82527 0.565665
1.81662 0.55004
1.80727 0.534415
1.79712 0.51879
1.78608 0.503165
1.77401 0.48754
1.76074 0.471915
1.74603 0.45629
1.73041 0.441429
1.71478 0.428168
1.69916 0.416359
1.68353 0.405876
1.66791 0.39662
1.65228 0.388505
1.63666 0.381463
1.62103 0.375435
1.60541 0.370373
1.58978 0.366238
1.57416 0.362999
1.55853 0.360632
1.54291 0.359119
1.52728 0.35845
1.51166 0.358624
1.49619 0.359629
NaN NaN
   0.6   0.45
0.584375 0.446662
0.56875 0.444359
0.553125 0.44308
0.5375 0.442824
0.521875 0.4436
0.50625 0.445428
0.490625 0.448346
 0.475 0.4524
0.459375 0.457656
0.44375 0.464209
0.428125 0.472178
0.4125 0.481725
0.396875 0.493064
0.38125 0.506493
0.366089 0.521913
0.353002 0.537538
0.341702 0.553163
0.331851 0.568788
0.323208 0.584413
0.315592 0.600038
0.308861 0.615663
0.302904 0.631288
0.297628 0.646913
0.292954 0.662538
0.288818 0.678163
0.285162 0.693788
0.281939 0.709413
0.279108 0.725038
0.276642 0.740663
0.274524 0.756288
0.272757 0.771913
0.271374 0.787538
0.270461 0.803163
0.270183 0.818788
0.270861 0.834413
0.273099 0.850038
0.278046 0.865663
0.288069 0.881288
0.303552 0.893988
0.319177 0.901788
0.334802 0.907265
0.350427 0.911393
0.366052 0.91465
0.381677 0.917305
0.397302 0.919516
0.412927 0.921383
0.428552 0.922978
0.444177 0.924351
0.459802 0.92554
0.475427 0.92657
0.491052 0.927462
0.506677 0.928231
0.522302 0.928888
0.537927 0.929441
0.553552 0.929896
0.569177 0.930258
0.584802 0.930527
0.600427 0.930705
0.616052 0.93079
0.631677 0.930778
0.647302 0.930664
0.662927 0.93044
0.678552 0.930096
0.694177 0.929615
0.709802 0.928978
0.725427 0.928156
0.741052 0.927109
0.756677 0.925778
0.772302 0.924078
0.787927 0.921871
0.803552 0.918923
0.819177 0.914808
0.834802 0.90861
0.850427 0.897794
0.86131 0.882176
0.86612 0.866551
0.867971 0.850926
0.868101 0.835301
0.867097 0.819676
0.86527 0.804051
0.862789 0.788426
0.859746 0.772801
0.856189 0.757176
0.85215 0.741551
0.84764 0.725926
0.842649 0.710301
0.837168 0.694676
0.831172 0.679051
0.824629 0.663426
0.8175 0.647801
0.809734 0.632176
0.801268 0.616551
0.792026 0.600926
0.78191 0.585301
0.770796 0.569676
0.75852 0.554051
0.744865 0.538426
0.729638 0.522916
0.714013 0.508852
0.698388 0.496464
0.682763 0.485592
0.667138 0.476112
0.651513 0.467924
0.635888 0.46095
0.620263 0.455126
0.604638 0.450404
0.589013 0.446748
0.573388 0.444131
0.557763 0.442539
0.542294 0.441969
NaN NaN
   1.6   0.45
1.58437 0.446662
1.56875 0.444359
1.55312 0.44308
1.5375 0.442824
1.52187 0.4436
1.50625 0.445428
1.49062 0.448346
 1.475 0.4524
1.45937 0.457656
1.44375 0.464209
1.42812 0.472178
1.4125 0.481725
1.39687 0.493064
1.38125 0.506493
1.36609 0.521913
 1.353 0.537538
1.3417 0.553163
1.33185 0.568788
1.32321 0.584413
1.31559 0.600038
1.30886 0.615663
1.3029 0.631288
1.29763 0.646913
1.29295 0.662538
1.28882 0.678163
1.28516 0.693788
1.28194 0.709413
1.27911 0.725038
1.27664 0.740663
1.27452 0.756288
1.27276 0.771913
1.27137 0.787538
1.27046 0.803163
1.27018 0.818788
1.27086 0.834413
1.2731 0.850038
1.27805 0.865663
1.28807 0.881288
1.30355 0.893988
1.31918 0.901788
1.3348 0.907265
1.35043 0.911393
1.36605 0.91465
1.38168 0.917305
1.3973 0.919516
1.41293 0.921383
1.42855 0.922978
1.44418 0.924351
1.4598 0.92554
1.47543 0.92657
1.49105 0.927462
1.50668 0.928231
1.5223 0.928888
1.53793 0.929441
1.55355 0.929896
1.56918 0.930258
1.5848 0.930527
1.60043 0.930705
1.61605 0.93079
1.63168 0.930778
1.6473 0.930664
1.66293 0.93044
1.67855 0.930096
1.69418 0.929615
1.7098 0.928978
1.72543 0.928156
1.74105 0.927109
1.75668 0.925778
1.7723 0.924078
1.78793 0.921871
1.80355 0.918923
1.81918 0.914808
1.8348 0.90861
1.85043 0.897794
1.86131 0.882176
1.86612 0.866551
1.86797 0.850926
1.8681 0.835301
1.8671 0.819676
1.86527 0.804051
1.86279 0.788426
1.85975 0.772801
1.85619 0.757176
1.85215 0.741551
1.84764 0.725926
1.84265 0.710301
1.83717 0.694676
1.83117 0.679051
1.82463 0.663426
1.8175 0.647801
1.80973 0.632176
1.80127 0.616551
1.79203 0.600926
1.78191 0.585301
1.7708 0.569676
1.75852 0.554051
1.74486 0.538426
1.72964 0.522916
1.71401 0.508852
1.69839 0.496464
1.68276 0.485592
1.66714 0.476112
1.65151 0.467924
1.63589 0.46095
1.62026 0.455126
1.60464 0.450404
1.58901 0.446748
1.57339 0.444131
1.55776 0.442539
1.54229 0.441969
NaN NaN
   0.6   0.53
0.584375 0.527559
0.56875 0.526412
0.553125 0.526568
0.5375 0.528056
0.521875 0.53093
0.50625 0.535275
0.490625 0.541212
 0.475 0.548907
0.459375 0.558605
0.44375 0.570661
0.428262 0.585467
0.41496 0.601092
0.403952 0.616717
0.394742 0.632342
0.387011 0.647967
0.380542 0.663592
0.375187 0.679217
0.370844 0.694842
0.367451 0.710467
0.364983 0.726092
0.363453 0.741717
0.362928 0.757342
0.363546 0.772967
0.365552 0.788592
0.369371 0.804217
0.375733 0.819842
0.385959 0.835467
0.401006 0.849923
0.416631 0.859952
0.432256 0.867247
0.447881 0.872859
0.463506 0.877307
0.479131 0.880919
0.494756 0.883888
0.510381 0.886341
0.526006 0.88837
0.541631 0.890038
0.557256 0.891391
0.572881 0.892457
0.588506 0.893255
0.604131 0.893796
0.619756 0.894083
0.635381 0.894109
0.651006 0.893859
0.666631 0.89331
0.682256 0.892421
0.697881 0.891135
0.713506 0.889363
0.729131 0.886973
0.744756 0.883747
0.760381 0.879313
0.776006 0.872966
0.791631 0.863062
0.804962 0.847895
0.811821 0.83227
0.814846 0.816645
0.815474 0.80102
0.814423 0.785395
0.812088 0.76977
0.808692 0.754145
0.804359 0.73852
0.799159 0.722895
0.793107 0.70727
0.786194 0.691645
0.778376 0.67602
0.769583 0.660395
0.759702 0.64477
0.748577 0.629145
0.735983 0.61352
0.721584 0.597895
0.705965 0.58324
0.69034 0.570645
0.674715 0.559878
0.65909 0.550767
0.643465 0.543184
0.62784 0.537034
0.612215 0.532249
0.59659 0.528785
0.580965 0.526619
0.565496 0.525746
NaN NaN
   1.6   0.53
1.58437 0.527559
1.56875 0.526412
1.55312 0.526568
1.5375 0.528056
1.52187 0.53093
1.50625 0.535275
1.49062 0.541212
 1.475 0.548907
1.45937 0.558605
1.44375 0.570661
1.42826 0.585467
1.41496 0.601092
1.40395 0.616717
1.39474 0.632342
1.38701 0.647967
1.38054 0.663592
1.37519 0.679217
1.37084 0.694842
1.36745 0.710467
1.36498 0.726092
1.36345 0.741717
1.36293 0.757342
1.36355 0.772967
1.36555 0.788592
1.36937 0.804217
1.37573 0.819842
1.38596 0.835467
1.40101 0.849923
1.41663 0.859952
1.43226 0.867247
1.44788 0.872859
1.46351 0.877307
1.47913 0.880919
1.49476 0.883888
1.51038 0.886341
1.52601 0.88837
1.54163 0.890038
1.55726 0.891391
1.57288 0.892457
1.58851 0.893255
1.60413 0.893796
1.61976 0.894083
1.63538 0.894109
1.65101 0.893859
1.66663 0.89331
1.68226 0.892421
1.69788 0.891135
1.71351 0.889363
1.72913 0.886973
1.74476 0.883747
1.76038 0.879313
1.77601 0.872966
1.79163 0.863062
1.80496 0.847895
1.81182 0.83227
1.81485 0.816645
1.81547 0.80102
1.81442 0.785395
1.81209 0.76977
1.80869 0.754145
1.80436 0.73852
1.79916 0.722895
1.79311 0.70727
1.78619 0.691645
1.77838 0.67602
1.76958 0.660395
1.7597 0.64477
1.74858 0.629145
1.73598 0.61352
1.72158 0.597895
1.70596 0.58324
1.69034 0.570645
1.67471 0.559878
1.65909 0.550767
1.64346 0.543184
1.62784 0.537034
1.61221 0.532249
1.59659 0.528785
1.58096 0.526619
1.5655 0.525746
NaN NaN
   0.6   0.61
0.584375 0.609107
0.56875 0.610113
0.553125 0.613137
0.5375 0.618391
0.521875 0.626238
0.50625 0.637317
0.491181 0.652223
0.479749 0.667848
0.471412 0.683473
0.465534 0.699098
0.461806 0.714723
0.460135 0.730348
0.460598 0.745973
0.463464 0.761598
0.46927 0.777223
0.479016 0.792848
0.493718 0.807739
0.509343 0.818381
0.524968 0.826085
0.540593 0.831882
0.556218 0.836299
0.571843 0.839639
0.587468 0.84209
0.603093 0.843756
0.618718 0.844685
0.634343 0.844883
0.649968 0.844305
0.665593 0.84285
0.681218 0.840328
0.696843 0.836391
0.712468 0.83035
0.728093 0.820609
0.741327 0.805449
0.747707 0.789824
0.749781 0.774199
0.748921 0.758574
0.745804 0.742949
0.740769 0.727324
0.73395 0.711699
0.725328 0.696074
0.714731 0.680449
0.701788 0.664824
0.686434 0.649791
0.670809 0.637499
0.655184 0.627706
0.639559 0.620093
0.623934 0.614475
0.608309 0.610741
0.592684 0.608853
0.577216 0.608814
NaN NaN
   1.6   0.61
1.58437 0.609107
1.56875 0.610113
1.55312 0.613137
1.5375 0.618391
1.52187 0.626238
1.50625 0.637317
1.49118 0.652223
1.47975 0.667848
1.47141 0.683473
1.46553 0.699098
1.46181 0.714723
1.46014 0.730348
1.4606 0.745973
1.46346 0.761598
1.46927 0.777223
1.47902 0.792848
1.49372 0.807739
1.50934 0.818381
1.52497 0.826085
1.54059 0.831882
1.55622 0.836299
1.57184 0.839639
1.58747 0.84209
1.60309 0.843756
1.61872 0.844685
1.63434 0.844883
1.64997 0.844305
1.66559 0.84285
1.68122 0.840328
1.69684 0.836391
1.71247 0.83035
1.72809 0.820609
1.74133 0.805449
1.74771 0.789824
1.74978 0.774199
1.74892 0.758574
1.7458 0.742949
1.74077 0.727324
1.73395 0.711699
1.72533 0.696074
1.71473 0.680449
1.70179 0.664824
1.68643 0.649791
1.67081 0.637499
1.65518 0.627706
1.63956 0.620093
1.62393 0.614475
1.60831 0.610741
1.59268 0.608853
1.57722 0.608814
NaN NaN
   0.6   0.69
0.584375 0.693834
0.568773 0.704533
0.559421 0.720158
0.557687 0.735783
0.562509 0.751408
0.575439 0.766526
0.591064 0.775732
0.606689 0.780603
0.622314 0.782403
0.637939 0.781182
0.653564 0.77582
0.667432 0.762474
0.671075 0.746849
0.667672 0.731224
0.658286 0.715599
0.643185 0.701685
0.62756 0.693485
0.611935 0.689667
0.59631 0.689921
0.580685 0.694936
0.565535 0.707382
0.557976 0.723007
0.557443 0.738632
0.563527 0.754257
0.577539 0.768747
0.593164 0.777083
0.608789 0.781462
0.624414 0.782865
0.640039 0.781228
0.655508 0.775312
NaN NaN
   1.6   0.69
1.58437 0.693834
1.56877 0.704533
1.55942 0.720158
1.55769 0.735783
1.56251 0.751408
1.57544 0.766526
1.59106 0.775732
1.60669 0.780603
1.62231 0.782403
1.63794 0.781182
1.65356 0.77582
1.66743 0.762474
1.67107 0.746849
1.66767 0.731224
1.65829 0.715599
1.64319 0.701685
1.62756 0.693485
1.61194 0.689667
1.59631 0.689921
1.58069 0.694936
1.56553 0.707382
1.55798 0.723007
1.55744 0.738632
1.56353 0.754257
1.57754 0.768747
1.59316 0.777083
1.60879 0.781462
1.62441 0.782865
1.64004 0.781228
1.65551 0.775312
NaN NaN
   0.6   0.05
0.615625 0.0512387
0.63125 0.0527267
0.646875 0.0544929
0.6625 0.0565708
0.678125 0.0590201
0.69375 0.0619069
0.709375 0.0652938
 0.725 0.0692506
0.740625 0.0738985
0.75625 0.079363
0.771875 0.0857715
0.7875 0.09331
0.803125 0.10216
0.81875 0.11254
0.834375 0.124701
  0.85 0.138938
0.864671 0.154552
0.877354 0.170177
0.888418 0.185802
0.898129 0.201427
0.906694 0.217052
0.914275 0.232677
0.920993 0.248302
0.926993 0.263927
0.932346 0.279552
0.937167 0.295177
0.941523 0.310802
0.945448 0.326427
0.949042 0.342052
0.952337 0.357677
0.955343 0.373302
0.958092 0.388927
0.960657 0.404552
0.963046 0.420177
0.965262 0.435802
0.967306 0.451427
0.969183 0.467052
0.970948 0.482677
0.972622 0.498302
0.974205 0.513927
0.975695 0.529552
0.977091 0.545177
0.978394 0.560802
0.979602 0.576427
0.980716 0.592052
0.981745 0.607677
0.982735 0.623302
0.983694 0.638927
0.984622 0.654552
0.985518 0.670177
0.986381 0.685802
0.987212 0.701427
0.98801 0.717052
0.988775 0.732677
0.989508 0.748302
0.990209 0.763927
0.99088 0.779552
0.991522 0.795177
0.992137 0.810802
0.992729 0.826427
0.993301 0.842052
0.993857 0.857677
0.994435 0.873302
0.995064 0.888927
0.995769 0.904552
0.99659 0.920177
0.997579 0.935802
0.998773 0.951427
0.999993 0.966271
NaN NaN
   1.6   0.05
1.61563 0.0512387
1.63125 0.0527267
1.64688 0.0544929
1.6625 0.0565708
1.67813 0.0590201
1.69375 0.0619069
1.70938 0.0652938
 1.725 0.0692506
1.74063 0.0738985
1.75625 0.079363
1.77188 0.0857715
1.7875 0.09331
1.80313 0.10216
1.81875 0.11254
1.83438 0.124701
  1.85 0.138938
1.86467 0.154552
1.87735 0.170177
1.88842 0.185802
1.89813 0.201427
1.90669 0.217052
1.91427 0.232677
1.92099 0.248302
1.92699 0.263927
1.93235 0.279552
1.93717 0.295177
1.94152 0.310802
1.94545 0.326427
1.94904 0.342052
1.95234 0.357677
1.95534 0.373302
1.95809 0.388927
1.96066 0.404552
1.96305 0.420177
1.96526 0.435802
1.96731 0.451427
1.96918 0.467052
1.97095 0.482677
1.97262 0.498302
1.9742 0.513927
1.97569 0.529552
1.97709 0.545177
1.97839 0.560802
1.9796 0.576427
1.98072 0.592052
1.98175 0.607677
1.98274 0.623302
1.98369 0.638927
1.98462 0.654552
1.98552 0.670177
1.98638 0.685802
1.98721 0.701427
1.98801 0.717052
1.98878 0.732677
1.98951 0.748302
1.99021 0.763927
1.99088 0.779552
1.99152 0.795177
1.99214 0.810802
1.99273 0.826427
1.9933 0.842052
1.99386 0.857677
1.99444 0.873302
1.99506 0.888927
1.99577 0.904552
1.99659 0.920177
1.99758 0.935802
1.99877 0.951427
1.99999 0.966271
NaN NaN
  0.02   0.02
0.023125 0.0173927
0.02625 0.0154656
0.029375 0.0140044
0.0325 0.0128878
0.035625 0.012082
0.03875 0.0115466
0.041875 0.0112412
 0.045 0.0111429
0.048125 0.0112928
0.05125 0.0117628
0.054375 0.0126992
0.0575 0.0145499
0.0593556 0.0176663
0.0593649 0.0207913
0.0580396 0.0239163
0.0561834 0.0270413
0.0539838 0.0301663
0.0514633 0.0332913
0.0487113 0.0364163
0.0458124 0.0395413
0.042801 0.0426663
0.039676 0.0456721
0.036551 0.048558
0.033426 0.05131
0.030301 0.05386
0.027176 0.0561119
0.024051 0.0580375
0.020926 0.0595228
0.017801 0.0599015
0.014676 0.0588249
0.0122767 0.0558502
0.0111822 0.0527252
0.0106081 0.0496002
0.0103672 0.0464752
0.0103809 0.0433502
0.0105952 0.0402252
0.0110079 0.0371002
0.0116533 0.0339752
0.0125794 0.0308502
0.0138122 0.0277252
0.0154277 0.0246002
0.017575 0.0214752
0.0204515 0.018415
0.0235765 0.0160351
0.0265452 0.0143344
NaN NaN
  1.02   0.02
1.02313 0.0173927
1.02625 0.0154656
1.02938 0.0140044
1.0325 0.0128878
1.03563 0.012082
1.03875 0.0115466
1.04188 0.0112412
 1.045 0.0111429
1.04813 0.0112928
1.05125 0.0117628
1.05438 0.0126992
1.0575 0.0145499
1.05936 0.0176663
1.05936 0.0207913
1.05804 0.0239163
1.05618 0.0270413
1.05398 0.0301663
1.05146 0.0332913
1.04871 0.0364163
1.04581 0.0395413
1.0428 0.0426663
1.03968 0.0456721
1.03655 0.048558
1.03343 0.05131
1.0303 0.05386
1.02718 0.0561119
1.02405 0.0580375
1.02093 0.0595228
1.0178 0.0599015
1.01468 0.0588249
1.01228 0.0558502
1.01118 0.0527252
1.01061 0.0496002
1.01037 0.0464752
1.01038 0.0433502
1.0106 0.0402252
1.01101 0.0371002
1.01165 0.0339752
1.01258 0.0308502
1.01381 0.0277252
1.01543 0.0246002
1.01758 0.0214752
1.02045 0.018415
1.02358 0.0160351
1.02655 0.0143344
NaN NaN
  0.97   0.02
0.973125 0.0222859
0.976234 0.0251723
0.978861 0.0282973
0.980949 0.0314223
0.982643 0.0345473
0.984081 0.0376723
0.98532 0.0407973
0.986396 0.0439223
0.987325 0.0470473
0.988117 0.0501723
0.988796 0.0532973
0.989378 0.0564223
0.989876 0.0595473
0.990296 0.0626723
0.990648 0.0657973
0.990942 0.0689223
0.991182 0.0720473
0.991372 0.0751723
0.991516 0.0782973
0.991617 0.0814223
0.991677 0.0845473
0.991695 0.0876723
0.99167 0.0907973
0.991601 0.0939223
0.991485 0.0970473
0.991312 0.100172
0.991077 0.103297
0.990769 0.106422
0.990365 0.109547
0.989833 0.112672
0.989125 0.115797
0.988159 0.118922
0.98673 0.122047
0.984229 0.125124
0.981104 0.126832
0.977979 0.12664
0.974854 0.125204
0.971729 0.123241
0.968604 0.121048
0.965479 0.118626
0.962354 0.115949
0.959229 0.113101
0.956104 0.110167
0.952979 0.107171
0.949854 0.10411
0.946766 0.100985
0.943745 0.0978599
0.940752 0.0947349
0.937779 0.0916099
0.934872 0.0884849
0.932022 0.0853599
0.929206 0.0822349
0.926393 0.0791099
0.923626 0.0759849
0.920909 0.0728599
0.918242 0.0697349
0.91559 0.0666099
0.912964 0.0634849
0.910378 0.0603599
0.907843 0.0572349
0.905373 0.0541099
0.902931 0.0509849
0.900519 0.0478599
0.898165 0.0447349
0.895898 0.0416099
0.893726 0.0384849
0.891654 0.0353599
0.889707 0.0322349
0.887964 0.0291099
0.886382 0.0259849
0.885124 0.0228599
0.884564 0.0197349
0.885326 0.0166099
0.887492 0.0134884
0.890617 0.0113609
0.893742 0.0101355
0.896867 0.00931337
0.899992 0.00872143
0.903117 0.00829116
0.906242 0.00798128
0.909367 0.00776056
0.912492 0.00760966
0.915617 0.00752065
0.918742 0.00748808
0.921867 0.00750602
0.924992 0.00757151
0.928117 0.00768627
0.931242 0.00785305
0.934367 0.00807347
0.937492 0.00835131
0.940617 0.00869492
0.943742 0.00911436
0.946867 0.00961704
0.949992 0.010213
0.953117 0.0109213
0.956242 0.0117649
0.959367 0.012757
0.962492 0.0139123
0.965617 0.0152707
0.968742 0.0168857
0.971867 0.0187679
0.974992 0.0210354
0.978075 0.0239588
0.980577 0.0270838
0.982473 0.0300526
NaN NaN
  1.97   0.02
1.97313 0.0222859
1.97623 0.0251723
1.97886 0.0282973
1.98095 0.0314223
1.98264 0.0345473
1.98408 0.0376723
1.98532 0.0407973
1.9864 0.0439223
1.98732 0.0470473
1.98812 0.0501723
1.9888 0.0532973
1.98938 0.0564223
1.98988 0.0595473
1.9903 0.0626723
1.99065 0.0657973
1.99094 0.0689223
1.99118 0.0720473
1.99137 0.0751723
1.99152 0.0782973
1.99162 0.0814223
1.99168 0.0845473
1.99169 0.0876723
1.99167 0.0907973
1.9916 0.0939223
1.99148 0.0970473
1.99131 0.100172
1.99108 0.103297
1.99077 0.106422
1.99037 0.109547
1.98983 0.112672
1.98912 0.115797
1.98816 0.118922
1.98673 0.122047
1.98423 0.125124
1.9811 0.126832
1.97798 0.12664
1.97485 0.125204
1.97173 0.123241
1.9686 0.121048
1.96548 0.118626
1.96235 0.115949
1.95923 0.113101
1.9561 0.110167
1.95298 0.107171
1.94985 0.10411
1.94677 0.100985
1.94374 0.0978599
1.94075 0.0947349
1.93778 0.0916099
1.93487 0.0884849
1.93202 0.0853599
1.92921 0.0822349
1.92639 0.0791099
1.92363 0.0759849
1.92091 0.0728599
1.91824 0.0697349
1.91559 0.0666099
1.91296 0.0634849
1.91038 0.0603599
1.90784 0.0572349
1.90537 0.0541099
1.90293 0.0509849
1.90052 0.0478599
1.89816 0.0447349
1.8959 0.0416099
1.89373 0.0384849
1.89165 0.0353599
1.88971 0.0322349
1.88796 0.0291099
1.88638 0.0259849
1.88512 0.0228599
1.88456 0.0197349
1.88533 0.0166099
1.88749 0.0134884
1.89062 0.0113609
1.89374 0.0101355
1.89687 0.00931337
1.89999 0.00872143
1.90312 0.00829116
1.90624 0.00798128
1.90937 0.00776056
1.91249 0.00760966
1.91562 0.00752065
1.91874 0.00748808
1.92187 0.00750602
1.92499 0.00757151
1.92812 0.00768627
1.93124 0.00785305
1.93437 0.00807347
1.93749 0.00835131
1.94062 0.00869492
1.94374 0.00911436
1.94687 0.00961704
1.94999 0.010213
1.95312 0.0109213
1.95624 0.0117649
1.95937 0.012757
1.96249 0.0139123
1.96562 0.0152707
1.96874 0.0168857
1.97187 0.0187679
1.97499 0.0210354
1.97808 0.0239588
1.98058 0.0270838
1.98247 0.0300526
NaN NaN
  0.95   0.05
0.952892 0.0530812
0.955074 0.0562062
0.956749 0.0593312
0.957997 0.0624562
0.95886 0.0655812
0.959368 0.0687062
0.959496 0.0718312
0.959123 0.0749562
0.957968 0.0780812
0.955271 0.0808289
0.952146 0.0812384
0.949021 0.0803261
0.945896 0.07864
0.942771 0.0763903
0.939646 0.0736694
0.936564 0.0705951
0.933776 0.0674701
0.931363 0.0643451
0.929272 0.0612201
0.927467 0.0580951
0.926034 0.0549701
0.925059 0.0518451
0.924744 0.0487201
0.925632 0.0455951
0.928551 0.0432278
0.931676 0.0424464
0.934801 0.0423649
0.937926 0.0427801
0.941051 0.0436601
0.944176 0.0449978
0.947301 0.0468071
0.950426 0.0492299
0.95335 0.0523008
0.955583 0.0554258
0.957311 0.0585508
0.958618 0.0616758
0.959553 0.0648008
0.96015 0.0679258
0.960411 0.0710508
0.960255 0.0741758
0.959524 0.0773008
0.957732 0.0804258
0.954626 0.0822879
0.951501 0.0820444
0.948376 0.0808317
0.945251 0.0789715
0.942126 0.0765941
0.939001 0.0737816
0.935951 0.0706767
0.933199 0.0675517
0.930796 0.0644267
0.928671 0.0613017
0.926815 0.0581767
0.925308 0.0550517
0.924267 0.0520829
NaN NaN
  1.95   0.05
1.95289 0.0530812
1.95507 0.0562062
1.95675 0.0593312
 1.958 0.0624562
1.95886 0.0655812
1.95937 0.0687062
1.9595 0.0718312
1.95912 0.0749562
1.95797 0.0780812
1.95527 0.0808289
1.95215 0.0812384
1.94902 0.0803261
1.9459 0.07864
1.94277 0.0763903
1.93965 0.0736694
1.93656 0.0705951
1.93378 0.0674701
1.93136 0.0643451
1.92927 0.0612201
1.92747 0.0580951
1.92603 0.0549701
1.92506 0.0518451
1.92474 0.0487201
1.92563 0.0455951
1.92855 0.0432278
1.93168 0.0424464
1.9348 0.0423649
1.93793 0.0427801
1.94105 0.0436601
1.94418 0.0449978
1.9473 0.0468071
1.95043 0.0492299
1.95335 0.0523008
1.95558 0.0554258
1.95731 0.0585508
1.95862 0.0616758
1.95955 0.0648008
1.96015 0.0679258
1.96041 0.0710508
1.96025 0.0741758
1.95952 0.0773008
1.95773 0.0804258
1.95463 0.0822879
1.9515 0.0820444
1.94838 0.0808317
1.94525 0.0789715
1.94213 0.0765941
 1.939 0.0737816
1.93595 0.0706767
1.9332 0.0675517
1.9308 0.0644267
1.92867 0.0613017
1.92681 0.0581767
1.92531 0.0550517
1.92427 0.0520829
NaN NaN


==> _data/lid_driven_cavity/u1B_horizontal.txt <==
x u
0	0
0.0125	-0.000451322645216607
0.025	-0.00172164687510119
0.0375	-0.00373084279810951
0.05	-0.00640244044197842
0.0625	-0.00966383542174058
0.075	-0.013446512131051
0.0875	-0.0176862510712524
0.1	-0.0223232959167452
0.1125	-0.0273024643456949
0.125	-0.0325731940433865
0.1375	-0.0380895213750312
0.15	-0.0438099949622755
0.1625	-0.049697529831978
0.175	-0.0557192100562228
0.1875	-0.0618460490294739
0.2	-0.06805271691307
0.2125	-0.0743172445046898
0.225	-0.0806207120400305
0.2375	-0.086946930369294
0.25	-0.0932821207141621
0.2625	-0.0996145979184762
0.275	-0.10593446084787
0.2875	-0.112233292434095
0.3	-0.118503870838834
0.3125	-0.124739892349114
0.325	-0.130935705915437
0.3375	-0.137086058696022
0.35	-0.143185851560358
0.3625	-0.149229903213035
0.375	-0.155212721405274
0.3875	-0.161128279589557
0.4	-0.166969797330109
0.4125	-0.17272952280227
0.425	-0.178398515797758
0.4375	-0.183966429808501
0.45	-0.189421292004842
0.4625	-0.194749280277813
0.475	-0.199934497010532
0.4875	-0.204958739918282
0.5	-0.209801271194335
0.5125	-0.214438587368189
0.525	-0.2188441937767
0.5375	-0.222988389419276
0.55	-0.226838070264012
0.5625	-0.230356561829942
0.575	-0.233503495108604
0.5875	-0.23623474358979
0.6	-0.238502443255839
0.6125	-0.240255121769006
0.625	-0.241437967464806
0.6375	-0.241993272825498
0.65	-0.241861090338398
0.6625	-0.24098014037098
0.675	-0.239289010071096
0.6875	-0.236727678320382
0.7	-0.233239393321643
0.7125	-0.228772915374837
0.725	-0.223285116842171
0.7375	-0.216743903665268
0.75	-0.209131388206018
0.7625	-0.2004472027781
0.775	-0.190711799480096
0.7875	-0.17996953883216
0.8	-0.1682913328082
0.8125	-0.155776583953317
0.825	-0.142554158744299
0.8375	-0.128782156961833
0.85	-0.114646294275332
0.8625	-0.100356803443139
0.875	-0.0861438763352552
0.8875	-0.0722518044519867
0.9	-0.0589321145391454
0.9125	-0.0464361197354654
0.925	-0.0350073966665724
0.9375	-0.0248747398010262
0.95	-0.0162461279273272
0.9625	-0.00930416447258772
0.975	-0.00420333312743277
0.9875	-0.00106925908241374
1	0


==> _data/lid_driven_cavity/u1B_vertical.txt <==
x u
0.00625	-0.00475013825447289
0.01875	-0.0137305301306048
0.03125	-0.0222584250390962
0.04375	-0.0303946505119704
0.05625	-0.038194158064417
0.06875	-0.0457065927446546
0.08125	-0.0529767591674853
0.09375	-0.0600449938358955
0.10625	-0.0669474525196543
0.11875	-0.0737163206390268
0.13125	-0.0803799540039386
0.14375	-0.0869629568831864
0.15625	-0.0934862042175738
0.16875	-0.0999668148338017
0.18125	-0.106418082747404
0.19375	-0.11284937404376
0.20625	-0.119265997372282
0.21875	-0.125669056750557
0.23125	-0.132055296116173
0.24375	-0.138416945840155
0.25625	-0.144741582175042
0.26875	-0.151012011291962
0.28125	-0.157206190095506
0.29375	-0.163297196316972
0.30625	-0.169253260394596
0.31875	-0.175037871271296
0.33125	-0.180609967396028
0.34375	-0.185924222832528
0.35625	-0.190931436401942
0.36875	-0.195579029179223
0.38125	-0.199811652422898
0.39375	-0.203571904177523
0.40625	-0.206801148425695
0.41875	-0.2094404259083
0.43125	-0.211431440753514
0.44375	-0.212717602078753
0.45625	-0.213245095014297
0.46875	-0.212963951424476
0.48125	-0.211829087256846
0.49375	-0.209801271194335
0.50625	-0.206847988332927
0.51875	-0.2029441630928
0.53125	-0.198072707524456
0.54375	-0.192224864498811
0.55625	-0.185400319740776
0.56875	-0.17760706191185
0.58125	-0.168860975477573
0.59375	-0.159185156321983
0.60625	-0.14860894434891
0.61875	-0.137166669990718
0.63125	-0.124896112042087
0.64375	-0.111836662100654
0.65625	-0.0980271859068478
0.66875	-0.0835035641469666
0.68125	-0.0682958853985052
0.69375	-0.0524252530654847
0.70625	-0.0359001584093479
0.71875	-0.0187123662142109
0.73125	-0.000832262609995533
0.74375	0.0177963680158866
0.75625	0.0372621308016883
0.76875	0.0576922966186329
0.78125	0.0792593798618703
0.79375	0.102187670511511
0.80625	0.126759155841996
0.81875	0.153317991698789
0.83125	0.182272358224007
0.84375	0.214092183936655
0.85625	0.249300889358201
0.86875	0.288459056434195
0.88125	0.332137870163002
0.89375	0.38088042763717
0.90625	0.435149709284278
0.91875	0.495263303115543
0.93125	0.561316990996819
0.94375	0.63310212106088
0.95625	0.71002529024091
0.96875	0.791043113909006
0.98125	0.874629502410347
0.99375	0.958797540741355


==> _data/lid_driven_cavity/u1I_horizontal.txt <==
xl ul xr ur
0	0	0.00821297366311002	-0.000571165397331327
0.0124470737489273	-0.000438738245571334	0.02066004741204	-0.00154039728454875
0.0248941474978546	-0.00168712775156427	0.0331071211609699	-0.00327107380809567
0.0373412212467819	-0.00366624728757089	0.0455541949098901	-0.00568619962254305
0.0497882949957092	-0.00630074810860713	0.05800126865882	-0.00871246904199009
0.0622353687446366	-0.00951906399181392	0.07044834240775	-0.0122805007738821
0.0746824424935639	-0.0132536352826359	0.0828954161566799	-0.0163250642242679
0.0871295162424912	-0.017441115370055	0.0953424899055999	-0.0207852707083845
0.0995765899914185	-0.0220225365326701	0.10778956365453	-0.0256047115275508
0.112023663740346	-0.0269434201055136	0.12023663740346	-0.0307315325333107
0.124470737489273	-0.0321538229342931	0.13268371115239	-0.0361184412092691
0.1369178112382	-0.0376083178810976	0.14513078490131	-0.0417226473663183
0.149364884987128	-0.043265910660643	0.15757785865024	-0.0475057422967812
0.161811958736055	-0.0490898985631227	0.17002493239917	-0.0534335237731881
0.174259032484982	-0.0550476787702391	0.18247200614809	-0.059475775759483
0.18670610623391	-0.0611105151460683	0.19491907989702	-0.0656060123016979
0.199153179982837	-0.0672532727548176	0.20736615364595	-0.0718011949645925
0.211600253731764	-0.0734541290990429	0.21981322739488	-0.0780414325592899
0.224047327480692	-0.0796942703542456	0.2322603011438	-0.0843096709302076
0.236494401229619	-0.0859575798544046	0.24470737489273	-0.0905913793835741
0.248941474978546	-0.0922303248932631	0.25715444864166	-0.0968742390667443
0.261388548727474	-0.0985008466597976	0.26960152239059	-0.10314783734378
0.273835622476401	-0.104759256909909	0.28204859613951	-0.109403371029012
0.286282696225328	-0.110997143852079	0.29449566988844	-0.115633360283105
0.298729769974255	-0.117207288731965	0.30694274363737	-0.121831374070936
0.311176843723183	-0.123383393759754	0.3193898173863	-0.12799176733552
0.32362391747211	-0.129519821338809	0.33183689113522	-0.134109429452209
0.336070991221037	-0.135611344017817	0.34428396488415	-0.140179543078783
0.348518064969965	-0.141652904186613	0.35673103863308	-0.146197352190893
0.360965138718892	-0.147639382250069	0.369178112382	-0.152157937868721
0.373412212467819	-0.153565371826259	0.38162518613093	-0.15805600026074
0.385859286216747	-0.159424960408083	0.39407225987986	-0.163885645079174
0.398306359965674	-0.165211513889375	0.40651933362879	-0.169640172969137
0.410753433714601	-0.170917463380496	0.41896640737771	-0.175311870135881
0.423200507463529	-0.176534092824209	0.43141348112664	-0.180891798715331
0.435647581212456	-0.182051326077021	0.44386055487557	-0.186369585542388
0.448094654961383	-0.187457512357999	0.4563076286245	-0.191733208226983
0.460541728710311	-0.192739209307511	0.46875470237342	-0.196968777814151
0.472988802459238	-0.197880963370403	0.48120177612235	-0.202060317812986
0.485435876208165	-0.20286508785661	0.49364884987128	-0.206989540068061
0.497882949957092	-0.20767143987761	0.5060959236202	-0.211735618859443
0.51033002370602	-0.212277198454958	0.51854299736913	-0.216274965801769
0.522777097454947	-0.216656647495857	0.53099007111806	-0.220581009619873
0.535224171203874	-0.220780969079177	0.54343714486699	-0.224623986758485
0.547671244952802	-0.224618054638603	0.55588421861591	-0.228370751082083
0.560118318701729	-0.228132344202766	0.56833129236484	-0.231784613672024
0.572565392450656	-0.231284706872077	0.58077836611377	-0.234825226944354
0.585012466199584	-0.234032379164934	0.5932254398627	-0.237448530972102
0.597459539948511	-0.236328981692998	0.60567251361162	-0.239606783928675
0.609906613697438	-0.238124638702759	0.61811958736055	-0.241248702830887
0.622353687446366	-0.239366229137845	0.63056666110948	-0.242319745012875
0.634800761195293	-0.239997801711201	0.64301373485841	-0.242762564645544
0.64724783494422	-0.239961189570298	0.65546080860733	-0.242517681624691
0.659694908693148	-0.239196861879408	0.66790788235626	-0.241524401614711
0.672141982442075	-0.237645049256135	0.68035495610519	-0.23972202511591
0.684589056191002	-0.235247176562432	0.69280202985411	-0.237051379136052
0.697036129939929	-0.231947629038263	0.70524910360304	-0.233456696312726
0.709483203688857	-0.227695865141755	0.71769617735197	-0.228887852087448
0.721930277437784	-0.222448870818554	0.7301432511009	-0.223302949887215
0.734377351186711	-0.216173924699027	0.74259032484982	-0.216671216741763
0.746824424935639	-0.208851611949449	0.75503739859875	-0.208976137561186
0.759271498684566	-0.200478987114587	0.76748447234768	-0.200218716627033
0.771718572433493	-0.191072745404303	0.77993154609661	-0.190420712212643
0.784165646182421	-0.180672221016562	0.79237861984553	-0.179627648634011
0.796612719931348	-0.169341995219892	0.80482569359446	-0.167911374909992
0.809059793680275	-0.15717387222373	0.81727276734339	-0.155371917215476
0.821506867429203	-0.144287974157983	0.82971984109231	-0.142138370538416
0.83395394117813	-0.130832724212712	0.84216691484124	-0.128368599831457
0.846401014927057	-0.116983533902716	0.85461398859017	-0.114247576791313
0.858848088675985	-0.102940088064847	0.8670610623391	-0.0999842658338244
0.871295162424912	-0.0889222265749061	0.87950813608802	-0.0858070875182849
0.883742236173839	-0.0751645466086083	0.89195520983695	-0.0719581197294195
0.896189309922766	-0.0619099802645825	0.90440228358588	-0.0586863314914057
0.908636383671694	-0.0494027227032959	0.91684935733481	-0.0462402634250465
0.921083457420621	-0.0378809780040131	0.92929643108373	-0.0348606545879839
0.933530531169548	-0.0275700386444482	0.94174350483266	-0.0247735533303303
0.945977604918476	-0.0186762106330656	0.95419057858159	-0.0161844321817524
0.958424678667403	-0.0113820386444523	0.96663765233052	-0.00927375460199973
0.97087175241633	-0.0058431811810175	0.97908472607944	-0.00419432409321294
0.983318826165258	-0.00218714872868618	0.99153179982837	-0.00107059939756571
0.995765899914185	-0.000513965559860703	1.0039788735773	0


==> _data/lid_driven_cavity/u1I_vertical.txt <==
xl ul xr ur
0.00625	-0.00471272712264058	0.00625	-0.00482153602290062
0.01875	-0.0136226222446686	0.01875	-0.0139341237362399
0.03125	-0.0220833172378442	0.03125	-0.0225845959785546
0.04375	-0.0301547088033859	0.04375	-0.0308346918943378
0.05625	-0.0378909063902037	0.05625	-0.0387402139436425
0.06875	-0.0453407945197706	0.06875	-0.0463516044533594
0.08125	-0.0525484933976771	0.08125	-0.0537144168114162
0.09375	-0.0595537275461946	0.09375	-0.0608696912320638
0.10625	-0.0663921111347398	0.10625	-0.0678542440046475
0.11875	-0.0730953578474413	0.11875	-0.0747008783258846
0.13125	-0.0796914225136727	0.13125	-0.0814385242214989
0.14375	-0.0862045813349907	0.14375	-0.088092314689997
0.15625	-0.0926554573619405	0.15625	-0.094683605044695
0.16875	-0.0990609978946077	0.16875	-0.101229942479636
0.18125	-0.105434410686304	0.18125	-0.107744993125951
0.19375	-0.111785066201504	0.19375	-0.114238434278101
0.20625	-0.118118373693925	0.20625	-0.120715820029585
0.21875	-0.124435639500027	0.21875	-0.127178429234574
0.23125	-0.130733916652465	0.23125	-0.13362310546769
0.24375	-0.137005855665198	0.24375	-0.140042099443581
0.25625	-0.143239567077318	0.25625	-0.146422925126902
0.26875	-0.149418507008097	0.26875	-0.152748241449451
0.28125	-0.155521397505597	0.28125	-0.158995772083758
0.29375	-0.161522193792578	0.29375	-0.165138276023609
0.30625	-0.167390110548916	0.30625	-0.171143581709411
0.31875	-0.173089719039563	0.31875	-0.176974697025736
0.33125	-0.178581126123777	0.33125	-0.182590006608821
0.34375	-0.183820244894765	0.34375	-0.18794356646072
0.35625	-0.188759164842312	0.35625	-0.192985503817309
0.36875	-0.193346626968695	0.36875	-0.197662527525655
0.38125	-0.19752860621247	0.38125	-0.201918550849892
0.39375	-0.201248999873596	0.39375	-0.205695424680123
0.40625	-0.20445041655654	0.40625	-0.208933774647945
0.41875	-0.207075055571588	0.41875	-0.211573930786596
0.43125	-0.209065661921798	0.43125	-0.213556933295625
0.44375	-0.210366537162098	0.44375	-0.214825592908258
0.45625	-0.210924581792786	0.45625	-0.215325579580851
0.46875	-0.210690340710822	0.46875	-0.215006509017102
0.48125	-0.209619019862657	0.48125	-0.213822993196012
0.49375	-0.20767143987761	0.49375	-0.211735618859443
0.50625	-0.204814891322192	0.50625	-0.208711817047586
0.51875	-0.201023856442361	0.51875	-0.204726587382812
0.53125	-0.196280563893969	0.53125	-0.199763042920582
0.54375	-0.190575345924706	0.54375	-0.193812744908518
0.55625	-0.183906771555491	0.55625	-0.186875801480596
0.56875	-0.176281534174449	0.56875	-0.178960709783279
0.58125	-0.167714077138267	0.58125	-0.170083926780997
0.59375	-0.15822594591168	0.59375	-0.160269159421127
0.60625	-0.147844859342346	0.60625	-0.149546369302077
0.61875	-0.136603495231574	0.61875	-0.137950489833063
0.63125	-0.124537985839513	0.63125	-0.125519854520455
0.64375	-0.11168611690275	0.64375	-0.11229433302933
0.65625	-0.0980852189074247	0.65625	-0.0983131668538921
0.66875	-0.0837697318433303	0.66875	-0.083612488933717
0.68125	-0.0687684150160956	0.68125	-0.0682225019940265
0.69375	-0.0531011628920876	0.69375	-0.0521642800147622
0.70625	-0.0367753783953256	0.70625	-0.0354461481074448
0.71875	-0.0197818496238306	0.71875	-0.0180595912910433
0.73125	-0.00209007895969298	0.73125	2.53534536309682e-05
0.74375	0.0163569691219003	0.74375	0.0188652491400425
0.75625	0.0356486961108032	0.75625	0.0385489419980167
0.76875	0.0559131980887768	0.76875	0.0592036929110965
0.78125	0.0773239091878592	0.78125	0.081001564153454
0.79375	0.100106213599922	0.79375	0.104165710305285
0.80625	0.124543462076075	0.80625	0.128976009467365
0.81875	0.150981552258173	0.81875	0.155773203016992
0.83125	0.179830905037507	0.83125	0.184960398347771
0.84375	0.211564314756336	0.84375	0.217000453227339
0.85625	0.246708813385433	0.85625	0.252407446410834
0.86875	0.285829437220866	0.86875	0.291730215108042
0.88125	0.329502716643789	0.88125	0.335525900467975
0.89375	0.378277949245216	0.89375	0.38432170676215
0.90625	0.432625007545374	0.90625	0.438563784891327
0.91875	0.492868722265722	0.91875	0.498553435079929
0.93125	0.559111898969883	0.93125	0.564372805939294
0.94375	0.63115184726303	0.94375	0.635805016737473
0.95625	0.70839891707867	0.95625	0.712257133361461
0.96875	0.78980981281719	0.96875	0.792698561428803
0.98125	0.873853122899289	0.98125	0.875631938651897
0.99375	0.958529189272537	0.99375	0.959118192382227


==> _data/lid_driven_cavity/u2B_horizontal.txt <==
x u
0.00625	0.0117542035363136
0.01875	0.0333387640981204
0.03125	0.0530471137403198
0.04375	0.0709413178447015
0.05625	0.0870947891486151
0.06875	0.101589482124741
0.08125	0.114513326615285
0.09375	0.125957887182085
0.10625	0.136016248220592
0.11875	0.144781131023614
0.13125	0.152343250085607
0.14375	0.158789913810777
0.15625	0.164203870762283
0.16875	0.16866239764868
0.18125	0.172236620106197
0.19375	0.174991052517232
0.20625	0.176983338963124
0.21875	0.178264174170232
0.23125	0.178877381094298
0.24375	0.17886012063241
0.25625	0.178243208816617
0.26875	0.177051517633898
0.28125	0.175304437198344
0.29375	0.173016379211186
0.30625	0.170197304308595
0.31875	0.166853258842172
0.33125	0.162986909699636
0.34375	0.158598068809681
0.35625	0.153684201866508
0.36875	0.148240918465508
0.38125	0.142262443200691
0.39375	0.135742069303301
0.40625	0.128672598091617
0.41875	0.121046768867038
0.43125	0.112857684960163
0.44375	0.104099242441592
0.45625	0.094766568608455
0.46875	0.084856477779488
0.48125	0.0743679522099467
0.49375	0.0633026560881783
0.50625	0.0516654905916005
0.51875	0.0394651978259417
0.53125	0.0267150210783187
0.54375	0.0134334280726328
0.55625	-0.000355097328744333
0.56875	-0.0146191914802628
0.58125	-0.0293196747653383
0.59375	-0.0444085463990399
0.60625	-0.0598279194429263
0.61875	-0.0755089128194325
0.63125	-0.0913705268516777
0.64375	-0.107318540978275
0.65625	-0.123244486857947
0.66875	-0.139024766889038
0.68125	-0.154520006658038
0.69375	-0.169574748932678
0.70625	-0.184017614835184
0.71875	-0.197662072351153
0.73125	-0.210307960177425
0.74375	-0.221743912255684
0.75625	-0.231750810954647
0.76875	-0.240106360640137
0.78125	-0.246590815066283
0.79375	-0.250993810254531
0.80625	-0.253122150917685
0.81875	-0.252808278709033
0.83125	-0.249919025051745
0.84375	-0.244364135130544
0.85625	-0.236103961411009
0.86875	-0.225155684424235
0.88125	-0.211597442519876
0.89375	-0.195569850968379
0.90625	-0.17727456358105
0.91875	-0.156969763434675
0.93125	-0.134962737600872
0.94375	-0.111599959844142
0.95625	-0.0872553390151674
0.96875	-0.0623174589667341
0.98125	-0.0371767201739747
0.99375	-0.0122132917049791


==> _data/lid_driven_cavity/u2B_vertical.txt <==
x u
0	0
0.0125	1.13946624810556e-05
0.025	3.79990845279869e-05
0.0375	7.42307631899857e-05
0.05	0.000116374118208622
0.0625	0.00016246391017278
0.075	0.000212181906177207
0.0875	0.000266765727962639
0.1	0.000328928268755934
0.1125	0.000402785657176839
0.125	0.000493791436375137
0.1375	0.000608674386794829
0.15	0.000755377235751767
0.1625	0.000942993358679622
0.175	0.00118169848385172
0.1875	0.0014826743676637
0.2	0.00185802141777993
0.2125	0.00232065731597332
0.225	0.00288419884269207
0.2375	0.00356282434388502
0.25	0.00437111462041999
0.2625	0.00532387047394443
0.275	0.00643590572087291
0.2875	0.00772181519575731
0.3	0.00919571810924269
0.3125	0.0108709781002575
0.325	0.012759902414875
0.3375	0.0148734238332793
0.35	0.0172207702179681
0.3625	0.0198091278249499
0.375	0.0226433057471174
0.3875	0.0257254099756207
0.4	0.0290545364921963
0.4125	0.032626493458776
0.425	0.0364335628657827
0.4375	0.0404643118590897
0.45	0.0447034633233275
0.4625	0.049131834113731
0.475	0.0537263475874683
0.4875	0.0584601248121248
0.5	0.0633026560881783
0.5125	0.0682200513201887
0.525	0.0731753644536446
0.5375	0.0781289838392092
0.55	0.083039077193926
0.5625	0.0878620770089779
0.575	0.0925531900088294
0.5875	0.0970669127792055
0.6	0.101357535100625
0.6125	0.105379612958927
0.625	0.109088394721551
0.6375	0.112440186599812
0.65	0.115392647272024
0.6625	0.11790500642561
0.675	0.119938208011112
0.6875	0.121454986246836
0.7	0.12241989097504
0.7125	0.122799288991267
0.725	0.122561379588995
0.7375	0.121676275843258
0.75	0.120116217948917
0.7625	0.117856000678042
0.775	0.114873712517127
0.7875	0.111151897126459
0.8	0.106679255010982
0.8125	0.101452999781354
0.825	0.0954819626068728
0.8375	0.0887904925364608
0.85	0.0814231206942213
0.8625	0.0734498348794831
0.875	0.0649716422144696
0.8875	0.0561258806424385
0.9	0.0470904829223339
0.9125	0.0380861183807627
0.925	0.0293748713315958
0.9375	0.0212539091409932
0.95	0.0140425079695018
0.9625	0.00806090290630009
0.975	0.00359975464872896
0.9875	0.000879564053099634
1	0


==> _data/lid_driven_cavity/u2I_horizontal.txt <==
xl ul xr ur
0.00622353687446366	0.0116216669036062	0.00198943678864993	0.00355228180933335
0.018670610623391	0.0329742224787617	0.0144365105375801	0.0257774249692004
0.0311176843723183	0.0524819346576472	0.0268835842865001	0.0461167340281352
0.0435647581212456	0.0702049014939656	0.03933065803543	0.0646275598447269
0.0560118318701729	0.0862143855891192	0.05177773178436	0.0813794989855198
0.0684589056191002	0.100590083287088	0.0642248055332899	0.0964515422384237
0.0809059793680275	0.113417625847756	0.0766718792822101	0.109929464081334
0.0933530531169548	0.124786299528278	0.08911895303114	0.121903434735159
0.105800126865882	0.134786984384249	0.10156602678007	0.132465852362668
0.118247200614809	0.143510317455877	0.11401310052899	0.141709400771934
0.130694274363737	0.151045087100141	0.12646017427792	0.149725340236347
0.143141348112664	0.157476863263546	0.13890724802685	0.156602037681353
0.155588421861591	0.162886864718755	0.15135432177578	0.162423738937551
0.168035495610519	0.167351059639405	0.1638013955247	0.167269581069641
0.180482569359446	0.170939491038804	0.17624846927363	0.171212837727533
0.192929643108373	0.173715814036949	0.18869554302256	0.174320385582474
0.205376716857301	0.175737027983573	0.20114261677149	0.176652375593951
0.217823790606228	0.177053383369087	0.21358969052041	0.178262089357314
0.230270864355155	0.17770844131739	0.22603676426934	0.179195958254314
0.242717938104083	0.177739262309574	0.23848383801827	0.179493721626995
0.25516501185301	0.177176700603385	0.25093091176719	0.179188699704074
0.267612085601937	0.176045781505181	0.26337798551612	0.178308157454263
0.280059159350865	0.174366140095121	0.27582505926505	0.176873736804741
0.292506233099792	0.172152502053697	0.28827213301398	0.174901936597148
0.304953306848719	0.169415189727019	0.3007192067629	0.17240462209331
0.317400380597646	0.166160639337477	0.31316628051183	0.169389548619767
0.329847454346574	0.162391918142602	0.32561335426076	0.165860886891905
0.342294528095501	0.158109233232168	0.33806042800969	0.161819740538648
0.354741601844428	0.153310426418282	0.35050750175861	0.157264649232447
0.367188675593356	0.147991452227717	0.36295457550754	0.152192073518053
0.379635749342283	0.142146838288921	0.37540164925647	0.146596859856252
0.39208282309121	0.135770129383175	0.3878487230054	0.14047268651179
0.404529896840138	0.128854318088704	0.40029579675432	0.133812492700181
0.416976970589065	0.121392266296789	0.41274287050325	0.126608894869833
0.429424044337992	0.113377122943908	0.42518994425218	0.118854595155893
0.44187111808692	0.104802744117537	0.4376370180011	0.110542787934558
0.454318191835847	0.0956641222937946	0.45008409175003	0.101667571072788
0.466765265584774	0.0859578318892949	0.46253116549896	0.0922243689507282
0.479212339333702	0.0756824985864723	0.47497823924789	0.0822103746703333
0.491659413082629	0.0648393000365276	0.48742531299681	0.0716250190803407
0.504106486831556	0.0534325055525045	0.49987238674574	0.0604704743546774
0.516553560580483	0.0414700622465256	0.51231946049467	0.0487521998455396
0.529000634329411	0.0289642346781684	0.5247665342436	0.0364795377522456
0.541447708078338	0.0159323043670356	0.53721360799252	0.0236663657269123
0.553894781827265	0.00239733434271696	0.54966068174145	0.0103318127636077
0.566341855576193	-0.0116109979228696	0.56210775549038	-0.00349895656830439
0.57878892932512	-0.0260554985579085	0.57455482923931	-0.0177938864853235
0.591236003074047	-0.0408904895055556	0.58700190298823	-0.0325131028427399
0.603683076822975	-0.0560607833803612	0.59944897673716	-0.0476079185780895
0.616130150571902	-0.0715006164386617	0.61189605048609	-0.0630197815973143
0.628577224320829	-0.0871325641477232	0.62434312423501	-0.0786791825726312
0.641024298069757	-0.102866475065559	0.63679019798394	-0.0945045498788884
0.653471371818684	-0.118598472252814	0.64923727173287	-0.110401170984097
0.665918445567611	-0.134210087072213	0.6616843454818	-0.126260194058969
0.678365519316539	-0.149567607500583	0.67413141923072	-0.141957780152653
0.690812593065466	-0.164521741043339	0.68657849297965	-0.157354494400012
0.703259666814393	-0.178907709492408	0.69902556672858	-0.172295043286408
0.71570674056332	-0.19254590693351	0.71147264047751	-0.186608482289744
0.728153814312248	-0.205243260716802	0.72391971422643	-0.20010903183296
0.740600888061175	-0.216795434056908	0.73636678797536	-0.212597646279011
0.753047961810102	-0.226989994622797	0.74881386172429	-0.223864476933366
0.76549503555903	-0.235610642042569	0.76126093547321	-0.233692351597791
0.777942109307957	-0.242442535507205	0.77370800922214	-0.241861356220984
0.790389183056884	-0.247278689020106	0.78615508297107	-0.248154545609827
0.802836256805812	-0.249927307330888	0.79860215672	-0.25236472887824
0.815283330554739	-0.250219824853736	0.81104923046892	-0.254302173167767
0.827730404303666	-0.248019291864612	0.82349630421785	-0.253802951991929
0.840177478052593	-0.243228640351685	0.83594337796678	-0.250737542731752
0.852624551801521	-0.235798272911783	0.84839045171571	-0.245019166185842
0.865071625550448	-0.225732370321998	0.86083752546463	-0.236611277734685
0.877518699299375	-0.213093323386839	0.87328459921356	-0.2255335834778
0.889965773048303	-0.198003773261292	0.88573167296249	-0.211865981737315
0.90241284679723	-0.18064589327703	0.89817874671142	-0.195749929845396
0.914859920546157	-0.161257754295364	0.91062582046034	-0.17738690695268
0.927306994295085	-0.140126863067358	0.92307289420927	-0.15703387213157
0.939754068044012	-0.117581218555728	0.9355199679582	-0.13499587807849
0.952201141792939	-0.0939784610037402	0.94796704170712	-0.111616261177537
0.964648215541867	-0.0696938627192923	0.96041411545605	-0.0872650539503339
0.977095289290794	-0.0451080081156245	0.97286118920498	-0.0623264270542283
0.989542363039721	-0.0205950276759322	0.98530826295391	-0.037186047990695
NaN	NaN	0.99775533670283	-0.0122192408587431


==> _data/lid_driven_cavity/u2I_vertical.txt <==
xl ul xr ur
0	0	0	0
0.0125	2.24323053554394e-05	0.0125	1.43839064777934e-05
0.025	6.69451490842019e-05	0.025	3.59835586978747e-05
0.0375	0.000127369957365776	0.0375	5.9748187514772e-05
0.05	0.00019944294013007	0.05	8.24352116313249e-05
0.0625	0.000280682894701788	0.0625	0.000102502771147984
0.075	0.00037028297875717	0.075	0.000120014140329958
0.0875	0.000469015187846743	0.0875	0.000136553301636708
0.1	0.00057914579766288	0.1	0.00015515031343807
0.1125	0.000704359677396538	0.1125	0.000180214621991028
0.125	0.000849691110004426	0.125	0.000217474103908266
0.1375	0.00102145854464612	0.1375	0.000273917346058874
0.15	0.0012272005428361	0.15	0.000357736455813667
0.1625	0.00147561005723408	0.1625	0.00047826753519386
0.175	0.00177646410015955	0.175	0.000645925844063829
0.1875	0.00214054582168856	0.1875	0.000872132621507091
0.2	0.00257955603159532	0.2	0.00116923053645278
0.2125	0.00310601127491273	0.2125	0.00155038480709619
0.225	0.00373312571876653	0.225	0.00202946717458283
0.2375	0.00447467434074073	0.2375	0.0026209201521738
0.25	0.00534483523902691	0.25	0.00333959930962311
0.2625	0.0063580093240426	0.2625	0.00420059180624699
0.275	0.00752861621038704	0.275	0.00521900996592289
0.2875	0.00887086581420221	0.2875	0.00640975940065389
0.3	0.0103985059769384	0.3	0.00778728203923673
0.3125	0.0121245473787206	0.3125	0.00936527540029374
0.325	0.0140609680616299	0.325	0.0111563905524025
0.3375	0.0162184010344149	0.3375	0.0131719124060956
0.35	0.0186058096437515	0.35	0.0154214272493303
0.3625	0.0212301566297486	0.3625	0.0179124837233599
0.375	0.0240960739796466	0.375	0.0206502546808235
0.3875	0.027205541787179	0.3875	0.0236372085016625
0.4	0.0305575852404561	0.4	0.0268727993850513
0.4125	0.0341479995174339	0.4125	0.0303531868011158
0.425	0.0379691126832692	0.425	0.0340709945886505
0.4375	0.0420095965817682	0.4375	0.0380151200445392
0.45	0.0462543351300253	0.45	0.0421706027015179
0.4625	0.0506843583179442	0.4625	0.0465185612901197
0.475	0.0552768485673261	0.475	0.0510362056153781
0.4875	0.0600052239377421	0.4875	0.0556969277735456
0.5	0.0648393000365276	0.5	0.0604704743546774
0.5125	0.069745529496498	0.5125	0.065323198132203
0.525	0.0746873146644001	0.525	0.0702183843793946
0.5375	0.0796253858653496	0.5375	0.0751166435570294
0.55	0.084518234466202	0.55	0.0799763588910986
0.5625	0.089322587157134	0.5625	0.0847541745173673
0.575	0.0939939056050935	0.575	0.0894055076175655
0.5875	0.0984868940868452	0.5875	0.0938850664949539
0.6	0.102755997035036	0.6	0.098147355985973
0.6125	0.106755868742562	0.6125	0.102147152088889
0.625	0.110441798843921	0.625	0.105839929275985
0.6375	0.113770079668579	0.6375	0.1091822266719
0.65	0.116698305160275	0.65	0.112131943132079
0.6625	0.119185595793066	0.6625	0.114648556241042
0.675	0.121192749821791	0.675	0.116693266384481
0.6875	0.122682328347924	0.6875	0.118229074378894
0.7	0.123618690172458	0.7	0.119220809755355
0.7125	0.123968002392087	0.7125	0.119635136808314
0.725	0.123698264319246	0.725	0.119440577045045
0.7375	0.122779395637996	0.7375	0.118607599726927
0.75	0.121183454605308	0.75	0.117108846581752
0.7625	0.118885068031452	0.7625	0.114919571882258
0.775	0.115862170533362	0.775	0.112018393677299
0.7875	0.112097164010037	0.7875	0.108388463846391
0.8	0.107578616037466	0.8	0.104019170432417
0.8125	0.10230361300523	0.8125	0.0989084805717717
0.825	0.0962808637889207	0.825	0.0930660099897454
0.8375	0.0895346046269719	0.8375	0.0865168579291319
0.85	0.0821092769286794	0.85	0.0793061664339135
0.8625	0.0740748287247735	0.8625	0.0715042426821478
0.875	0.0655323215160309	0.875	0.0632119176398354
0.8875	0.0566193065324574	0.8875	0.0545656037708763
0.9	0.0475141752493074	0.9	0.0457412668767374
0.9125	0.038438407384374	0.9125	0.036956261238216
0.925	0.0296553690002802	0.925	0.0284677252408484
0.9375	0.0214641029096986	0.9375	0.0205660425602931
0.95	0.0141864654335563	0.95	0.0135617983208012
0.9625	0.00814606269445159	0.9625	0.00776475744418594
0.975	0.00363777202933628	0.975	0.00345370029743594
0.9875	0.00088718910911761	0.9875	0.000836450303438905
1	0	1	0


==> _data/plate/plate_convergence_64.txt <==
N front rear O2
200 0.004906 0.004065 0.008000
300 0.002401 0.001888 0.003556
400 0.001489 0.001060 0.002000
500 0.000976 0.000741 0.001280

==> _data/plate/u3.txt <==
z u
-2.003333000000000030e+00 1.000000000000000000e+00
-1.983333000000000013e+00 9.999795092352798953e-01
-1.963332999999999995e+00 9.999117436057092245e-01
-1.943332999999999977e+00 9.997966187263165327e-01
-1.923332999999999959e+00 9.996339629574861885e-01
-1.903332999999999942e+00 9.994235169058443002e-01
-1.883332999999999924e+00 9.991649326697780165e-01
-1.863332999999999906e+00 9.988577728263210442e-01
-1.843333000000000110e+00 9.985015091550093480e-01
-1.823333000000000093e+00 9.980955210931605759e-01
-1.803333000000000075e+00 9.976390939158651383e-01
-1.783333000000000057e+00 9.971314166327489570e-01
-1.763333000000000039e+00 9.965715795923355547e-01
-1.743333000000000022e+00 9.959585717835141017e-01
-1.723333000000000004e+00 9.952912778222898771e-01
-1.703332999999999986e+00 9.945684746105634133e-01
-1.683332999999999968e+00 9.937888276522149900e-01
-1.663332999999999950e+00 9.929508870102190521e-01
-1.643332999999999933e+00 9.920530828868769913e-01
-1.623332999999999915e+00 9.910937208075457638e-01
-1.603332999999999897e+00 9.900709763864211643e-01
-1.583333000000000101e+00 9.889828896510309830e-01
-1.563333000000000084e+00 9.878273589000680088e-01
-1.543333000000000066e+00 9.866021340670723117e-01
-1.523333000000000048e+00 9.853048095602124912e-01
-1.503333000000000030e+00 9.839328165460603515e-01
-1.483333000000000013e+00 9.824834146427353643e-01
-1.463332999999999995e+00 9.809536829851844830e-01
-1.443332999999999977e+00 9.793405106225944179e-01
-1.423332999999999959e+00 9.776405862050417950e-01
-1.403332999999999942e+00 9.758503869134764752e-01
-1.383332999999999924e+00 9.739661665839901561e-01
-1.363332999999999906e+00 9.719839429740776415e-01
-1.343333000000000110e+00 9.698994841152674962e-01
-1.323333000000000093e+00 9.677082936930793133e-01
-1.303333000000000075e+00 9.654055953918347921e-01
-1.283333000000000057e+00 9.629863161383981351e-01
-1.263333000000000039e+00 9.604450681755416497e-01
-1.243333000000000022e+00 9.577761298923801458e-01
-1.223333000000000004e+00 9.549734253362579528e-01
-1.203332999999999986e+00 9.520305023277616518e-01
-1.183332999999999968e+00 9.489405090982475643e-01
-1.163332999999999950e+00 9.456961693676285696e-01
-1.143332999999999933e+00 9.422897557793431522e-01
-1.123332999999999915e+00 9.387130616096699409e-01
-1.103332999999999897e+00 9.349573706701935771e-01
-1.083333000000000101e+00 9.310134253255976100e-01
-1.063333000000000084e+00 9.268713925545389865e-01
-1.043333000000000066e+00 9.225208279896618402e-01
-1.023333000000000048e+00 9.179506378844806136e-01
-1.003333000000000030e+00 9.131490389706827804e-01
-9.833330000000000126e-01 9.081035161902598629e-01
-9.633329999999999949e-01 9.028007783138813913e-01
-9.433329999999999771e-01 8.972267114913129449e-01
-9.233329999999999593e-01 8.913663308229901050e-01
-9.033330000000001636e-01 8.852037300957955601e-01
-8.833329999999999238e-01 8.787220298926973205e-01
-8.633329999999999060e-01 8.719033243675256006e-01
-8.433330000000001103e-01 8.647286270754487303e-01
-8.233330000000000926e-01 8.571778163696994746e-01
-8.033329999999998527e-01 8.492295810191906602e-01
-7.833330000000000570e-01 8.408613668735804847e-01
-7.633330000000000393e-01 8.320493256061843867e-01
-7.433330000000000215e-01 8.227682668052391790e-01
-7.233330000000000037e-01 8.129916149648093171e-01
-7.033329999999999860e-01 8.026913732525627898e-01
-6.833329999999999682e-01 7.918380963067399581e-01
-6.633330000000001725e-01 7.804008747422502834e-01
-6.433330000000001547e-01 7.683473345278989397e-01
-6.233329999999999149e-01 7.556436549332328223e-01
-6.033330000000001192e-01 7.422546093311633841e-01
-5.833330000000001014e-01 7.281436337738460551e-01
-5.633330000000000837e-01 7.132729289207305756e-01
-5.433330000000000659e-01 6.976036015677196112e-01
-5.233330000000000481e-01 6.810958526734161023e-01
-5.033330000000000304e-01 6.637092193581977106e-01
-4.833330000000000126e-01 6.454028788056757060e-01
-4.633329999999999949e-01 6.261360222514192886e-01
-4.433329999999999771e-01 6.058683072247020851e-01
-4.233330000000001814e-01 5.845603958794227673e-01
-4.033329999999998861e-01 5.621745867566250165e-01
-3.833329999999999238e-01 5.386755474057268733e-01
-3.633330000000000726e-01 5.140311583543707430e-01
-3.433329999999998883e-01 4.882134913905732954e-01
-3.233329999999999260e-01 4.611999819440543158e-01
-3.033330000000000748e-01 4.329749464717064789e-01
-2.833329999999997795e-01 4.035317913187198013e-01
-2.633330000000003168e-01 3.728766236905509124e-01
-2.433329999999999937e-01 3.410345505501615748e-01
-2.233329999999998094e-01 3.080606759284925111e-01
-2.033330000000002080e-01 2.740583986948902928e-01
-1.833329999999999960e-01 2.392074936981939959e-01
-1.633330000000002002e-01 2.038028778586891132e-01
-1.433330000000002102e-01 1.683014431695243063e-01
-1.233329999999999010e-01 1.333693665084922098e-01
-1.033330000000001053e-01 9.991777145567742879e-02
-8.333300000000010144e-02 6.911332581149638721e-02
-6.333300000000008367e-02 4.235440319623267474e-02
-4.333300000000006591e-02 2.121234161431064316e-02
-2.333300000000004815e-02 7.347638857830042329e-03
-3.333000000000030383e-03 2.418083612175311436e-03
1.666699999999998738e-02 -2.014519077712119410e-02
3.666700000000000514e-02 -3.661055623955250526e-02
5.666700000000002291e-02 -6.290328649313767229e-02
7.666700000000004067e-02 -9.599340337943018664e-02
9.666699999999961435e-02 -1.332786245336415043e-01
1.166670000000001040e-01 -1.726429777475458893e-01
1.366670000000000940e-01 -2.124805724039129928e-01
1.566670000000001117e-01 -2.516678727378813818e-01
1.766670000000001017e-01 -2.894907843043462159e-01
1.966669999999997032e-01 -3.255477880368912724e-01
2.166669999999996932e-01 -3.596527122176947922e-01
2.366670000000002105e-01 -3.917535861279088927e-01
2.566669999999998120e-01 -4.218739525511900901e-01
2.766670000000002183e-01 -4.500752258812515949e-01
2.966670000000001806e-01 -4.764349575523481040e-01
3.166669999999998097e-01 -5.010354219480264160e-01
3.366669999999998275e-01 -5.239581314117104371e-01
3.566669999999997898e-01 -5.452814281219138248e-01
3.766669999999999185e-01 -5.650795422005565616e-01
3.966670000000003249e-01 -5.834223037830741365e-01
4.166669999999998986e-01 -6.003751364575888871e-01
4.366669999999999163e-01 -6.159991738266391570e-01
4.566669999999998786e-01 -6.303514351686484440e-01
4.766670000000000074e-01 -6.434850339754061288e-01
4.966670000000000251e-01 -6.554494071424767920e-01
5.166669999999999874e-01 -6.662905575082921361e-01
5.366670000000000051e-01 -6.760513042348533785e-01
5.566670000000000229e-01 -6.847715363780622067e-01
5.766670000000000407e-01 -6.924884656185376075e-01
5.966670000000000584e-01 -6.992368747062328582e-01
6.166670000000000762e-01 -7.050493587440543886e-01
6.366670000000000940e-01 -7.099565569850747604e-01
6.566670000000001117e-01 -7.139873733286639101e-01
6.766669999999996854e-01 -7.171691841613997420e-01
6.966670000000001473e-01 -7.195280325933273158e-01
7.166669999999997209e-01 -7.210888084880803239e-01
7.366670000000001828e-01 -7.218754139787297852e-01
7.566670000000002005e-01 -7.219109144043464044e-01
7.766669999999997742e-01 -7.212176748004182070e-01
7.966669999999997920e-01 -7.198174822352121360e-01
8.166669999999998097e-01 -7.177316544095607709e-01
8.366669999999998275e-01 -7.149811350346647609e-01
8.566670000000002894e-01 -7.115865765761323347e-01
8.766669999999998630e-01 -7.075684110067844701e-01
8.966669999999998808e-01 -7.029469092492861559e-01
9.166669999999998986e-01 -6.977422300154493273e-01
9.366669999999999163e-01 -6.919744587644530709e-01
9.566669999999999341e-01 -6.856636375093015934e-01
9.766669999999999519e-01 -6.788297862010659323e-01
9.966669999999999696e-01 -6.714929164151263175e-01
1.016666999999999987e+00 -6.636730380536627338e-01
1.036667000000000005e+00 -6.553901597647697752e-01
1.056667000000000023e+00 -6.466642837613856276e-01
1.076667000000000041e+00 -6.375153957031213237e-01
1.096667000000000947e+00 -6.279634502814626096e-01
1.116667000000000076e+00 -6.180283531239397776e-01
1.136667000000000094e+00 -6.077299396059763215e-01
1.156666999999999890e+00 -5.970879511305182685e-01
1.176666999999999907e+00 -5.861220094053526397e-01
1.196666999999999925e+00 -5.748515892165547703e-01
1.216666999999999943e+00 -5.632959901639249534e-01
1.236666999999999961e+00 -5.514743077908653701e-01
1.256666999999999978e+00 -5.394054045071338122e-01
1.276666999999999996e+00 -5.271078806685181029e-01
1.296667000000000014e+00 -5.146000461430382256e-01
1.316667000000000032e+00 -5.018998926589242071e-01
1.336667000000000050e+00 -4.890250671957245276e-01
1.356667000000000067e+00 -4.759928466466057939e-01
1.376667000000000085e+00 -4.628201139475006110e-01
1.396667000000000103e+00 -4.495233358373970090e-01
1.416666999999999899e+00 -4.361185423840370778e-01
1.436666999999999916e+00 -4.226213083806221182e-01
1.456666999999999934e+00 -4.090467366921108905e-01
1.476666999999999952e+00 -3.954094436043589789e-01
1.496666999999999970e+00 -3.817235462058262141e-01
1.516666999999999987e+00 -3.680026518099414057e-01
1.536667000000000005e+00 -3.542598494064833070e-01
1.556667000000000023e+00 -3.405077031125883225e-01
1.576667000000000041e+00 -3.267582475781529161e-01
1.596667000000000058e+00 -3.130229852864938045e-01
1.616667000000000076e+00 -2.993128856791333892e-01
1.636667000000000094e+00 -2.856383860233520089e-01
1.656666999999999890e+00 -2.720093939327071220e-01
1.676666999999999907e+00 -2.584352914439437265e-01
1.696666999999999925e+00 -2.449249405484678899e-01
1.716666999999999943e+00 -2.314866900728227983e-01
1.736666999999999961e+00 -2.181283838001449871e-01
1.756666999999999978e+00 -2.048573697234407909e-01
1.776666999999999996e+00 -1.916805103214090922e-01
1.796667000000000014e+00 -1.786041937484900977e-01
1.816667000000000032e+00 -1.656343458326255957e-01
1.836667000000000050e+00 -1.527764427768021072e-01
1.856667000000000067e+00 -1.400355244636758978e-01
1.876667000000000085e+00 -1.274162082664117013e-01
1.896667000000000103e+00 -1.149227032730961995e-01
1.916666999999999899e+00 -1.025588248367390043e-01
1.936666999999999028e+00 -9.032800936776651246e-02
1.956666999999999934e+00 -7.823332929104427624e-02
1.976666999999999952e+00 -6.627750809469072635e-02
1.996666999999999970e+00 -5.446293540326188620e-02
2.016666999999999987e+00 -4.279168201321256748e-02
2.036667000000000005e+00 -3.126551483380896751e-02
2.056667000000000023e+00 -1.988591168185917940e-02
2.076667000000000041e+00 -8.654075883713011411e-03
2.096667000000000058e+00 2.429049357123382914e-03
2.116667000000000076e+00 1.336276686367322483e-02
2.136667000000000094e+00 2.414661169284346154e-02
2.156667000000000112e+00 3.478033767454225683e-02
2.176667000000000129e+00 4.526390430653152996e-02
2.196666999999998815e+00 5.559746402518830899e-02
2.216667000000001053e+00 6.578134986872380408e-02
2.236667000000000183e+00 7.581606354607503540e-02
2.256667000000000201e+00 8.570226392159621676e-02
2.276667000000000218e+00 9.544075592278325471e-02
2.296666999999999792e+00 1.050324798756823025e-01
2.316666999999999810e+00 1.144785012702256993e-01
2.336666999999999828e+00 1.237800009555709985e-01
2.356666999999999845e+00 1.329382657635843068e-01
2.376666999999999863e+00 1.419546795568391861e-01
2.396666999999998993e+00 1.508307146959783074e-01
2.416666999999999899e+00 1.595679239198873889e-01
2.436666999999999028e+00 1.681679326309548916e-01
2.456666999999999934e+00 1.766324315766484021e-01
2.476666999999999952e+00 1.849631699177367028e-01
2.496666999999999970e+00 1.931619486727645107e-01
2.516666999999999987e+00 2.012306145277373004e-01
2.536667000000000005e+00 2.091710539994811047e-01
2.556667000000000023e+00 2.169851879407395934e-01
2.576667000000000041e+00 2.246749663747626968e-01
2.596667000000000947e+00 2.322423636469302111e-01
2.616667000000000076e+00 2.396893738807951979e-01
2.636667000000000094e+00 2.470180067258856971e-01
2.656667000000000112e+00 2.542302833845628274e-01
2.676667000000000129e+00 2.613282329052920017e-01
2.696667000000000147e+00 2.683138887297665809e-01
2.716667000000000165e+00 2.751892854814330103e-01
2.736667000000000183e+00 2.819564559831451156e-01
2.756667000000000201e+00 2.886174284918324173e-01
2.776666999999998886e+00 2.951742241382916965e-01
2.796667000000001124e+00 3.016288545604047244e-01
2.816666999999999810e+00 3.079833197183363125e-01
2.836666999999999828e+00 3.142396058804823866e-01
2.856666999999999845e+00 3.203996837691754918e-01
2.876666999999999863e+00 3.264655068553891093e-01
2.896666999999999881e+00 3.324390097919133757e-01
2.916666999999999899e+00 3.383221069746676912e-01
2.936666999999999916e+00 3.441166912220434138e-01
2.956666999999999934e+00 3.498246325623295960e-01
2.976666999999999952e+00 3.554477771194556879e-01
2.996666999999999970e+00 3.609879460874079737e-01
3.016666999999999987e+00 3.664469347838021918e-01
3.036667000000000005e+00 3.718265117731642810e-01
3.056667000000000023e+00 3.771284180505282135e-01
3.076667000000000041e+00 3.823543662759604223e-01
3.096667000000000058e+00 3.875060400506017966e-01
3.116667000000000076e+00 3.925850932247231251e-01
3.136667000000000982e+00 3.975931492281931101e-01
3.156667000000000112e+00 4.025318004135480798e-01
3.176667000000000129e+00 4.074026074016490750e-01
3.196667000000000147e+00 4.122070984195886911e-01
3.216667000000000165e+00 4.169467686201540069e-01
3.236667000000000183e+00 4.216230793717175018e-01
3.256667000000000201e+00 4.262374575068911264e-01
3.276667000000000218e+00 4.307912945176792241e-01
3.296666999999999792e+00 4.352859456841581265e-01
3.316666999999999810e+00 4.397227291228981150e-01
3.336666999999999828e+00 4.441029247404114089e-01
3.356666999999998957e+00 4.484277730758721159e-01
3.376666999999999863e+00 4.526984740161522081e-01
3.396666999999999881e+00 4.569161853648742166e-01
3.416666999999999899e+00 4.610820212456935852e-01
3.436666999999999028e+00 4.651970503183103234e-01
3.456666999999999934e+00 4.692622937838245023e-01
3.476666999999999952e+00 4.732787231539434258e-01
3.496666999999999970e+00 4.772472577561686080e-01
3.516666999999999987e+00 4.811687619444596220e-01
3.536667000000000005e+00 4.850440419819214144e-01
3.556667000000000023e+00 4.888738425587754732e-01
3.576667000000000041e+00 4.926588429052033979e-01
3.596667000000000058e+00 4.963996524545455924e-01
3.616667000000000076e+00 5.000968060077661814e-01
3.636667000000000094e+00 5.037507583449573056e-01
3.656667000000000112e+00 5.073618782239232017e-01
3.676667000000000129e+00 5.109304416994550069e-01
3.696666999999998815e+00 5.144566246897005479e-01
3.716667000000001053e+00 5.179404947079598864e-01
3.736667000000000183e+00 5.213820016693045956e-01
3.756667000000000201e+00 5.247809676717811733e-01
3.776667000000000218e+00 5.281370756427821167e-01
3.796666999999999792e+00 5.314498567370045112e-01
3.816666999999999810e+00 5.347186763905857898e-01
3.836666999999999828e+00 5.379427190410663862e-01
3.856666999999999845e+00 5.411209719534869622e-01
3.876666999999999863e+00 5.442522102287826735e-01
3.896666999999998993e+00 5.473349911439611137e-01
3.916666999999999899e+00 5.503676883265957720e-01
3.936666999999999028e+00 5.533486781431885548e-01
3.956666999999999934e+00 5.562770893990723886e-01
3.976666999999999952e+00 5.591556128747505738e-01
3.996666999999999970e+00 5.620007940537917746e-01


==> _data/plate/u4.txt <==
z u
-1.993333000000000022e+00 5.624419955203673743e-02
-1.973333000000000004e+00 5.626156361391797950e-02
-1.953332999999999986e+00 5.632626347724761784e-02
-1.933332999999999968e+00 5.643841665250872580e-02
-1.913332999999999950e+00 5.659822130911924820e-02
-1.893332999999999933e+00 5.680595674011951202e-02
-1.873332999999999915e+00 5.706198401920050539e-02
-1.853332999999999897e+00 5.736674685167721111e-02
-1.833333000000000101e+00 5.772077262157930544e-02
-1.813333000000000084e+00 5.812467363746280646e-02
-1.793333000000000066e+00 5.857914857993487545e-02
-1.773333000000000048e+00 5.908498415453940222e-02
-1.753333000000000030e+00 5.964305695377618288e-02
-1.733333000000000013e+00 6.025433553281696331e-02
-1.713332999999999995e+00 6.091988270348094175e-02
-1.693332999999999977e+00 6.164085805170514687e-02
-1.673332999999999959e+00 6.241852068394072861e-02
-1.653332999999999942e+00 6.325423220813154723e-02
-1.633332999999999924e+00 6.414945995527214506e-02
-1.613332999999999906e+00 6.510578044761797245e-02
-1.593333000000000110e+00 6.612488311974316912e-02
-1.573333000000000093e+00 6.720857429858512200e-02
-1.553333000000000075e+00 6.835878144846045668e-02
-1.533333000000000057e+00 6.957755768681743447e-02
-1.513333000000000039e+00 7.086708657601244188e-02
-1.493333000000000022e+00 7.222968719562286588e-02
-1.473333000000000004e+00 7.366781949915096606e-02
-1.453332999999999986e+00 7.518408995759916225e-02
-1.433332999999999968e+00 7.678125749090637664e-02
-1.413332999999999950e+00 7.846223968646265368e-02
-1.393332999999999933e+00 8.023011930128276514e-02
-1.373332999999999915e+00 8.208815104175307131e-02
-1.353332999999999897e+00 8.403976861107352592e-02
-1.333333000000000101e+00 8.608859201025313712e-02
-1.313333000000000084e+00 8.823843507329018343e-02
-1.293333000000000066e+00 9.049331321078968315e-02
-1.273333000000000048e+00 9.285745132889415554e-02
-1.253333000000000030e+00 9.533529188134261256e-02
-1.233333000000000013e+00 9.793150300196833136e-02
-1.213332999999999995e+00 1.006509866524666064e-01
-1.193332999999999977e+00 1.034988867053874967e-01
-1.173332999999999959e+00 1.064805968651758028e-01
-1.153332999999999942e+00 1.096017683096286027e-01
-1.133332999999999924e+00 1.128683169104553047e-01
-1.113332999999999906e+00 1.162864298639531974e-01
-1.093333000000000110e+00 1.198625715304114936e-01
-1.073333000000000093e+00 1.236034882435857046e-01
-1.053333000000000075e+00 1.275162118080405971e-01
-1.033333000000000057e+00 1.316080613520108078e-01
-1.013333000000000039e+00 1.358866431457096124e-01
-9.933330000000000215e-01 1.403598479284552947e-01
-9.733330000000000037e-01 1.450358452120396047e-01
-9.533329999999999860e-01 1.499230739407879098e-01
-9.333329999999999682e-01 1.550302287900975906e-01
-9.133330000000001725e-01 1.603662412734880027e-01
-8.933330000000001547e-01 1.659402547023698937e-01
-8.733329999999999149e-01 1.717615919019523096e-01
-8.533330000000001192e-01 1.778397144301140931e-01
-8.333330000000001014e-01 1.841841718735973132e-01
-8.133330000000000837e-01 1.908045396075336020e-01
-7.933330000000000659e-01 1.977103432012299877e-01
-7.733330000000000481e-01 2.049109674375542978e-01
-7.533330000000000304e-01 2.124155476887507887e-01
-7.333330000000000126e-01 2.202328411637229921e-01
-7.133329999999999949e-01 2.283710753192106091e-01
-6.933329999999999771e-01 2.368377705212801887e-01
-6.733329999999999593e-01 2.456395338701110043e-01
-6.533330000000001636e-01 2.547818209809983858e-01
-6.333329999999999238e-01 2.642686624754332914e-01
-6.133329999999999060e-01 2.741023520121391166e-01
-5.933330000000001103e-01 2.842830929228026826e-01
-5.733330000000000926e-01 2.948086009630250803e-01
-5.533330000000000748e-01 3.056736614083830905e-01
-5.333330000000000570e-01 3.168696397910286122e-01
-5.133330000000000393e-01 3.283839470641414793e-01
-4.933330000000000215e-01 3.401994619868101144e-01
-4.733330000000000037e-01 3.522939161266623875e-01
-4.533329999999999860e-01 3.646392501611787074e-01
-4.333330000000001903e-01 3.772009541814371758e-01
-4.133330000000001725e-01 3.899374094949319969e-01
-3.933329999999998772e-01 4.027992549880164974e-01
-3.733330000000000815e-01 4.157288074502055730e-01
-3.533330000000001192e-01 4.286595725482699737e-01
-3.333329999999998794e-01 4.415158921149265892e-01
-3.133330000000000837e-01 4.542127863848343106e-01
-2.933330000000001214e-01 4.666560724507369251e-01
-2.733329999999999926e-01 4.787428842659671724e-01
-2.533329999999999749e-01 4.903628050427831231e-01
-2.333330000000000126e-01 5.013999761852323545e-01
-2.133329999999999949e-01 5.117367865608449806e-01
-1.933330000000000048e-01 5.212600480729473462e-01
-1.733329999999999871e-01 5.298708042914657135e-01
-1.533330000000001914e-01 5.374988173434881444e-01
-1.333329999999998960e-01 5.441219056177144520e-01
-1.133329999999999060e-01 5.497882596691022750e-01
-9.333300000000011032e-02 5.546366577715544643e-01
-7.333300000000009256e-02 5.589059900878738940e-01
-5.333300000000007479e-02 5.629234136874736727e-01
-3.333300000000005703e-02 5.670616557869369023e-01
-1.333300000000003926e-02 5.716611230323994652e-01
6.666999999999756454e-03 -1.774296174417762939e-01
2.666700000000021831e-02 -1.854080220618503083e-01
4.666699999999979198e-02 -1.911092366535155074e-01
6.666700000000025383e-02 -1.963073316704218030e-01
8.666699999999982751e-02 -2.016092617355992878e-01
1.066669999999998036e-01 -2.074714397128022969e-01
1.266669999999998908e-01 -2.141566397525654919e-01
1.466670000000002971e-01 -2.217516916589855058e-01
1.666669999999998986e-01 -2.302138236546922012e-01
1.866669999999998886e-01 -2.394213777169016122e-01
2.066669999999999063e-01 -2.492153625742143108e-01
2.266670000000000074e-01 -2.594276520779570938e-01
2.466669999999999974e-01 -2.698972466558323124e-01
2.666669999999999874e-01 -2.804780649708428775e-01
2.866670000000000051e-01 -2.910416175447371745e-01
3.066670000000000229e-01 -3.014769848627649740e-01
3.266669999999999852e-01 -3.116895712382333761e-01
3.466669999999996143e-01 -3.215994194403047901e-01
3.666670000000000762e-01 -3.311394611583881042e-01
3.866670000000000940e-01 -3.402538637908530950e-01
4.066670000000001117e-01 -3.488965326364262820e-01
4.266669999999996854e-01 -3.570297833456539949e-01
4.466670000000000917e-01 -3.646231812967379859e-01
4.666669999999997209e-01 -3.716525373235711194e-01
4.866670000000001828e-01 -3.780990464151002262e-01
5.066669999999997565e-01 -3.839485550315637208e-01
5.266670000000002183e-01 -3.891909425676858270e-01
5.466669999999997920e-01 -3.938196028582993113e-01
5.666670000000002538e-01 -3.978310122978244157e-01
5.866669999999998275e-01 -4.012243720274646930e-01
6.066670000000002894e-01 -4.040013126579468095e-01
6.266669999999998630e-01 -4.061656510788639873e-01
6.466670000000003249e-01 -4.077231900108030938e-01
6.666669999999998986e-01 -4.086815520456241191e-01
6.866669999999999163e-01 -4.090500409674691085e-01
7.066669999999999341e-01 -4.088395241340989084e-01
7.266669999999999519e-01 -4.080623306134775197e-01
7.466669999999999696e-01 -4.067321606095772868e-01
7.666669999999999874e-01 -4.048640024716326224e-01
7.866670000000000051e-01 -4.024740542642721852e-01
8.066669999999995788e-01 -3.995796474853173241e-01
8.266670000000000407e-01 -3.961991710572376757e-01
8.466670000000000584e-01 -3.923519941926352228e-01
8.666670000000000762e-01 -3.880583871480500213e-01
8.866669999999996499e-01 -3.833394392391801242e-01
9.066670000000001117e-01 -3.782169737984615865e-01
9.266669999999996854e-01 -3.727134600174665247e-01
9.466670000000001473e-01 -3.668519218354711064e-01
9.666669999999997209e-01 -3.606558442155913258e-01
9.866670000000001828e-01 -3.541490772944432264e-01
1.006666999999999978e+00 -3.473557390034123782e-01
1.026666999999999996e+00 -3.403001168420627942e-01
1.046667000000000014e+00 -3.330065695401073222e-01
1.066667000000000032e+00 -3.254994293759335133e-01
1.086667000000000050e+00 -3.178029059295636727e-01
1.106667000000000067e+00 -3.099409920388763728e-01
1.126667000000000085e+00 -3.019373727016879116e-01
1.146666999999998993e+00 -2.938153376261328220e-01
1.166666999999999899e+00 -2.855976980789589059e-01
1.186666999999999916e+00 -2.773067086190961206e-01
1.206666999999999934e+00 -2.689639942334492995e-01
1.226666999999999952e+00 -2.605904833159813916e-01
1.246666999999999970e+00 -2.522063468515913232e-01
1.266666999999999987e+00 -2.438309440844174114e-01
1.286667000000000005e+00 -2.354827748685829891e-01
1.306667000000000023e+00 -2.271794388185801039e-01
1.326667000000000041e+00 -2.189376012987785114e-01
1.346667000000000058e+00 -2.107729662170700069e-01
1.366667000000000076e+00 -2.027002555186550037e-01
1.386667000000000094e+00 -1.947331952118636911e-01
1.406666999999999890e+00 -1.868845077007768862e-01
1.426666999999999907e+00 -1.791659101482986904e-01
1.446666999999999925e+00 -1.715881185497057926e-01
1.466666999999999943e+00 -1.641608571599942890e-01
1.486666999999999961e+00 -1.568928728886326007e-01
1.506666999999999978e+00 -1.497919542528723946e-01
1.526666999999999996e+00 -1.428649544647558889e-01
1.546667000000000014e+00 -1.361178182174941909e-01
1.566667000000000032e+00 -1.295556117332493928e-01
1.586667000000000050e+00 -1.231825556362497048e-01
1.606667000000000067e+00 -1.170020602220353950e-01
1.626667000000000085e+00 -1.110167627047568967e-01
1.646667000000000103e+00 -1.052285660394355060e-01
1.666666999999999899e+00 -9.963867893440038481e-02
1.686666999999999916e+00 -9.424765668990590928e-02
1.706666999999999934e+00 -8.905544252203614897e-02
1.726666999999999952e+00 -8.406140905545864128e-02
1.746666999999999970e+00 -7.926439969448591250e-02
1.766666999999999987e+00 -7.466276960806103591e-02
1.786667000000000005e+00 -7.025442609101241465e-02
1.806667000000000023e+00 -6.603686809036060645e-02
1.826667000000000041e+00 -6.200722471154147819e-02
1.846667000000000058e+00 -5.816229254461956211e-02
1.866667000000000076e+00 -5.449857167513200151e-02
1.886667000000000094e+00 -5.101230026722141514e-02
1.906666999999999890e+00 -4.769948762883003540e-02
1.926666999999999907e+00 -4.455594568912523562e-02
1.946666999999999925e+00 -4.157731883748492369e-02
1.966666999999999943e+00 -3.875911209074769936e-02
1.986666999999999961e+00 -3.609671757149040400e-02
2.006667000000000201e+00 -3.358543929441990677e-02
2.026667000000000218e+00 -3.122051627076095209e-02
2.046666999999999792e+00 -2.899714395200688605e-02
2.066666999999999810e+00 -2.691049404418268537e-02
2.086666999999999828e+00 -2.495573273228966424e-02
2.106666999999998957e+00 -2.312803736193731752e-02
2.126666999999999863e+00 -2.142261163110875319e-02
2.146666999999999881e+00 -1.983469934976692106e-02
2.166666999999999899e+00 -1.835959682908241269e-02
2.186666999999999028e+00 -1.699266396468866389e-02
2.206666999999999934e+00 -1.572933408048995951e-02
2.226666999999999952e+00 -1.456512260078507946e-02
2.246666999999999970e+00 -1.349563461893433028e-02
2.266666999999999987e+00 -1.251657143077320421e-02
2.286667000000000005e+00 -1.162373610029424596e-02
2.306667000000000023e+00 -1.081303812415809924e-02
2.326667000000000041e+00 -1.008049725994139903e-02
2.346667000000000058e+00 -9.422246581446275249e-03
2.366667000000000076e+00 -8.834534822139271382e-03
2.386667000000000094e+00 -8.313728065584729751e-03
2.406667000000000112e+00 -7.856310839294083914e-03
2.426667000000000129e+00 -7.458886665780544052e-03
2.446666999999998815e+00 -7.118178121939439627e-03
2.466667000000001053e+00 -6.831026455213406491e-03
2.486667000000000183e+00 -6.594390802102428201e-03
2.506667000000000201e+00 -6.405347052069646809e-03
2.526666999999998886e+00 -6.261086396884672604e-03
2.546667000000001124e+00 -6.158913603001598541e-03
2.566666999999999810e+00 -6.096245041864551024e-03
2.586666999999999828e+00 -6.070606510370447385e-03
2.606666999999999845e+00 -6.079630871550407295e-03
2.626666999999999863e+00 -6.121055542793600243e-03
2.646666999999999881e+00 -6.192719856969327273e-03
2.666666999999999899e+00 -6.292562319419978990e-03
2.686666999999999028e+00 -6.418617781879787203e-03
2.706666999999999934e+00 -6.569014552322096669e-03
2.726666999999999952e+00 -6.741971457854592162e-03
2.746666999999999970e+00 -6.935794876163609013e-03
2.766666999999999987e+00 -7.148875749215319840e-03
2.786667000000000005e+00 -7.379686591449051945e-03
2.806667000000000023e+00 -7.626778503180511003e-03
2.826667000000000041e+00 -7.888778198731564995e-03
2.846667000000000058e+00 -8.164385057255542019e-03
2.866667000000000076e+00 -8.452368203359124713e-03
2.886667000000000982e+00 -8.751563623227962690e-03
2.906667000000000112e+00 -9.060871321125875746e-03
2.926667000000000129e+00 -9.379252520080469391e-03
2.946667000000000147e+00 -9.705726909700521099e-03
2.966667000000000165e+00 -1.003936994317690401e-02
2.986667000000000183e+00 -1.037931018478360085e-02
3.006667000000000201e+00 -1.072472670839969520e-02
3.026666999999998886e+00 -1.107484654698709381e-02
3.046667000000001124e+00 -1.142894219199987009e-02
3.066666999999999810e+00 -1.178632914149736408e-02
3.086666999999999828e+00 -1.214636349467052359e-02
3.106666999999998957e+00 -1.250843959023090549e-02
3.126667000000001195e+00 -1.287198768527526155e-02
3.146666999999999881e+00 -1.323647167093265978e-02
3.166666999999999899e+00 -1.360138682017769662e-02
3.186666999999999028e+00 -1.396625756290537958e-02
3.206666999999999934e+00 -1.433063528265043560e-02
3.226666999999999952e+00 -1.469409612864174680e-02
3.246666999999999970e+00 -1.505623883634765563e-02
3.266666999999999987e+00 -1.541668254898421152e-02
3.286667000000000005e+00 -1.577506463162902176e-02
3.306667000000000023e+00 -1.613103846890348927e-02
3.326667000000000041e+00 -1.648427123641096892e-02
3.346667000000000058e+00 -1.683444163504778032e-02
3.366666999999999188e+00 -1.718123757647710415e-02
3.386667000000000982e+00 -1.752435380700921586e-02
3.406667000000000112e+00 -1.786348945578726879e-02
3.426667000000000129e+00 -1.819834549213471264e-02
3.446666999999998815e+00 -1.852862207540193276e-02
3.466667000000001053e+00 -1.885401577907583337e-02
3.486667000000000183e+00 -1.917421666928527738e-02
3.506667000000000201e+00 -1.948890521600145712e-02
3.526667000000000218e+00 -1.979774901299587858e-02
3.546666999999999792e+00 -2.010039928052799810e-02
3.566666999999999810e+00 -2.039648712202475969e-02
3.586666999999999828e+00 -2.068561950333422383e-02
3.606666999999998957e+00 -2.096737491991630675e-02
3.626666999999999863e+00 -2.124129871393427502e-02
3.646666999999999881e+00 -2.150689799935104687e-02
3.666666999999999899e+00 -2.176363614879192956e-02
3.686666999999999028e+00 -2.201092679128000690e-02
3.706666999999999934e+00 -2.224812726458557516e-02
3.726666999999999952e+00 -2.247453145990946366e-02
3.746666999999999970e+00 -2.268936199027760808e-02
3.766666999999999987e+00 -2.289176160632874768e-02
3.786667000000000005e+00 -2.308078377525216163e-02
3.806667000000000023e+00 -2.325538232938894820e-02
3.826667000000000041e+00 -2.341440008139117346e-02
3.846667000000000058e+00 -2.355655629347725571e-02
3.866667000000000076e+00 -2.368043288403489863e-02
3.886667000000000094e+00 -2.378445927101192556e-02
3.906667000000000112e+00 -2.386689584846504036e-02
3.926667000000000129e+00 -2.392581648136587677e-02
3.946666999999998815e+00 -2.395909184613843196e-02
3.966667000000001053e+00 -2.396438065166774448e-02
3.986667000000000183e+00 -2.391796902924218232e-02


==> _data/poiseuille_flow/convergence_IB.txt <==
 N up up_no_ell O1 O2
41 0.002326 0.007631 0.004000 0.000800
61 0.000719 0.005899 0.002689 0.000361
81 0.000505 0.004532 0.002025 0.000205
121 0.000249 0.019666 0.001355 0.000092
181 0.000115 0.002321 0.000906 0.000041


==> _data/poiseuille_flow/convergence_flow.txt <==
N L1 L1nc O1 O2
4.000000000000000000e+01 3.891219697538578670e-04 2.877894082907667041e-03 1.000000000000000021e-03 2.000000000000000096e-04
6.000000000000000000e+01 1.676719346665404137e-04 2.079100307633892711e-03 6.666666666666666444e-04 8.888888888888889315e-05
8.000000000000000000e+01 9.248913971693787706e-05 1.439850910388062359e-03 5.000000000000000104e-04 5.000000000000000240e-05
1.200000000000000000e+02 4.251200058658607982e-05 2.325047132908135677e-03 3.333333333333333222e-04 2.222222222222222329e-05
1.800000000000000000e+02 1.902497203145996074e-05 4.029338200738861986e-04 2.222222222222222058e-04 9.876543209876543307e-06


==> _data/poiseuille_flow/u1.txt <==
z u1
-2.443790000000000129e-01 3.692039385366195914e-01
-2.331370000000000109e-01 9.424440961898030711e-01
-2.218950000000000089e-01 1.349693572120485019e+00
-2.106530000000000069e-01 1.595001528106620103e+00
-1.994110000000000049e-01 1.689741967444855053e+00
-1.881694999999999895e-01 1.651258262132895061e+00
-1.769280000000000019e-01 1.500265922920203110e+00
-1.656859999999999999e-01 1.258540912816269897e+00
-1.544439999999999980e-01 9.476088688444286312e-01
-1.432019999999999960e-01 5.881738684997301903e-01
-1.319599999999999940e-01 2.001464072295700003e-01
-1.207180000000000059e-01 -1.970617857623364055e-01
-1.094760000000000039e-01 -5.841612457079453646e-01
-9.823399999999998800e-02 -9.416187738153275477e-01
-8.699200000000001376e-02 -1.249351014900345058e+00
-7.574999999999998401e-02 -1.486566822414165934e+00
-6.450800000000000978e-02 -1.631946817005111017e+00
-5.326649999999999441e-02 -1.664434245575032056e+00
-4.202499999999997904e-02 -1.564905016093870893e+00
-3.078300000000000480e-02 -1.318551024893507062e+00
-1.954099999999997506e-02 -9.174416764674743208e-01
-8.348999999999995314e-03 -3.637234358825188196e-01
2.792999999999989935e-03 5.498827287526789238e-03
1.393500000000003070e-02 2.759906070158060429e-02
2.507700000000001594e-02 4.945106817933374310e-02
3.621900000000000119e-02 7.105483878999883929e-02
4.736099999999998644e-02 9.241036113310457933e-02
5.850299999999997169e-02 1.135176235292501001e-01
6.964500000000001245e-02 1.343766142628650129e-01
8.078699999999999770e-02 1.549873217776669976e-01
9.192899999999998295e-02 1.753497348330838035e-01
1.030709999999999960e-01 1.954638426291127884e-01
1.142129999999999951e-01 2.153296349061130932e-01
1.253549999999999942e-01 2.349471020249470077e-01
1.364970000000000072e-01 2.543162350317544895e-01
1.476389999999999925e-01 2.734370257105406821e-01
1.587810000000000055e-01 2.923094666257182173e-01
1.699229999999999907e-01 3.109335511558281029e-01
1.810650000000000037e-01 3.293092735188982156e-01
1.922069999999999890e-01 3.474366287893139726e-01
2.033490000000000020e-01 3.653156129056879808e-01
2.144909999999999872e-01 3.829462226690141247e-01
2.256330000000000002e-01 4.003284557303851132e-01
2.367750000000000132e-01 4.174623105676997792e-01
2.479170000000001095e-01 4.343477864510675857e-01
2.590589999999999837e-01 4.509848833969947735e-01
2.702010000000000245e-01 4.673736021118670148e-01
2.813430000000000097e-01 4.835139439256894156e-01
2.924849999999999950e-01 4.994059107174633194e-01
3.036269999999999802e-01 5.150495048339489568e-01
3.147690000000000210e-01 5.304447290038428742e-01
3.259104999999999919e-01 5.455909065321128404e-01
3.370520000000000183e-01 5.604887537961578126e-01
3.481940000000000035e-01 5.751389092870826669e-01
3.593359999999999888e-01 5.895407078138024115e-01
3.704779999999999740e-01 6.036941527234682692e-01
3.816200000000000148e-01 6.175992472577559456e-01
3.927620000000001110e-01 6.312559944943917367e-01
4.039039999999999853e-01 6.446643972987650129e-01
4.150460000000000260e-01 6.578244582861758616e-01
4.261880000000000113e-01 6.707361797948965254e-01
4.373299999999999965e-01 6.833995638698848740e-01
4.484719999999999818e-01 6.958146122566827296e-01
4.596140000000000225e-01 7.079813264047662980e-01
4.707560000000000078e-01 7.198997074794095674e-01
4.818979999999998820e-01 7.315697563809608894e-01
4.930399999999999783e-01 7.429914737703233740e-01
5.041820000000000190e-01 7.541648600993763329e-01
5.153240000000000043e-01 7.650899156450547967e-01
5.264659999999999895e-01 7.757666405458359948e-01
5.376079999999999748e-01 7.861950348394324273e-01
5.487499999999999600e-01 7.963750985005855210e-01
5.598920000000000563e-01 8.063068314779507917e-01
5.710340000000000416e-01 8.159902337291943253e-01
5.821760000000000268e-01 8.254253052535510671e-01
5.933180000000000121e-01 8.346120461212275243e-01
6.044599999999999973e-01 8.435504564991768151e-01
6.156019999999999825e-01 8.522405366729043363e-01
6.267439999999999678e-01 8.606822870640954415e-01
6.378859999999999530e-01 8.688757082439757529e-01
6.490279999999999383e-01 8.768208009424295346e-01
6.601700000000000346e-01 8.845175660529973616e-01
6.713120000000000198e-01 8.919660046339650261e-01
6.824540000000000051e-01 8.991661179058249020e-01
6.935959999999999903e-01 9.061179072454518257e-01
7.047379999999999756e-01 9.128213741773788525e-01
7.158799999999999608e-01 9.192765203625902215e-01
7.270220000000000571e-01 9.254833475852650704e-01
7.381640000000000423e-01 9.314418577379108832e-01
7.493060000000000276e-01 9.371520528053228771e-01
7.604480000000000128e-01 9.426139348477833302e-01
7.715895000000001502e-01 9.478272720236823323e-01
7.827310000000000656e-01 9.527923338805367459e-01
7.938730000000000508e-01 9.575093119931494812e-01
8.050150000000000361e-01 9.619779857352894759e-01
8.161570000000000213e-01 9.661983572919052854e-01
8.272990000000000066e-01 9.701704288263919285e-01
8.384409999999999918e-01 9.738942024675117937e-01
8.495829999999999771e-01 9.773696802976483688e-01
8.607249999999999623e-01 9.805968643424753939e-01
8.718669999999999476e-01 9.835757565620746323e-01
8.830089999999999328e-01 9.863063588435118101e-01
8.941509999999999181e-01 9.887886729948445197e-01
9.052929999999999033e-01 9.910227007405136845e-01
9.164349999999998886e-01 9.930084437180451973e-01
9.275770000000000959e-01 9.947459034759762453e-01
9.387190000000000811e-01 9.962350814729001858e-01
9.498610000000000664e-01 9.974759790775226120e-01
9.610030000000000516e-01 9.984685975696091509e-01
9.721450000000000369e-01 9.992129381417047540e-01
9.832870000000000221e-01 9.997090019015065776e-01
9.944290000000000074e-01 9.999567898747719896e-01
1.005555500000000047e+00 9.999563036859437926e-01
1.016666499999999917e+00 9.997089238122011112e-01
1.027777500000000011e+00 9.992146503708694283e-01
1.038888500000000104e+00 9.984734840902065311e-01
1.050000000000000044e+00 9.974853811730205466e-01
1.061111499999999985e+00 9.962503533582464099e-01
1.072222500000000078e+00 9.947684901048953199e-01
1.083333499999999949e+00 9.930397363409777522e-01
1.094444500000000042e+00 9.910640925217185648e-01
1.105555499999999913e+00 9.888415590586903114e-01
1.116666500000000006e+00 9.863721363230342210e-01
1.127777500000000099e+00 9.836558246484629064e-01
1.138888499999999970e+00 9.806926243340382543e-01
1.149999999999999911e+00 9.774823911912895458e-01
1.161111500000000074e+00 9.740252365816807201e-01
1.172222499999999945e+00 9.703213496125905335e-01
1.183333500000000038e+00 9.663705749015535362e-01
1.194444499999999909e+00 9.621729126088501838e-01
1.205555500000000002e+00 9.577283628727150111e-01
1.216666500000000095e+00 9.530369258109629982e-01
1.227777499999999966e+00 9.480986015225573160e-01
1.238888500000000059e+00 9.429133900891497611e-01
1.250000000000000000e+00 9.374810471297811976e-01
1.261111499999999941e+00 9.318017838118450857e-01
1.272222500000000034e+00 9.258758890635859773e-01
1.283333499999999905e+00 9.197031073553861846e-01
1.294444499999999998e+00 9.132834387065847936e-01
1.305555500000000091e+00 9.066168831294894037e-01
1.316666499999999962e+00 8.997034406314670107e-01
1.327777500000000055e+00 8.925431112171736681e-01
1.338888499999999926e+00 8.851358948909201496e-01
1.350000000000000089e+00 8.774814472211850402e-01
1.361111500000000030e+00 8.695800793258866568e-01
1.372222499999999901e+00 8.614321801042137405e-01
1.383333499999999994e+00 8.530373940358286777e-01
1.394444500000000087e+00 8.443957211626147430e-01
1.405555499999999958e+00 8.355071615422070552e-01
1.416666500000000051e+00 8.263717152506769859e-01
1.427777499999999922e+00 8.169893823850906678e-01
1.438888500000000015e+00 8.073601630658773232e-01
1.449999999999999956e+00 7.974836130099407505e-01
1.461111499999999896e+00 7.873601434881390970e-01
1.472222499999999989e+00 7.769902435741059543e-01
1.483333500000000083e+00 7.663734579590174567e-01
1.494444499999999953e+00 7.555097869045551695e-01
1.505555500000000047e+00 7.443992307024105415e-01
1.516666499999999917e+00 7.330417896735482719e-01
1.527777500000000011e+00 7.214374641668013233e-01
1.538888500000000104e+00 7.095862545567646062e-01
1.550000000000000044e+00 6.974876168215550232e-01
1.561111499999999985e+00 6.851420624663928649e-01
1.572222500000000078e+00 6.725501807849879610e-01
1.583333499999999949e+00 6.597114166884359143e-01
1.594444500000000042e+00 6.466257706227728219e-01
1.605555499999999913e+00 6.332932430317976813e-01
1.616666500000000006e+00 6.197138343500225854e-01
1.627777500000000099e+00 6.058875449950764658e-01
1.638888499999999970e+00 5.918143753596329937e-01
1.649999999999999911e+00 5.774936813945078518e-01
1.661111500000000074e+00 5.629260744947289785e-01
1.672222499999999945e+00 5.481122437764286426e-01
1.683333500000000038e+00 5.330515339258933283e-01
1.694444499999999909e+00 5.177439450798835274e-01
1.705555500000000002e+00 5.021894772971777776e-01
1.716666500000000095e+00 4.863881305499483942e-01
1.727777499999999966e+00 4.703399047154728230e-01
1.738888500000000059e+00 4.540447995682800886e-01
1.750000000000000000e+00 4.375020703762169116e-01
1.761111499999999941e+00 4.207124277530591150e-01
1.772222500000000034e+00 4.036766599616237738e-01
1.783333499999999905e+00 3.863940107908960253e-01
1.794444499999999998e+00 3.688644794048159814e-01
1.805555500000000091e+00 3.510880648310327756e-01
1.816666499999999962e+00 3.330647659582218201e-01
1.827777500000000055e+00 3.147945815344254106e-01
1.838888499999999926e+00 2.962775101665133803e-01
1.850000000000000089e+00 2.775127059343195923e-01
1.861111500000000030e+00 2.585009782207893236e-01
1.872222499999999901e+00 2.392432140488023051e-01
1.883333499999999994e+00 2.197385559850728032e-01
1.894444500000000087e+00 1.999870019732153115e-01
1.905555499999999958e+00 1.799885498465688127e-01
1.916666500000000051e+00 1.597431973421828966e-01
1.927777499999999922e+00 1.392509421187962115e-01
1.938888500000000015e+00 1.185117817796492029e-01
1.949999999999999956e+00 9.752476951861717425e-02
1.961111499999999896e+00 7.629081396897700873e-02
1.972222499999999989e+00 5.481090159700812564e-02
1.983333500000000083e+00 3.308407465187357399e-02
1.994444499999999953e+00 1.111033104817067858e-02


==> _data/poiseuille_flow/u3.txt <==
z u3
-2.500000000000000000e-01 0.000000000000000000e+00
-2.387579999999999980e-01 8.423332408833928905e-03
-2.275159999999999960e-01 2.508683815555261265e-02
-2.162739999999999940e-01 4.298872756219850044e-02
-2.050319999999999920e-01 5.728544050652308733e-02
-1.937899999999999900e-01 6.529016574855620036e-02
-1.825489999999999891e-01 6.607550287596662686e-02
-1.713069999999999871e-01 5.994042647563691678e-02
-1.600650000000000128e-01 4.792613366334014247e-02
-1.488230000000000108e-01 3.145842522073862696e-02
-1.375810000000000088e-01 1.212004693334659856e-02
-1.263390000000000069e-01 -8.468658052982027187e-03
-1.150970000000000049e-01 -2.869464694458424489e-02
-1.038550000000000029e-01 -4.695974897137814713e-02
-9.261300000000000088e-02 -6.169043332803275659e-02
-8.137099999999999889e-02 -7.139017988432885820e-02
-7.012899999999999689e-02 -7.477350113436326273e-02
-5.888699999999999490e-02 -7.101592902460959755e-02
-4.764599999999999391e-02 -6.014162044305763205e-02
-3.640399999999999192e-02 -4.352399803543373358e-02
-2.516199999999998993e-02 -2.442068485981550505e-02
-1.391999999999998794e-02 -8.321228271681852320e-03
-2.778000000000002689e-03 -2.874937603176563970e-03
8.363999999999982560e-03 -1.662185510416718043e-08
1.950600000000002332e-02 -3.296882027325771029e-08
3.064800000000000857e-02 -6.346804952811513168e-08
4.178999999999999382e-02 -1.089062212593486938e-07
5.293199999999997907e-02 -1.696758431748188948e-07
6.407400000000001983e-02 -2.458296536972014317e-07
7.521600000000000508e-02 -3.371291836431074387e-07
8.635799999999999033e-02 -4.430877221381228314e-07
9.749999999999997558e-02 -5.630081031708812848e-07
1.086420000000000025e-01 -6.960158313916945304e-07
1.197840000000000016e-01 -8.410881121494685488e-07
1.309259999999999868e-01 -9.970793549232816004e-07
1.420679999999999998e-01 -1.162743692518918847e-06
1.532100000000000128e-01 -1.336755011030151853e-06
1.643519999999999981e-01 -1.517724926260032222e-06
1.754940000000000111e-01 -1.704219078452869858e-06
1.866359999999999963e-01 -1.894772051914840047e-06
1.977780000000000094e-01 -2.087901167019782507e-06
2.089199999999999946e-01 -2.282119338237224902e-06
2.200620000000000076e-01 -2.475947145474597754e-06
2.312039999999999929e-01 -2.667924228897877491e-06
2.423460000000000059e-01 -2.856620085977684189e-06
2.534879999999999911e-01 -3.040644325653144473e-06
2.646299999999999764e-01 -3.218656414580419863e-06
2.757720000000000171e-01 -3.389374934245847104e-06
2.869140000000000024e-01 -3.551586353611486167e-06
2.980559999999999876e-01 -3.704153308902615747e-06
3.091979999999999729e-01 -3.846022368721510220e-06
3.203400000000000136e-01 -3.976231251094522215e-06
3.314810000000000256e-01 -4.093905489648967631e-06
3.426230000000000109e-01 -4.198305446959559324e-06
3.537649999999999961e-01 -4.288768220019293548e-06
3.649069999999999814e-01 -4.364755456236281856e-06
3.760490000000000221e-01 -4.425845811253337702e-06
3.871910000000000074e-01 -4.471737555528969392e-06
3.983329999999999926e-01 -4.502250137892098421e-06
4.094749999999999779e-01 -4.517324632785353200e-06
4.206170000000000186e-01 -4.517023010960867767e-06
4.317590000000000039e-01 -4.501526189543336949e-06
4.429009999999999891e-01 -4.471130838187465025e-06
4.540429999999999744e-01 -4.426244941295474253e-06
4.651850000000000152e-01 -4.367382142734210399e-06
4.763269999999998894e-01 -4.295154925777715842e-06
4.874689999999999857e-01 -4.210266707596116999e-06
4.986110000000000264e-01 -4.113502954708641320e-06
5.097530000000000117e-01 -4.005721446882066769e-06
5.208949999999999969e-01 -3.887841840270115858e-06
5.320369999999999822e-01 -3.760834693526868910e-06
5.431789999999999674e-01 -3.625710135507011786e-06
5.543209999999999527e-01 -3.483506357906209908e-06
5.654630000000000489e-01 -3.335278118920002818e-06
5.766050000000000342e-01 -3.182085441702493141e-06
5.877470000000000194e-01 -3.024982680859023658e-06
5.988890000000000047e-01 -2.865008120888338840e-06
6.100309999999999899e-01 -2.703174253525539369e-06
6.211729999999999752e-01 -2.540458859520251887e-06
6.323149999999999604e-01 -2.377797003040687814e-06
6.434569999999999457e-01 -2.216074019587145171e-06
6.545990000000000419e-01 -2.056119556967233165e-06
6.657410000000000272e-01 -1.898702703532564435e-06
6.768830000000000124e-01 -1.744528214705022842e-06
6.880249999999999977e-01 -1.594233826508622120e-06
6.991669999999999829e-01 -1.448388624401333315e-06
7.103089999999999682e-01 -1.307492417226169123e-06
7.214509999999999534e-01 -1.171976050952559814e-06
7.325930000000000497e-01 -1.042202582639625705e-06
7.437350000000000350e-01 -9.184692265569891094e-07
7.548770000000000202e-01 -8.010099758301363465e-07
7.660190000000000055e-01 -6.899987991993072186e-07
7.771600000000000730e-01 -5.855624209970162251e-07
7.883020000000000582e-01 -4.877473256631915872e-07
7.994440000000000435e-01 -3.965805153583030202e-07
8.105860000000000287e-01 -3.120357786235170637e-07
8.217280000000000140e-01 -2.340479708003207506e-07
8.328699999999999992e-01 -1.625176021692544531e-07
8.440119999999999845e-01 -9.731536200797495860e-08
8.551539999999999697e-01 -3.828651594857358101e-08
8.662959999999999550e-01 1.474487905708666079e-08
8.774379999999999402e-01 6.197198651952995726e-08
8.885799999999999255e-01 1.036014653934874964e-07
8.997219999999999107e-01 1.398500354583096948e-07
9.108639999999998960e-01 1.709413533902541567e-07
9.220060000000001033e-01 1.971032097663409676e-07
9.331480000000000885e-01 2.185650542942981657e-07
9.442900000000000738e-01 2.355558460354261925e-07
9.554320000000000590e-01 2.483022245406601120e-07
9.665740000000000443e-01 2.570269898119947436e-07
9.777160000000000295e-01 2.619478780272183102e-07
9.888580000000000148e-01 2.632766154055463143e-07
1.000000000000000000e+00 2.612182309103988905e-07
1.011111000000000093e+00 2.559896317041242379e-07
1.022221999999999964e+00 2.477784401326395543e-07
1.033333000000000057e+00 2.367662438253389499e-07
1.044443999999999928e+00 2.231274206722024336e-07
1.055555999999999939e+00 2.070278488050859406e-07
1.066667000000000032e+00 1.886313584813279464e-07
1.077777999999999903e+00 1.680914607906050091e-07
1.088888999999999996e+00 1.455575576565393335e-07
1.100000000000000089e+00 1.211742343194559338e-07
1.111110999999999960e+00 9.508194566347082559e-08
1.122222000000000053e+00 6.741772773644966353e-08
1.133332999999999924e+00 3.831591887669051959e-08
1.144444000000000017e+00 7.908873612707518441e-09
1.155556000000000028e+00 -2.367525060178797311e-08
1.166666999999999899e+00 -5.630029784457019228e-08
1.177777999999999992e+00 -8.983866591293887728e-08
1.188889000000000085e+00 -1.241594153811635724e-07
1.199999999999999956e+00 -1.591305936729078317e-07
1.211111000000000049e+00 -1.946188302494736188e-07
1.222221999999999920e+00 -2.304890193694946805e-07
1.233333000000000013e+00 -2.666040957217488302e-07
1.244444000000000106e+00 -3.028249106211436379e-07
1.255555999999999894e+00 -3.390134830551749832e-07
1.266666999999999987e+00 -3.750199804948062730e-07
1.277778000000000080e+00 -4.107025990866729603e-07
1.288888999999999951e+00 -4.459147443354939255e-07
1.300000000000000044e+00 -4.805087294611729127e-07
1.311110999999999915e+00 -5.143362995042406789e-07
1.322222000000000008e+00 -5.472492576245748693e-07
1.333333000000000101e+00 -5.791001882581321635e-07
1.344443999999999972e+00 -6.097432694472499189e-07
1.355555999999999983e+00 -6.390377588913517262e-07
1.366667000000000076e+00 -6.668384389828804149e-07
1.377777999999999947e+00 -6.930126086430358291e-07
1.388889000000000040e+00 -7.174303714519938885e-07
1.399999999999999911e+00 -7.399684475534098290e-07
1.411111000000000004e+00 -7.605112747998299065e-07
1.422222000000000097e+00 -7.789521051692662827e-07
1.433332999999999968e+00 -7.951940781404026313e-07
1.444444000000000061e+00 -8.091512531117670646e-07
1.455556000000000072e+00 -8.207505391780541445e-07
1.466666999999999943e+00 -8.299285483028305786e-07
1.477778000000000036e+00 -8.366387893101868076e-07
1.488888999999999907e+00 -8.408478864774374494e-07
1.500000000000000000e+00 -8.425373178118837610e-07
1.511111000000000093e+00 -8.417038449267024253e-07
1.522221999999999964e+00 -8.383597936926877032e-07
1.533333000000000057e+00 -8.325331775661038175e-07
1.544443999999999928e+00 -8.242676572020308900e-07
1.555555999999999939e+00 -8.136212839656608093e-07
1.566667000000000032e+00 -8.006701218464419807e-07
1.577777999999999903e+00 -7.855020311781078363e-07
1.588888999999999996e+00 -7.682195482477735295e-07
1.600000000000000089e+00 -7.489382053813020805e-07
1.611110999999999960e+00 -7.277855557008430577e-07
1.622222000000000053e+00 -7.049000790802771118e-07
1.633332999999999924e+00 -6.804299867841339889e-07
1.644444000000000017e+00 -6.545319457999809948e-07
1.655556000000000028e+00 -6.273672539865168538e-07
1.666666999999999899e+00 -5.991103394071142446e-07
1.677777999999999992e+00 -5.699327239879206254e-07
1.688889000000000085e+00 -5.400113098099019476e-07
1.699999999999999956e+00 -5.095246569361150063e-07
1.711111000000000049e+00 -4.786516997980137578e-07
1.722221999999999920e+00 -4.475705366520035738e-07
1.733333000000000013e+00 -4.164573070064274813e-07
1.744444000000000106e+00 -3.854851680813653375e-07
1.755555999999999894e+00 -3.548206383868483463e-07
1.766666999999999987e+00 -3.246337884554395496e-07
1.777778000000000080e+00 -2.950809619414794614e-07
1.788888999999999951e+00 -2.663152252462200982e-07
1.800000000000000044e+00 -2.384830343100320545e-07
1.811110999999999915e+00 -2.117237126942312589e-07
1.822222000000000008e+00 -1.861689294227854427e-07
1.833333000000000101e+00 -1.619421299297388323e-07
1.844443999999999972e+00 -1.391578638561822932e-07
1.855555999999999983e+00 -1.179191067468604347e-07
1.866667000000000076e+00 -9.832368048346045740e-08
1.877777999999999947e+00 -8.045136730829867611e-08
1.888889000000000040e+00 -6.436987567355961684e-08
1.899999999999999911e+00 -5.013051615566275058e-08
1.911111000000000004e+00 -3.776524096334607369e-08
1.922222000000000097e+00 -2.728295918119538922e-08
1.933332999999999968e+00 -1.866502313540426771e-08
1.944444000000000061e+00 -1.185978582884920057e-08
1.955556000000000072e+00 -6.775761632149556415e-09
1.966666999999999943e+00 -3.275730059355556072e-09
1.977778000000000036e+00 -1.165358421309762733e-09
1.988888999999999907e+00 -1.853451355606880167e-10
2.000000000000000000e+00 0.000000000000000000e+00


==> _data/relative_bubble/MLS.txt <==
t s v dp z
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 4.857225699999999788e-18
2.000000000000000111e-01 9.958389553053542675e-01 9.937633438813959774e-01 1.109620325000000074e+00 1.992026900000000086e-02
4.000000000000000222e-01 9.913636129753373716e-01 9.870690672393178655e-01 1.112104999999999899e+00 7.892081600000000474e-02
5.999999999999999778e-01 9.868988735338403151e-01 9.804003392292709451e-01 1.114933500000000022e+00 1.746472900000000106e-01
8.000000000000000444e-01 9.824357897986585320e-01 9.737472614283742001e-01 1.118786599999999964e+00 3.032818400000000247e-01
1.000000000000000000e+00 9.779707001115945930e-01 9.671109421542473106e-01 1.121206149999999901e+00 4.596948100000000093e-01
1.199999999999999956e+00 9.735036363131547299e-01 9.604955662613517964e-01 1.124019674999999996e+00 6.376491699999999874e-01
1.399999999999999911e+00 9.690361267476299556e-01 9.539007515711978025e-01 1.125955449999999969e+00 8.300486099999999645e-01
1.600000000000000089e+00 9.645726927668815120e-01 9.473254853107881956e-01 1.128896874999999911e+00 1.029221900000000023e+00
1.800000000000000044e+00 9.601126657202819770e-01 9.407656208435103418e-01 1.131586874999999992e+00 1.227227800000000091e+00
2.000000000000000000e+00 9.556515242559702195e-01 9.342145464814938238e-01 1.135219275000000083e+00 1.416170900000000010e+00
2.200000000000000178e+00 9.511858295992910994e-01 9.276708672732514316e-01 1.139893100000000103e+00 1.588518000000000097e+00
2.399999999999999911e+00 9.467160911983417693e-01 9.211379272805675367e-01 1.143010649999999906e+00 1.737396799999999963e+00
2.600000000000000089e+00 9.422405896657944924e-01 9.146183444260957973e-01 1.145777175000000092e+00 1.856869799999999904e+00
2.799999999999999822e+00 9.377618722421345865e-01 9.081074370233386261e-01 1.149117050000000084e+00 1.942171700000000056e+00
3.000000000000000000e+00 9.332813080691229057e-01 9.016027782388867928e-01 1.150215599999999894e+00 1.989899400000000096e+00
3.200000000000000178e+00 9.287940573898376684e-01 8.951039285674771140e-01 1.153196450000000040e+00 1.998148500000000105e+00
3.399999999999999911e+00 9.243096723560981776e-01 8.886273216841635847e-01 1.155278800000000050e+00 1.966590000000000060e+00
3.600000000000000089e+00 9.198356036463238850e-01 8.821762252150322503e-01 1.157655749999999983e+00 1.896481700000000048e+00
3.799999999999999822e+00 9.153636682504558975e-01 8.757459383646609696e-01 1.160053299999999954e+00 1.790617700000000090e+00
4.000000000000000000e+00 9.108839637711081405e-01 8.693313972680620783e-01 1.162793275000000071e+00 1.653217299999999890e+00
4.200000000000000178e+00 9.064007249955868817e-01 8.629300986561285747e-01 1.165659049999999919e+00 1.489756599999999986e+00
4.400000000000000355e+00 9.019244911314002744e-01 8.565449470853816472e-01 1.168159399999999959e+00 1.306750599999999984e+00
4.599999999999999645e+00 8.974499766545409596e-01 8.501744520597117605e-01 1.170544575000000087e+00 1.111493499999999912e+00
4.799999999999999822e+00 8.929707497827842344e-01 8.438146007049779351e-01 1.173144874999999976e+00 9.117676300000000511e-01
5.000000000000000000e+00 8.884837219870411751e-01 8.374626604449791900e-01 1.176223250000000053e+00 7.155334399999999651e-01
5.200000000000000178e+00 8.839954205710556234e-01 8.311164719712493820e-01 1.179268699999999948e+00 5.306125299999999712e-01
5.400000000000000355e+00 8.795014833854966074e-01 8.247753282535824626e-01 1.181780599999999959e+00 3.643762400000000179e-01
5.599999999999999645e+00 8.749937911013173641e-01 8.184472741491851666e-01 1.184871950000000007e+00 2.234506599999999954e-01
5.799999999999999822e+00 8.704830739690617714e-01 8.121335517381487179e-01 1.186954325000000088e+00 1.134528800000000059e-01
6.000000000000000000e+00 8.659821318721683259e-01 8.058338934955303623e-01 1.187583849999999996e+00 3.876651799999999981e-02
6.200000000000000178e+00 8.614783559702350324e-01 7.995415348620639184e-01 1.188951024999999939e+00 2.367685500000000186e-03
6.400000000000000355e+00 8.569527056406349708e-01 7.932537241526237404e-01 1.191523700000000074e+00 5.707320000000000101e-03
6.599999999999999645e+00 8.524225021186674356e-01 7.869797291955835661e-01 1.195638275000000084e+00 4.865035799999999772e-02
6.799999999999999822e+00 8.478982846118401362e-01 7.807084285968953763e-01 1.200519399999999903e+00 1.294833900000000038e-01
7.000000000000000000e+00 8.433586244595711046e-01 7.744360770073605016e-01 1.205313899999999938e+00 2.449822399999999900e-01
7.200000000000000178e+00 8.387948292037047393e-01 7.681613750201145008e-01 1.209605325000000065e+00 3.905409100000000189e-01
7.400000000000000355e+00 8.342192211200878393e-01 7.618863099633034208e-01 1.212955900000000087e+00 5.603557300000000518e-01
7.599999999999999645e+00 8.296485164744051843e-01 7.556186973870400170e-01 1.214589450000000070e+00 7.476556800000000447e-01
7.799999999999999822e+00 8.250563831681406723e-01 7.493481038185573206e-01 1.217805924999999956e+00 9.449714900000000251e-01
8.000000000000000000e+00 8.204352431608503693e-01 7.430660831132351873e-01 1.222491425000000076e+00 1.144435599999999997e+00
8.199999999999999289e+00 8.157989789131792069e-01 7.367662337813719597e-01 1.226741724999999894e+00 1.338095000000000034e+00
8.400000000000000355e+00 8.111392800530438096e-01 7.304456703753713365e-01 1.232428400000000090e+00 1.518227299999999946e+00
8.599999999999999645e+00 8.064386661426145020e-01 7.241033992311599610e-01 1.235001425000000097e+00 1.677650199999999980e+00
8.800000000000000711e+00 8.017130892754298355e-01 7.177524335263099076e-01 1.235647350000000033e+00 1.810006199999999899e+00
9.000000000000000000e+00 7.969854109348449844e-01 7.113990792058996204e-01 1.236956474999999944e+00 1.910017000000000076e+00
9.199999999999999289e+00 7.922413665741424582e-01 7.050400877527673860e-01 1.237973200000000107e+00 1.973693900000000001e+00
9.400000000000000355e+00 7.874585404770523267e-01 6.986602102451773266e-01 1.241908299999999965e+00 1.998497799999999991e+00
9.599999999999999645e+00 7.826341625195468721e-01 6.922509432117350814e-01 1.247950349999999986e+00 1.983440400000000103e+00
9.800000000000000711e+00 7.777861907470470237e-01 6.858219748771530178e-01 1.254005424999999896e+00 1.929118499999999958e+00
1.000000000000000000e+01 7.729168221544713280e-01 6.793686044460084394e-01 1.260079275000000054e+00 1.837694099999999997e+00
1.019999999999999929e+01 7.680127792507903672e-01 6.728944626139529150e-01 1.264623400000000064e+00 1.712808399999999898e+00
1.040000000000000036e+01 7.630732660233526810e-01 6.664046514638228835e-01 1.269023650000000059e+00 1.559434200000000104e+00
1.059999999999999964e+01 7.581123241353328046e-01 6.599046934747934134e-01 1.273192775000000054e+00 1.383672500000000083e+00
1.080000000000000071e+01 7.532048742975029354e-01 6.533925822097937930e-01 1.277169124999999905e+00 1.192495700000000047e+00
1.100000000000000000e+01 7.483050343406226768e-01 6.468797065878151287e-01 1.279090950000000060e+00 9.934178599999999859e-01
1.119999999999999929e+01 7.432935934099832442e-01 6.403605441296820189e-01 1.279267425000000014e+00 7.943176699999999757e-01
1.140000000000000036e+01 7.384402724324643508e-01 6.338293048312768629e-01 1.276066900000000004e+00 6.030767500000000503e-01
1.159999999999999964e+01 7.334579018838627285e-01 6.272782877960337844e-01 1.277444674999999918e+00 4.272552399999999806e-01
1.180000000000000071e+01 7.285747781926666944e-01 6.206755811200691531e-01 1.287511499999999920e+00 2.737388099999999991e-01
1.200000000000000000e+01 7.237471843440486108e-01 6.140203057928570463e-01 1.290050799999999942e+00 1.486209000000000002e-01
1.219999999999999929e+01 7.184968122558947901e-01 6.073094043864802893e-01 1.293879000000000001e+00 5.686666499999999680e-02
1.240000000000000036e+01 7.132547186993178912e-01 6.005424182867514782e-01 1.295783350000000000e+00 2.132635600000000117e-03
1.259999999999999964e+01 7.077956957749176325e-01 5.937370232488156097e-01 1.290726225000000005e+00 -1.337134000000000066e-02
1.280000000000000071e+01 7.023109457216166751e-01 5.868444724063213158e-01 1.296329924999999994e+00 1.103953700000000031e-02
1.300000000000000000e+01 6.967410223145907855e-01 5.798005979908609220e-01 1.307031049999999972e+00 7.459139700000000373e-02
1.319999999999999929e+01 6.912651557624820420e-01 5.726394521058598697e-01 1.327551724999999960e+00 1.751374900000000068e-01
1.340000000000000036e+01 6.862959671833914754e-01 5.653874815027999379e-01 1.327994249999999932e+00 3.090591799999999889e-01
1.359999999999999964e+01 6.817599368488138634e-01 5.579767539551507838e-01 1.332960925000000074e+00 4.716342199999999929e-01
1.380000000000000071e+01 6.779676688954172636e-01 5.504146837256111979e-01 1.332837000000000049e+00 6.570894900000000538e-01
1.400000000000000000e+01 6.746383937407169906e-01 5.426528105816968983e-01 1.312638175000000018e+00 8.583903800000000084e-01
1.419999999999999929e+01 6.712437818675704992e-01 5.347011858176848875e-01 1.297764799999999941e+00 1.067923600000000084e+00
1.440000000000000036e+01 6.684552540273783761e-01 5.266575515822963238e-01 1.309875675000000017e+00 1.277715500000000004e+00
1.459999999999999964e+01 6.648582638976805459e-01 5.186770150155444181e-01 1.264872774999999949e+00 1.479605099999999895e+00
1.480000000000000071e+01 6.666018818503256504e-01 5.109085875105331409e-01 1.258099999999999996e+00 1.666429799999999961e+00


==> _data/relative_bubble/sharpIB.txt <==
t s v dp z
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.387778800000000030e-18
2.000000000000000111e-01 9.999966249063571011e-01 9.999949361350125576e-01 1.065081799999999967e+00 1.991800999999999988e-02
4.000000000000000222e-01 9.999967841088874820e-01 9.999951845510307580e-01 9.966359249999999781e-01 7.891270999999999702e-02
5.999999999999999778e-01 9.999966885873692313e-01 9.999950890064083220e-01 9.967096500000000026e-01 1.746307800000000132e-01
8.000000000000000444e-01 9.999965612253450820e-01 9.999949743528614432e-01 9.992925249999999870e-01 3.032549900000000020e-01
1.000000000000000000e+00 9.999964020228147010e-01 9.999947832636167933e-01 9.992602499999999610e-01 4.596563100000000124e-01
1.199999999999999956e+00 9.999962428202843201e-01 9.999946112832963641e-01 9.994117249999999730e-01 6.375983299999999909e-01
1.399999999999999911e+00 9.999960517772480406e-01 9.999944010851271603e-01 9.999641249999999815e-01 8.299859000000000542e-01
1.600000000000000089e+00 9.999958288937055295e-01 9.999941526691086269e-01 1.000708224999999896e+00 1.029147999999999952e+00
1.800000000000000044e+00 9.999955741696568978e-01 9.999938660352415409e-01 1.000857874999999897e+00 1.227143499999999943e+00
2.000000000000000000e+00 9.999953512861146088e-01 9.999935985102988978e-01 1.000443874999999982e+00 1.416077800000000053e+00
2.200000000000000178e+00 9.999950965620660881e-01 9.999933309853561436e-01 1.002878074999999924e+00 1.588417600000000096e+00
2.399999999999999911e+00 9.999948736785235770e-01 9.999930825693378322e-01 1.002424800000000005e+00 1.737291200000000035e+00
2.600000000000000089e+00 9.999946189544749453e-01 9.999927577176217497e-01 1.007386974999999962e+00 1.856762299999999977e+00
2.799999999999999822e+00 9.999943960709326563e-01 9.999924901926789955e-01 1.000060125000000077e+00 1.942066999999999988e+00
3.000000000000000000e+00 9.999942050278961547e-01 9.999922417766606841e-01 1.001243649999999930e+00 1.989803200000000105e+00
3.200000000000000178e+00 9.999938866228355039e-01 9.999918213803221656e-01 1.002963899999999908e+00 1.998067000000000037e+00
3.399999999999999911e+00 9.999936955797990024e-01 9.999916111821528508e-01 1.003165450000000014e+00 1.966527700000000101e+00
3.600000000000000089e+00 9.999935363772688435e-01 9.999913818750589822e-01 1.002796025000000091e+00 1.896441800000000066e+00
3.799999999999999822e+00 9.999934090152444721e-01 9.999912098947386641e-01 1.006759025000000030e+00 1.790602199999999922e+00
4.000000000000000000e+00 9.999933134937263324e-01 9.999910952411917853e-01 1.001705049999999986e+00 1.653227500000000072e+00
4.200000000000000178e+00 9.999932179722081926e-01 9.999909805876450175e-01 1.001243974999999953e+00 1.489793200000000040e+00
4.400000000000000355e+00 9.999931224506899419e-01 9.999908659340979167e-01 1.001139624999999977e+00 1.306813999999999920e+00
4.599999999999999645e+00 9.999930587696778117e-01 9.999908086073245883e-01 1.000324149999999968e+00 1.111583699999999952e+00
4.799999999999999822e+00 9.999930587696778117e-01 9.999907894984000345e-01 9.997565499999999661e-01 9.118844400000000183e-01
5.000000000000000000e+00 9.999930587696778117e-01 9.999908086073245883e-01 9.995017250000000075e-01 7.156766799999999540e-01
5.200000000000000178e+00 9.999930587696778117e-01 9.999908468251735849e-01 9.990507749999999465e-01 5.307815799999999751e-01
5.400000000000000355e+00 9.999931224506899419e-01 9.999909423697960209e-01 9.990630750000000226e-01 3.645693400000000195e-01
5.599999999999999645e+00 9.999931861317021831e-01 9.999910761322672315e-01 9.990833749999999958e-01 2.236653700000000022e-01
5.799999999999999822e+00 9.999932816532203228e-01 9.999912481125875496e-01 9.984567250000000449e-01 1.136860900000000035e-01
6.000000000000000000e+00 9.999933771747384625e-01 9.999914392018325326e-01 9.991930249999999569e-01 3.901510300000000236e-02
6.200000000000000178e+00 9.999935682177748530e-01 9.999917258356997296e-01 9.987281500000000367e-01 2.628377500000000054e-03
6.400000000000000355e+00 9.999937274203052340e-01 9.999920315784914804e-01 9.973328999999999667e-01 5.975596700000000358e-03
6.599999999999999645e+00 9.999939184633416245e-01 9.999923564302075629e-01 9.944476249999999462e-01 4.892236099999999754e-02
6.799999999999999822e+00 9.999941095063779040e-01 9.999926812819236455e-01 9.987339750000000516e-01 1.297555800000000092e-01
7.000000000000000000e+00 9.999943323899204151e-01 9.999930634604132784e-01 1.000641974999999961e+00 2.452517499999999906e-01
7.200000000000000178e+00 9.999945871139689357e-01 9.999934838567519080e-01 9.995578000000000518e-01 3.908055100000000226e-01
7.400000000000000355e+00 9.999948418380174564e-01 9.999939042530904265e-01 1.000064749999999947e+00 5.606131699999999940e-01
7.599999999999999645e+00 9.999950647215598565e-01 9.999943055405046133e-01 9.986353500000000327e-01 7.479041499999999898e-01
7.799999999999999822e+00 9.999953194456083772e-01 9.999947259368432428e-01 1.000064800000000087e+00 9.452108399999999966e-01
8.000000000000000000e+00 9.999955741696568978e-01 9.999951463331817614e-01 1.000300125000000095e+00 1.144666399999999973e+00
8.199999999999999289e+00 9.999958288937055295e-01 9.999955285116713943e-01 1.000470825000000064e+00 1.338318200000000013e+00
8.400000000000000355e+00 9.999960199367418090e-01 9.999958533633875879e-01 1.000468375000000076e+00 1.518445100000000103e+00
8.599999999999999645e+00 9.999962109797783105e-01 9.999961591061793387e-01 1.001587074999999993e+00 1.677865200000000057e+00
8.800000000000000711e+00 9.999963701823085804e-01 9.999964266311220928e-01 1.003511124999999948e+00 1.810221999999999998e+00
9.000000000000000000e+00 9.999965293848388503e-01 9.999966750471402932e-01 1.001648300000000047e+00 1.910238099999999939e+00
9.199999999999999289e+00 9.999966249063571011e-01 9.999968279185360576e-01 1.001432700000000064e+00 1.973925099999999988e+00
9.400000000000000355e+00 9.999966567468632217e-01 9.999969043542339397e-01 1.002833525000000003e+00 1.998743399999999948e+00
9.599999999999999645e+00 9.999966567468632217e-01 9.999969425720829364e-01 1.001789924999999970e+00 1.983702700000000041e+00
9.800000000000000711e+00 9.999966249063571011e-01 9.999968852453096080e-01 1.001796424999999990e+00 1.929401700000000108e+00
1.000000000000000000e+01 9.999965293848388503e-01 9.999967514828381754e-01 1.003933900000000046e+00 1.838004399999999983e+00
1.019999999999999929e+01 9.999964020228147010e-01 9.999965986114424110e-01 1.000912049999999942e+00 1.713153799999999949e+00
1.040000000000000036e+01 9.999962428202843201e-01 9.999963693043485424e-01 1.001469900000000024e+00 1.559826399999999946e+00
1.059999999999999964e+01 9.999960517772480406e-01 9.999960635615567917e-01 1.000838649999999941e+00 1.384133999999999975e+00
1.080000000000000071e+01 9.999957970531994089e-01 9.999957004919918235e-01 1.000187375000000101e+00 1.193080200000000035e+00
1.100000000000000000e+01 9.999955104886447677e-01 9.999952992045775257e-01 1.000020775000000084e+00 9.942809299999999517e-01
1.119999999999999929e+01 9.999951920835842278e-01 9.999948405903900106e-01 9.996402500000000080e-01 7.956608200000000464e-01
1.140000000000000036e+01 9.999948736785235770e-01 9.999943628672781637e-01 9.993937499999999696e-01 6.051374699999999551e-01
1.159999999999999964e+01 9.999944915924507960e-01 9.999938278173925443e-01 9.994226750000000381e-01 4.303056599999999787e-01
1.180000000000000071e+01 9.999941413468841356e-01 9.999932927675071470e-01 9.980048249999999843e-01 2.781346000000000096e-01
1.200000000000000000e+01 9.999937911013173641e-01 9.999927768265460815e-01 9.933477250000000147e-01 1.546901199999999865e-01
1.219999999999999929e+01 9.999934090152444721e-01 9.999922226677361303e-01 9.955919500000000033e-01 6.489279200000000469e-02
1.240000000000000036e+01 9.999929950886656815e-01 9.999916494000018474e-01 9.990251249999999583e-01 1.232182700000000047e-02
1.259999999999999964e+01 9.999927403646170498e-01 9.999912481125875496e-01 9.976801250000000287e-01 -9.276826499999999906e-04
1.280000000000000071e+01 9.999923901190503894e-01 9.999907703894757027e-01 9.986356250000000268e-01 2.567171500000000120e-02
1.300000000000000000e+01 9.999921035544958592e-01 9.999903308842125194e-01 1.000573874999999946e+00 9.105882499999999602e-02
1.319999999999999929e+01 9.999918169899413289e-01 9.999898913789494470e-01 1.002671724999999903e+00 1.926261300000000065e-01
1.340000000000000036e+01 9.999915304253865767e-01 9.999895092004598141e-01 9.993001999999999718e-01 3.263237299999999785e-01
1.359999999999999964e+01 9.999913075418442876e-01 9.999891843487436205e-01 1.000337250000000067e+00 4.868207900000000032e-01
1.380000000000000071e+01 9.999911164988078971e-01 9.999888977148764235e-01 1.001188675000000083e+00 6.677180799999999916e-01
1.400000000000000000e+01 9.999909891367835257e-01 9.999887066256315515e-01 9.977960500000000454e-01 8.618030899999999939e-01
1.419999999999999929e+01 9.999908936152653860e-01 9.999885537542357872e-01 9.982500499999999999e-01 1.061337500000000045e+00
1.440000000000000036e+01 9.999907980937471352e-01 9.999884199917643546e-01 1.002355274999999990e+00 1.258365900000000037e+00
1.459999999999999964e+01 9.999907662532411257e-01 9.999883817739154690e-01 1.001093650000000057e+00 1.445032600000000000e+00
1.480000000000000071e+01 9.999907980937471352e-01 9.999884199917643546e-01 1.001503550000000020e+00 1.613895099999999916e+00
1.500000000000000000e+01 9.999908299342531448e-01 9.999884964274622368e-01 1.002912550000000014e+00 1.758220700000000081e+00


==> _data/rising_sphere/ref_Yang.txt <==
t u
4.652428617980600145e-01 7.811163607485432925e-03
1.175739185198144243e+00 1.488981643573818181e-02
1.886235508598227195e+00 2.221629955994720157e-02
2.630564990255458202e+00 2.940337814268085409e-02
3.374894471912686544e+00 3.609479613350181915e-02
4.119223953569917995e+00 4.229055353241016613e-02
4.863553435227149002e+00 4.836239578334027706e-02
5.607882916884377345e+00 5.415542895131950085e-02
6.352212398541608351e+00 5.966965303634790690e-02
7.096541880198839358e+00 6.490506803842535644e-02
7.840871361856071253e+00 6.992363153154115829e-02
8.585200843513298707e+00 7.466338594170598975e-02
9.329530325170530602e+00 7.921726762990356774e-02
1.007385980682776250e+01 8.358527659613389227e-02
1.081818928848499262e+01 8.764349769241885912e-02
1.156251877014222096e+01 9.157780364072558299e-02
1.230684825179945285e+01 9.526427929307604292e-02
1.305117773345668297e+01 9.876488222345930490e-02
1.379550721511391131e+01 1.021415700058642684e-01
1.453983669677114499e+01 1.052084699183238603e-01
1.528416617842837333e+01 1.082134122567943724e-01
1.602849566008560345e+01 1.109395455123139973e-01
1.677282514174283534e+01 1.136346999808391517e-01
1.751715462340006368e+01 1.160510453664133496e-01
1.826148410505729913e+01 1.184364119649930769e-01
1.900581358671452747e+01 1.205429694806219171e-01
1.975014306837175582e+01 1.226495269962507573e-01
2.049447255002899126e+01 1.245082542159232503e-01
2.123880203168621961e+01 1.263050238616066634e-01
2.198313151334344795e+01 1.279468995723172797e-01
2.272746099500067984e+01 1.295268177090389827e-01
2.347179047665790819e+01 1.309208631237933351e-01
2.421611995831514363e+01 1.322529509645586077e-01
2.496044943997237198e+01 1.335230812313348558e-01
2.570477892162960032e+01 1.346692963501328055e-01
2.644910840328683221e+01 1.357225751079471909e-01
2.719343788494406056e+01 1.367448750787670919e-01
2.793776736660128890e+01 1.377052174755979130e-01
2.868209684825852435e+01 1.385726235114450589e-01
2.942642632991575269e+01 1.394710083342867168e-01
3.017075581157298103e+01 1.403074355831393782e-01
3.091508529323021293e+01 1.410509264710084198e-01
3.165941477488744127e+01 1.418253961458719181e-01
3.240374425654467672e+01 1.425379082467463088e-01
3.314807373820190861e+01 1.432194415606262705e-01
3.389240321985913340e+01 1.438080385135225847e-01
3.463673270151636530e+01 1.443656566794243590e-01
3.538106218317359719e+01 1.448922960583315100e-01
3.612539166483082198e+01 1.454808930112278242e-01
3.686972114648806098e+01 1.458836172421568711e-01
3.761405062814528577e+01 1.463173202600804856e-01
3.835838010980251767e+01 1.469059172129767166e-01
3.910270959145974246e+01 1.473086414439057079e-01
3.984703907311697435e+01 1.476184293138511905e-01
4.059136855477421335e+01 1.480521323317747218e-01
4.133569803643144525e+01 1.482999626277310690e-01
4.208002751808867004e+01 1.487956232196437634e-01
4.282435699974590193e+01 1.489814959416110030e-01
4.356868648140313383e+01 1.491673686635781870e-01
4.431301596306035862e+01 1.496630292554908814e-01
4.505734544471759051e+01 1.496630292554908814e-01
4.580167492637482951e+01 1.500967322734144960e-01
4.654600440803204719e+01 1.503445625693708154e-01
4.729033388968928620e+01 1.504994565043435428e-01
4.803466337134651809e+01 1.509951170962562372e-01
4.877899285300374288e+01 1.510260958832507772e-01
4.952332233466096767e+01 1.510260958832507772e-01
5.026765181631821378e+01 1.514907776881688484e-01
5.101198129797543857e+01 1.517076291971306279e-01
5.175631077963265625e+01 1.517076291971306279e-01
5.250064026128990236e+01 1.518935019190978952e-01
5.324496974294712714e+01 1.523581837240160497e-01
5.398929922460435193e+01 1.523891625110105896e-01
5.473362870626159804e+01 1.523891625110105896e-01
5.547795818791881572e+01 1.523891625110105896e-01
5.622228766957604051e+01 1.527609079549450133e-01
5.696661715123328662e+01 1.530706958248904404e-01
5.771094663289051141e+01 1.530706958248904404e-01
5.845527611454772909e+01 1.530706958248904404e-01
5.919960559620497520e+01 1.530706958248904404e-01
5.994393507786219999e+01 1.531946109728686278e-01
6.068826455951942478e+01 1.535353776298085948e-01
6.143259404117666378e+01 1.537522291387704021e-01
6.217692352283388857e+01 1.537522291387704021e-01
6.292125300449111336e+01 1.537522291387704021e-01
6.366558248614835946e+01 1.537522291387704021e-01
6.440991196780558425e+01 1.537522291387704021e-01
6.515424144946280194e+01 1.537832079257648588e-01
6.589857093112004804e+01 1.540929957957103691e-01
6.664290041277726573e+01 1.542169109436884733e-01
6.738722989443451183e+01 1.544337624526502528e-01
6.813155937609174373e+01 1.544337624526502528e-01
6.887588885774896141e+01 1.544337624526502528e-01
6.962021833940620752e+01 1.544337624526502528e-01
7.036454782106342520e+01 1.544337624526502528e-01
7.110887730272065710e+01 1.544337624526502528e-01
7.185320678437790320e+01 1.544337624526502528e-01
7.259753626603512089e+01 1.547125715356011399e-01
7.334186574769233857e+01 1.549604018315574872e-01
7.408619522934958468e+01 1.551152957665302146e-01
7.483052471100681657e+01 1.551152957665302146e-01
7.557485419266403426e+01 1.551152957665302146e-01
7.631918367432128036e+01 1.551152957665302146e-01
7.706351315597849805e+01 1.551152957665302146e-01
7.780784263763572994e+01 1.551152957665302146e-01
7.855217211929297605e+01 1.551152957665302146e-01
7.929650160095019373e+01 1.551152957665302146e-01
8.004083108260741142e+01 1.551152957665302146e-01
8.078516056426465752e+01 1.551152957665302146e-01
8.152949004592188942e+01 1.551152957665302146e-01
8.227381952757910710e+01 1.553631260624865618e-01
8.301814900923635321e+01 1.554560624234701816e-01
8.376247849089357089e+01 1.554560624234701816e-01
8.450680797255080279e+01 1.557348715064209854e-01
8.525113745420804889e+01 1.557968290804101485e-01
8.599546693586526658e+01 1.557968290804101485e-01
8.673979641752248426e+01 1.557968290804101485e-01
8.748412589917973037e+01 1.557968290804101485e-01
8.822845538083696226e+01 1.557968290804101485e-01
8.897278486249419416e+01 1.557968290804101485e-01
8.971711434415142605e+01 1.557968290804101485e-01
9.046144382580864374e+01 1.557968290804101485e-01
9.120577330746588984e+01 1.557968290804101485e-01
9.195010278912310753e+01 1.557968290804101485e-01
9.269443227078033942e+01 1.557968290804101485e-01
9.343876175243758553e+01 1.557968290804101485e-01
9.418309123409480321e+01 1.557968290804101485e-01
9.492742071575202090e+01 1.557968290804101485e-01
9.567175019740926700e+01 1.557968290804101485e-01
9.641607967906649890e+01 1.557968290804101485e-01
9.716040916072371658e+01 1.557968290804101485e-01
9.790473864238096269e+01 1.557968290804101485e-01
9.864906812403818037e+01 1.557968290804101485e-01
9.939339760569542648e+01 1.558897654413937128e-01
1.001377270873526584e+02 1.561375957373500600e-01
1.008820565690098761e+02 1.561375957373500600e-01
1.015248865758956640e+02 1.561375957373500600e-01


==> _data/rising_sphere/sharpIB.txt <==
t u
3.090193616185516953e-02 4.885199076501398107e-04
6.180387232371033907e-02 9.693750852083065240e-04
9.270580848556550513e-02 1.446788924999059403e-03
1.236077446474206781e-01 1.920608232737898045e-03
1.545096808092758511e-01 2.390617779192415714e-03
1.854116169711310103e-01 2.856611396051130479e-03
2.163135531329861971e-01 3.318425727853932788e-03
2.472154892948413563e-01 3.775951428701514005e-03
2.781174254566964876e-01 4.229130799943839683e-03
3.090193616185517023e-01 4.677953809847027432e-03
3.399212977804068614e-01 5.122447964778171874e-03
3.708232339422620205e-01 5.562670542701694809e-03
4.017251701041171796e-01 5.998702444697284059e-03
4.326271062659723943e-01 6.430640104851931445e-03
4.635290424278274979e-01 6.858591607008101589e-03
4.944309785896827125e-01 7.282672154303273734e-03
5.253329147515378716e-01 7.703000509522430969e-03
5.562348509133929753e-01 8.119697053472154161e-03
5.871367870752481899e-01 8.532881196146063774e-03
6.180387232371034045e-01 8.942670729516186828e-03
6.489406593989585081e-01 9.349180856720004304e-03
6.798425955608137228e-01 9.752522897643169444e-03
7.107445317226689374e-01 1.015280364171087038e-02
7.416464678845240410e-01 1.055012664230511182e-02
7.725484040463791446e-01 1.094459027513879773e-02
8.034503402082343593e-01 1.133628838546436521e-02
8.343522763700895739e-01 1.172531061167811188e-02
8.652542125319447885e-01 1.211174270892451110e-02
8.961561486937997811e-01 1.249566525467893201e-02
9.270580848556549958e-01 1.287715559037355510e-02
9.579600210175102104e-01 1.325628652698010619e-02
9.888619571793654250e-01 1.363312828663575289e-02
1.019763893341220529e+00 1.400774591380856901e-02
1.050665829503075743e+00 1.438020218773639232e-02
1.081567765664930736e+00 1.475055697521819066e-02
1.112469701826785951e+00 1.511886593619679413e-02
1.143371637988641165e+00 1.548518343619775112e-02
1.174273574150496380e+00 1.584956028109911139e-02
1.205175510312351594e+00 1.621204501154868693e-02
1.236077446474206809e+00 1.657268357935973851e-02
1.266979382636061802e+00 1.693152031832393517e-02
1.297881318797917016e+00 1.728859697339840337e-02
1.328783254959772231e+00 1.764395367151866748e-02
1.359685191121627446e+00 1.799762859799433970e-02
1.390587127283482660e+00 1.834965799650912013e-02
1.421489063445337875e+00 1.870007681632943411e-02
1.452390999607192867e+00 1.904891838870011525e-02
1.483292935769048082e+00 1.939621507405304285e-02
1.514194871930903297e+00 1.974199696758985323e-02
1.545096808092758289e+00 2.008629319369924573e-02
1.575998744254613504e+00 2.042913222956126151e-02
1.606900680416468719e+00 2.077054093433436041e-02
1.637802616578323933e+00 2.111054519636404447e-02
1.668704552740179148e+00 2.144916993318286141e-02
1.699606488902034362e+00 2.178643909151039074e-02
1.730508425063889577e+00 2.212237564725327496e-02
1.761410361225744348e+00 2.245700160550517452e-02
1.792312297387599562e+00 2.279033864775546411e-02
1.823214233549454777e+00 2.312240748468053289e-02
1.854116169711309992e+00 2.345322753253951259e-02
1.885018105873165206e+00 2.378281853119584149e-02
1.915920042035020421e+00 2.411119827888705616e-02
1.946821978196875635e+00 2.443838489745500664e-02
1.977723914358730850e+00 2.476439586153290212e-02
2.008625850520585843e+00 2.508924832214963832e-02
2.039527786682441057e+00 2.541295813591683619e-02
2.070429722844296272e+00 2.573554148305043712e-02
2.101331659006151487e+00 2.605701292574477343e-02
2.132233595168006257e+00 2.637738767340284257e-02
2.163135531329861472e+00 2.669667996461465298e-02
2.194037467491716686e+00 2.701490371436593083e-02
2.224939403653571901e+00 2.733207251403804369e-02
2.255841339815427116e+00 2.764819898419943953e-02
2.286743275977282330e+00 2.796329639262717937e-02
2.317645212139137545e+00 2.827737671268105643e-02
2.348547148300992760e+00 2.859045224132518784e-02
2.379449084462847974e+00 2.890253495191936681e-02
2.410351020624703189e+00 2.921363584701042529e-02
2.441252956786558403e+00 2.952376495833225825e-02
2.472154892948413618e+00 2.983293425924464504e-02
2.503056829110268833e+00 3.014115410508579410e-02
2.533958765272123603e+00 3.044843485119390347e-02
2.564860701433978818e+00 3.075478652930285078e-02
2.595762637595834033e+00 3.106021884754221057e-02
2.626664573757689247e+00 3.136474086683289225e-02
2.657566509919544462e+00 3.166836261890879078e-02
2.688468446081399676e+00 3.197109251748218861e-02
2.719370382243254891e+00 3.227293962347400902e-02
2.750272318405110106e+00 3.257391364501382308e-02
2.781174254566965320e+00 3.287402105418799070e-02
2.812076190728820535e+00 3.317327091191744903e-02
2.842978126890675750e+00 3.347166969028857186e-02
2.873880063052530964e+00 3.376922709743092332e-02
2.904781999214385735e+00 3.406595284147406061e-02
2.935683935376240949e+00 3.436185015846116714e-02
2.966585871538096164e+00 3.465692875652182786e-02
2.997487807699951379e+00 3.495119834378557916e-02
3.028389743861806593e+00 3.524465892025243491e-02
3.059291680023661808e+00 3.553732343009514266e-02
3.090193616185516579e+00 3.582919834540007620e-02
3.121095552347371793e+00 3.612028690221042587e-02
3.151997488509227008e+00 3.641059880865575582e-02
3.182899424671082222e+00 3.670013730077924946e-02
3.213801360832937437e+00 3.698891208671047093e-02
3.244703296994792652e+00 3.727692640249261058e-02
3.275605233156647866e+00 3.756418672021203525e-02
3.306507169318503081e+00 3.785069951195513260e-02
3.337409105480358296e+00 3.813647124980826253e-02
3.368311041642213510e+00 3.842150516981462927e-02
3.399212977804068725e+00 3.870580774406059965e-02
3.430114913965923940e+00 3.898938868067573088e-02
3.461016850127779154e+00 3.927224797966003683e-02
3.491918786289633481e+00 3.955439211309987740e-02
3.522820722451488695e+00 3.983582755308164025e-02
3.553722658613343910e+00 4.011655753564850879e-02
3.584624594775199125e+00 4.039658853288684986e-02
3.615526530937054339e+00 4.067592378083986770e-02
3.646428467098909554e+00 4.095456975159391527e-02
3.677330403260764768e+00 4.123252968119220374e-02
3.708232339422619983e+00 4.150980680567791653e-02
3.739134275584475198e+00 4.178641083318059696e-02
3.770036211746330412e+00 4.206234176370025890e-02
3.800938147908185627e+00 4.233760606932327614e-02
3.831840084070040842e+00 4.261220698609285290e-02
3.862742020231896056e+00 4.288614775005214486e-02
3.893643956393751271e+00 4.315943483328755353e-02
3.924545892555606486e+00 4.343206823579905812e-02
3.955447828717461700e+00 4.370405766571623662e-02
3.986349764879316915e+00 4.397540312303907517e-02
4.017251701041171685e+00 4.424610784381077799e-02
4.048153637203027344e+00 4.451617830011771887e-02
4.079055573364882115e+00 4.478561772800307428e-02
4.109957509526737773e+00 4.505442936351003458e-02
4.140859445688592544e+00 4.532261320663859977e-02
4.171761381850448203e+00 4.559017896551834093e-02
4.202663318012302973e+00 4.585712987619243453e-02
4.233565254174158632e+00 4.612346270261770409e-02
4.264467190336012514e+00 4.638918715292369988e-02
4.295369126497868173e+00 4.665430322711042882e-02
4.326271062659722944e+00 4.691881416122108128e-02
4.357172998821578602e+00 4.718272642734202410e-02
4.388074934983433373e+00 4.744604002547327115e-02
4.418976871145289032e+00 4.770876142770118233e-02
4.449878807307143802e+00 4.797088739798257423e-02
4.480780743468999461e+00 4.823242764444701097e-02
4.511682679630854231e+00 4.849338216709449256e-02
4.542584615792709890e+00 4.875375420196822324e-02
4.573486551954564661e+00 4.901354698511135866e-02
4.604388488116420319e+00 4.927276051652391964e-02
4.635290424278275090e+00 4.953140450433546338e-02
4.666192360440130749e+00 4.978947247645961610e-02
4.697094296601985519e+00 5.004697414102593500e-02
4.727996232763841178e+00 5.030390949803443396e-02
4.758898168925695948e+00 5.056028178352828945e-02
4.789800105087550719e+00 5.081609423355069183e-02
4.820702041249406378e+00 5.107134684810164110e-02
4.851603977411261148e+00 5.132604609926751105e-02
4.882505913573116807e+00 5.158018875100511130e-02
4.913407849734971578e+00 5.183378127540082952e-02
4.944309785896827236e+00 5.208682690849783525e-02
4.975211722058682007e+00 5.233932565029614237e-02
5.006113658220537665e+00 5.259128073683893428e-02
5.037015594382392436e+00 5.284269540416938749e-02
5.067917530544247207e+00 5.309356965228752279e-02
5.098819466706102865e+00 5.334390671723651667e-02
5.129721402867957636e+00 5.359370983505955949e-02
5.160623339029812406e+00 5.384298224179983466e-02
5.191525275191668065e+00 5.409172070141415878e-02
5.222427211353522836e+00 5.433993168598890561e-02
5.253329147515378494e+00 5.458761843156726551e-02
5.284231083677233265e+00 5.483477770210604119e-02
5.315133019839088924e+00 5.508141596969160642e-02
5.346034956000943694e+00 5.532753647036717931e-02
5.376936892162799353e+00 5.557313596808952788e-02
5.407838828324654123e+00 5.581821769890187718e-02
5.438740764486509782e+00 5.606278813489057322e-02
5.469642700648364553e+00 5.630684404001245341e-02
5.500544636810220211e+00 5.655038865031069423e-02
5.531446572972074982e+00 5.679342196578528873e-02
5.562348509133930641e+00 5.703595045852262457e-02
5.593250445295785411e+00 5.727797412852268788e-02
5.624152381457641070e+00 5.751949297578548559e-02
5.655054317619495841e+00 5.776051023635422194e-02
5.685956253781351499e+00 5.800102591022886223e-02
5.716858189943206270e+00 5.824104323345262457e-02
5.747760126105061929e+00 5.848056544206869239e-02
5.778662062266916699e+00 5.871958930003385452e-02
5.809563998428771470e+00 5.895811804339132212e-02
5.840465934590626240e+00 5.919615814422746203e-02
5.871367870752481899e+00 5.943370636649909083e-02
5.902269806914336669e+00 5.967076271020620853e-02
5.933171743076192328e+00 5.990733364743518197e-02
5.964073679238047099e+00 6.014341917818601807e-02
5.994975615399902757e+00 6.037901930245870297e-02
6.025877551561757528e+00 6.061413402025327135e-02
6.056779487723613187e+00 6.084876656761287889e-02
6.087681423885467957e+00 6.108292018058071593e-02
6.118583360047323616e+00 6.131659485915679636e-02
6.149485296209178387e+00 6.154978736729791594e-02
6.180387232371033157e+00 6.178250741313365962e-02
6.211289168532887928e+00 6.201474852457763282e-02
6.242191104694743586e+00 6.224651717371621623e-02
6.273093040856598357e+00 6.247781336054942375e-02
6.303994977018454016e+00 6.270863708507722067e-02
6.334896913180308786e+00 6.293898834729964864e-02
6.365798849342164445e+00 6.316887361930305367e-02
6.396700785504019215e+00 6.339828966504426622e-02
6.427602721665874874e+00 6.362723972056645583e-02
6.458504657827729645e+00 6.385572054982643908e-02
6.489406593989585303e+00 6.408374186095380787e-02
6.520308530151440074e+00 6.431129718186213984e-02
6.551210466313295733e+00 6.453838974859464617e-02
6.582112402475150503e+00 6.476502279719452415e-02
6.613014338637006162e+00 6.499119632766177379e-02
6.643916274798860933e+00 6.521691033999636733e-02
6.674818210960716591e+00 6.544216807024151594e-02
6.705720147122571362e+00 6.566696628235402233e-02
6.736622083284427021e+00 6.589131144842028109e-02
6.767524019446281791e+00 6.611520033239708105e-02
6.798425955608137450e+00 6.633863293428442220e-02
6.829327891769992220e+00 6.656161572616869915e-02
6.860229827931847879e+00 6.678414870804989800e-02
6.891131764093702650e+00 6.700622864388482147e-02
6.922033700255558308e+00 6.722785876971668073e-02
6.952935636417413079e+00 6.744903908554546190e-02
6.983837572579266961e+00 6.766977282741436228e-02
7.014739508741123508e+00 6.789005999532336799e-02
7.045641444902977391e+00 6.810989735322929561e-02
7.076543381064833937e+00 6.832929460926170928e-02
7.107445317226687820e+00 6.854824529133424216e-02
7.138347253388544367e+00 6.876674939944689424e-02
7.169249189550398249e+00 6.898481340568601849e-02
7.200151125712253908e+00 6.920243731005164267e-02
7.231053061874108678e+00 6.941961787650055560e-02
7.261954998035964337e+00 6.963635834107595457e-02
7.292856934197819108e+00 6.985265870377785347e-02
7.323758870359674766e+00 7.006852220064942183e-02
7.354660806521529537e+00 7.028394559564747623e-02
7.385562742683385196e+00 7.049893212481520011e-02
7.416464678845239966e+00 7.071348178815260732e-02
7.447366615007095625e+00 7.092759782170288130e-02
7.478268551168950395e+00 7.114127698942282474e-02
7.509170487330806054e+00 7.135452252735562106e-02
7.540072423492660825e+00 7.156733443550129803e-02
7.570974359654516483e+00 7.177971271385982788e-02
7.601876295816371254e+00 7.199166059847439403e-02
7.632778231978226913e+00 7.220317485330184082e-02
7.663680168140081683e+00 7.241425871438533779e-02
7.694582104301937342e+00 7.262491218172488494e-02
7.725484040463792113e+00 7.283513849136366569e-02
7.756385976625646883e+00 7.304493117121529933e-02
7.787287912787502542e+00 7.325429992940937773e-02
7.818189848949357312e+00 7.346323829385949244e-02
7.849091785111212971e+00 7.367175273665203805e-02
7.879993721273066853e+00 7.387983678570063384e-02
7.910895657434923400e+00 7.408749691309164664e-02
7.941797593596777283e+00 7.429473311882510422e-02
7.972699529758633830e+00 7.450154540290096494e-02
8.003601465920487712e+00 7.470793052927607314e-02
8.034503402082343371e+00 7.491386584564810325e-02
8.065405338244199029e+00 7.511939989266487594e-02
8.096307274406054688e+00 7.532451001802407953e-02
8.127209210567908571e+00 7.552919945776888355e-02
8.158111146729764229e+00 7.573346821189930189e-02
8.189013082891619888e+00 7.593731304437215113e-02
8.219915019053475547e+00 7.614073719123061468e-02
8.250816955215329429e+00 7.634374388851787596e-02
8.281718891377185088e+00 7.654632990019075156e-02
8.312620827539040747e+00 7.674849846229242489e-02
8.343522763700896405e+00 7.695024633877971254e-02
8.374424699862750288e+00 7.715157676569579792e-02
8.405326636024605946e+00 7.735249297908387833e-02
8.436228572186461605e+00 7.755299174290075648e-02
8.467130508348317264e+00 7.775307305714641848e-02
8.498032444510171146e+00 7.795274015786408939e-02
8.528934380672025029e+00 7.815199304505374145e-02
8.559836316833880687e+00 7.835082848267220512e-02
8.590738252995736346e+00 7.854925294280583337e-02
8.621640189157592005e+00 7.874725995336825934e-02
8.652542125319445887e+00 7.894485598644586377e-02
8.683444061481301546e+00 7.914204104203864665e-02
8.714345997643157204e+00 7.933881188410341068e-02
8.745247933805012863e+00 7.953516851264016974e-02
8.776149869966866746e+00 7.973111739973529066e-02
8.807051806128722404e+00 7.992665207330240662e-02
8.837953742290578063e+00 8.012177576938468715e-02
8.868855678452433722e+00 8.031649172402534342e-02
8.899757614614287604e+00 8.051079670118116427e-02
8.930659550776143263e+00 8.070469393689534698e-02
8.961561486937998922e+00 8.089818019512470815e-02
8.992463423099854580e+00 8.109125871191243118e-02
9.023365359261708463e+00 8.128392625121534654e-02
9.054267295423564121e+00 8.147618928511979330e-02
9.085169231585419780e+00 8.166804134153943240e-02
9.116071167747275439e+00 8.185948889256061678e-02
9.146973103909129321e+00 8.205052546609695185e-02
9.177875040070984980e+00 8.224115753423487385e-02
9.208776976232840639e+00 8.243138509697432725e-02
9.239678912394696297e+00 8.262120491827214253e-02
9.270580848556550180e+00 8.281061699812833354e-02
9.301482784718404062e+00 8.299962780862925327e-02
9.332384720880261497e+00 8.318823087768853486e-02
9.363286657042115380e+00 8.337643267739255903e-02
9.394188593203971038e+00 8.356422673565494508e-02
9.425090529365824921e+00 8.375161952456207370e-02
9.455992465527682356e+00 8.393860780807074762e-02
9.486894401689536238e+00 8.412519158618096682e-02
9.517796337851391897e+00 8.431137409493594248e-02
9.548698274013245779e+00 8.449715533433564685e-02
9.579600210175101438e+00 8.468253206833689650e-02
9.610502146336957097e+00 8.486750753298290262e-02
9.641404082498812755e+00 8.505208172827362356e-02
9.672306018660666638e+00 8.523625465420910097e-02
9.703207954822522296e+00 8.542002631078930708e-02
9.734109890984377955e+00 8.560339993405743919e-02
9.765011827146233614e+00 8.578636905192713047e-02
9.795913763308087496e+00 8.596894013648473387e-02
9.826815699469943155e+00 8.615111318773027715e-02
9.857717635631798814e+00 8.633288496962054914e-02
9.888619571793654472e+00 8.651425871819876101e-02
9.919521507955508355e+00 8.669523443346488500e-02
9.950423444117364014e+00 8.687580887937576546e-02
9.981325380279219672e+00 8.705598852801774146e-02
1.001222731644107533e+01 8.723577014334764346e-02
1.004312925260292921e+01 8.741515372536548534e-02
1.007403118876478487e+01 8.759413927407122546e-02
1.010493312492664053e+01 8.777272678946491935e-02
1.013583506108849441e+01 8.795091950758973653e-02
1.016673699725035007e+01 8.812871742844563538e-02
1.019763893341220573e+01 8.830611731598947411e-02
1.022854086957406139e+01 8.848312240626443614e-02
1.025944280573591527e+01 8.865972946322729642e-02
1.029034474189777093e+01 8.883594495896449117e-02
1.032124667805962481e+01 8.901176565743279534e-02
1.035214861422148225e+01 8.918718832258901164e-02
1.038305055038333613e+01 8.936221942651952077e-02
1.041395248654519179e+01 8.953685573318115321e-02
1.044485442270704567e+01 8.971109724257390894e-02
1.047575635886890311e+01 8.988494719074095751e-02
1.050665829503075699e+01 9.005840234163911551e-02
1.053756023119261265e+01 9.023146593131158022e-02
1.056846216735446653e+01 9.040413795975835165e-02
1.059936410351632396e+01 9.057641519093623250e-02
1.063026603967817785e+01 9.074830409693158961e-02
1.066116797584003351e+01 9.091979820565807002e-02
1.069206991200188739e+01 9.109090075315887103e-02
1.072297184816374305e+01 9.126161497547713441e-02
1.075387378432559871e+01 9.143193763656970452e-02
1.078477572048745436e+01 9.160186873643659522e-02
1.081567765664930825e+01 9.177140827507775100e-02
1.084657959281116391e+01 9.194055948853642468e-02
1.087748152897301956e+01 9.210932237681258850e-02
1.090838346513487345e+01 9.227769370386303127e-02
1.093928540129672911e+01 9.244567670573097806e-02
1.097018733745858476e+01 9.261327138241641499e-02
1.100108927362044042e+01 9.278047773391932818e-02
1.103199120978229431e+01 9.294729576023973150e-02
1.106289314594414996e+01 9.311372869742083613e-02
1.109379508210600562e+01 9.327977007337621973e-02
1.112469701826786128e+01 9.344542636019227688e-02
1.115559895442971516e+01 9.361069432182583805e-02
1.118650089059157082e+01 9.377557719432007277e-02
1.121740282675342648e+01 9.394007497767498105e-02
1.124830476291528214e+01 9.410418443584736559e-02
1.127920669907713602e+01 9.426790880488043756e-02
1.131010863523899168e+01 9.443124484873099966e-02
1.134101057140084556e+01 9.459419903948541875e-02
1.137191250756270300e+01 9.475676814110052526e-02
1.140281444372455688e+01 9.491895215357630533e-02
1.143371637988641254e+01 9.508075107691275896e-02
1.146461831604826642e+01 9.524216814715308344e-02
1.149552025221012386e+01 9.540320012825406759e-02
1.152642218837197774e+01 9.556384702021573918e-02
1.155732412453383340e+01 9.572412176721083188e-02
1.158822606069568728e+01 9.588401789715299273e-02
1.161912799685754294e+01 9.604353217399901055e-02
1.165002993301939860e+01 9.620266136170568805e-02
1.168093186918125248e+01 9.636140869631625028e-02
1.171183380534310814e+01 9.651977741387385290e-02
1.174273574150496380e+01 9.667776427833531250e-02
1.177363767766681946e+01 9.683537252574384024e-02
1.180453961382867334e+01 9.699259892005622496e-02
1.183544154999052900e+01 9.714944669731566396e-02
1.186634348615238466e+01 9.730591585752215722e-02
1.189724542231424032e+01 9.746200316463249358e-02
1.192814735847609420e+01 9.761771185468991197e-02
1.195904929463794986e+01 9.777304192769435687e-02
1.198995123079980551e+01 9.792799338364586992e-02
1.202085316696166117e+01 9.808256945858762066e-02
1.205175510312351506e+01 9.823676368043322837e-02
1.208265703928537071e+01 9.839057928522589036e-02
1.211355897544722637e+01 9.854401950900880391e-02
1.214446091160908203e+01 9.869708435178194128e-02
1.217536284777093591e+01 9.884976734145893562e-02
1.220626478393279157e+01 9.900207818616936495e-02
1.223716672009464723e+01 9.915401041382684855e-02
1.226806865625650289e+01 9.930557049651776713e-02
1.229897059241835677e+01 9.945675196215572611e-02
1.232987252858021243e+01 9.960756128282712007e-02
1.236077446474206631e+01 9.975799522248875173e-02
1.239167640090392197e+01 9.990805378114062107e-02
1.242257833706577586e+01 1.000577369587827142e-01
1.245348027322763329e+01 1.002070512275014258e-01
1.248438220938948717e+01 1.003559901152104028e-01
1.251528414555134283e+01 1.005045536219096036e-01
1.254618608171319671e+01 1.006527482196854090e-01
1.257708801787505415e+01 1.008005706724946493e-01
1.260798995403690803e+01 1.009480209803373246e-01
1.263889189019876369e+01 1.010950991432134072e-01
1.266979382636061757e+01 1.012418051611229386e-01
1.270069576252247501e+01 1.013881422701090745e-01
1.273159769868432889e+01 1.015341104701718289e-01
1.276249963484618455e+01 1.016797097613111878e-01
1.279340157100803843e+01 1.018249433795703623e-01
1.282430350716989587e+01 1.019698210330788890e-01
1.285520544333174975e+01 1.021143265416208368e-01
1.288610737949360541e+01 1.022584599051962195e-01
1.291700931565545929e+01 1.024022308319346014e-01
1.294791125181731672e+01 1.025456328497495878e-01
1.297881318797917061e+01 1.026886691946843760e-01
1.300971512414102627e+01 1.028313398667389661e-01
1.304061706030288015e+01 1.029736448659133718e-01
1.307151899646473758e+01 1.031155841922075656e-01
1.310242093262659147e+01 1.032571578456215611e-01
1.313332286878844712e+01 1.033983690621985557e-01
1.316422480495030101e+01 1.035392146058953383e-01
1.319512674111215489e+01 1.036796977127551200e-01
1.322602867727401232e+01 1.038198151467347036e-01
1.325693061343586798e+01 1.039595701438772862e-01
1.328783254959772187e+01 1.040989627041828403e-01
1.331873448575957575e+01 1.042379928276513934e-01
1.334963642192143318e+01 1.043766605142829318e-01
1.338053835808328706e+01 1.045149690001206527e-01
1.341144029424514272e+01 1.046529150491213450e-01
1.344234223040699661e+01 1.047905018973282337e-01
1.347324416656885404e+01 1.049277263086981077e-01
1.350414610273070792e+01 1.050645947553173476e-01
1.353504803889256358e+01 1.052011007650995728e-01
1.356594997505441746e+01 1.053372508101311639e-01
1.359685191121627490e+01 1.054730416543689375e-01
1.362775384737812878e+01 1.056084732978128798e-01
1.365865578353998444e+01 1.057435489765062020e-01
1.368955771970183832e+01 1.058782686904488762e-01
1.372045965586369576e+01 1.060126324396409303e-01
1.375136159202554964e+01 1.061466402240823226e-01
1.378226352818740530e+01 1.062802952798162920e-01
1.381316546434925918e+01 1.064135943707995996e-01
1.384406740051111662e+01 1.065465374970323009e-01
1.387496933667297050e+01 1.066791278945575377e-01
1.390587127283482616e+01 1.068113655633753378e-01
1.393677320899668004e+01 1.069432505034856734e-01
1.396767514515853392e+01 1.070747827148885722e-01
1.399857708132039136e+01 1.072059621975840343e-01
1.402947901748224702e+01 1.073367921876152153e-01
1.406038095364410090e+01 1.074672694489389596e-01
1.409128288980595478e+01 1.075973972175984367e-01
1.412218482596781222e+01 1.077271787296368577e-01
1.415308676212966787e+01 1.078566075129678142e-01
1.418398869829152176e+01 1.079856868036345313e-01
1.421489063445337564e+01 1.081144198376801646e-01
1.424579257061523307e+01 1.082428066151047003e-01
1.427669450677708873e+01 1.083708438998650103e-01
1.430759644293894262e+01 1.084985349280042366e-01
1.433849837910079650e+01 1.086258796995223930e-01
1.436940031526265393e+01 1.087528814504626490e-01
1.440030225142450782e+01 1.088795369447818490e-01
1.443120418758636347e+01 1.090058461824799652e-01
1.446210612374821736e+01 1.091318123996002087e-01
1.449300805991007479e+01 1.092574355961425658e-01
1.452390999607192867e+01 1.093827190081502199e-01
1.455481193223378433e+01 1.095076561635368040e-01
1.458571386839563822e+01 1.096322535343886989e-01
1.461661580455749565e+01 1.097565078846627074e-01
1.464751774071934953e+01 1.098804224504020127e-01
1.467841967688120519e+01 1.100039972316066011e-01
1.470932161304305907e+01 1.101272354643196977e-01
1.474022354920491296e+01 1.102501306764549077e-01
1.477112548536677039e+01 1.103726925761418093e-01
1.480202742152862605e+01 1.104949114552508244e-01
1.483292935769047993e+01 1.106167970219114893e-01
1.486383129385233381e+01 1.107383428040374929e-01
1.489473323001419125e+01 1.108595552737151463e-01
1.492563516617604691e+01 1.109804279588581244e-01
1.495653710233790079e+01 1.111009705675959497e-01
1.498743903849975467e+01 1.112211766278422692e-01
1.501834097466161211e+01 1.113410493756402803e-01
1.504924291082346777e+01 1.114605888109899551e-01
1.508014484698532165e+01 1.115797949338913075e-01
1.511104678314717553e+01 1.116986677443443376e-01
1.514194871930903297e+01 1.118172104783922566e-01
1.517285065547088863e+01 1.119354231360350088e-01
1.520375259163274251e+01 1.120533057172726499e-01
1.523465452779459639e+01 1.121708582221051381e-01
1.526555646395645383e+01 1.122880806505325152e-01
1.529645840011830948e+01 1.124049730025547394e-01
1.532736033628016337e+01 1.125215385142150082e-01
1.535826227244201725e+01 1.126377771855133492e-01
1.538916420860387468e+01 1.127536890164497485e-01
1.542006614476572857e+01 1.128692740070241646e-01
1.545096808092758423e+01 1.129845353932798641e-01
1.548187001708943811e+01 1.130994699391735941e-01
1.551277195325129377e+01 1.132140808807485799e-01
1.554367388941314942e+01 1.133283682180047797e-01
1.557457582557500508e+01 1.134423287148990656e-01
1.560547776173685897e+01 1.135559720795609323e-01
1.563637969789871462e+01 1.136692886038608852e-01
1.566728163406057028e+01 1.137822879959284328e-01
1.569818357022242594e+01 1.138949637836772222e-01
1.572908550638427982e+01 1.140073224391936479e-01
1.575998744254613371e+01 1.141193574903912877e-01
1.579088937870799114e+01 1.142310754093565639e-01
1.582179131486984680e+01 1.143424761960894348e-01
1.585269325103170068e+01 1.144535598505899421e-01
1.588359518719355457e+01 1.145643231368148607e-01
1.591449712335541200e+01 1.146747725268505991e-01
1.594539905951726766e+01 1.147849047846539461e-01
1.597630099567912154e+01 1.148947231462680851e-01
1.600720293184097542e+01 1.150042243756498606e-01
1.603810486800283286e+01 1.151134117088424280e-01
1.606900680416468674e+01 1.152222883818889848e-01
1.609990874032654062e+01 1.153308511587463475e-01
1.613081067648839806e+01 1.154391000394145161e-01
1.616171261265025549e+01 1.155470414959798714e-01
1.619261454881210938e+01 1.156546690563560187e-01
1.622351648497396326e+01 1.157619891926293387e-01
1.625441842113581714e+01 1.158689986687566759e-01
1.628532035729767102e+01 1.159756974847379746e-01
1.631622229345952846e+01 1.160820921126596572e-01
1.634712422962138234e+01 1.161881760804353292e-01
1.637802616578323978e+01 1.162939558601513712e-01
1.640892810194509366e+01 1.163994282157645721e-01
1.643983003810695109e+01 1.165045931472749596e-01
1.647073197426880498e+01 1.166094538907257172e-01
1.650163391043065886e+01 1.167140136821600421e-01
1.653253584659251274e+01 1.168182660494915120e-01
1.656343778275437018e+01 1.169222174648065632e-01
1.659433971891622406e+01 1.170258646920619705e-01
1.662524165507808149e+01 1.171292109673009590e-01
1.665614359123993538e+01 1.172322562905234594e-01
1.668704552740179281e+01 1.173350038977727106e-01
1.671794746356364669e+01 1.174374505530055290e-01
1.674884939972550058e+01 1.175395962562219010e-01
1.677975133588735446e+01 1.176414474795082071e-01
1.681065327204921189e+01 1.177429977507780529e-01
1.684155520821106578e+01 1.178442535421178328e-01
1.687245714437292321e+01 1.179452116174843496e-01
1.690335908053477709e+01 1.180458752129208005e-01
1.693426101669663453e+01 1.181462443284271857e-01
1.696516295285848841e+01 1.182463189640034912e-01
1.699606488902034229e+01 1.183460991196497308e-01
1.702696682518219617e+01 1.184455847953659047e-01
1.705786876134405006e+01 1.185447824632383518e-01
1.708877069750590749e+01 1.186436856511807608e-01
1.711967263366776137e+01 1.187422975952362875e-01
1.715057456982961881e+01 1.188406215314481013e-01
1.718147650599147269e+01 1.189386542237730326e-01
1.721237844215333013e+01 1.190363956722110955e-01
1.724328037831518401e+01 1.191338523488486428e-01
1.727418231447703789e+01 1.192310210176424912e-01
1.730508425063889177e+01 1.193279016785926544e-01
1.733598618680074921e+01 1.194244943316991048e-01
1.736688812296260309e+01 1.195208022130050535e-01
1.739779005912446053e+01 1.196168285585536839e-01
1.742869199528631441e+01 1.197125668962586154e-01
1.745959393144817184e+01 1.198080236982062285e-01
1.749049586761002573e+01 1.199031989643965235e-01
1.752139780377187961e+01 1.199980894587863028e-01
1.755229973993373349e+01 1.200926984174187639e-01
1.758320167609559093e+01 1.201870290763371041e-01
1.761410361225744481e+01 1.202810781994981121e-01
1.764500554841930224e+01 1.203748490229449852e-01
1.767590748458115613e+01 1.204683415466777374e-01
1.770680942074301356e+01 1.205615557706963409e-01
1.773771135690486744e+01 1.206544916950008234e-01
1.776861329306672133e+01 1.207471525556343545e-01
1.779951522922857521e+01 1.208395383525969341e-01
1.783041716539042909e+01 1.209316458498453928e-01
1.786131910155228653e+01 1.210234815194660973e-01
1.789222103771414396e+01 1.211150388893726670e-01
1.792312297387599784e+01 1.212063276676946522e-01
1.795402491003785173e+01 1.212973413823457136e-01
1.798492684619970916e+01 1.213880832693689793e-01
1.801582878236156304e+01 1.214785533287645186e-01
1.804673071852341693e+01 1.215687547965754872e-01
1.807763265468527081e+01 1.216586844367586878e-01
1.810853459084712824e+01 1.217483454853573316e-01
1.813943652700898213e+01 1.218377379423713908e-01
1.817033846317083956e+01 1.219268650438440627e-01
1.820124039933269344e+01 1.220157203176889943e-01
1.823214233549455088e+01 1.221043134720357359e-01
1.826304427165640476e+01 1.221926380347978930e-01
1.829394620781825864e+01 1.222806972420186628e-01
1.832484814398011252e+01 1.223684943297412564e-01
1.835575008014196996e+01 1.224560260619224350e-01
1.838665201630382384e+01 1.225432956746054514e-01
1.841755395246568128e+01 1.226303031677902500e-01
1.844845588862753516e+01 1.227170485414768725e-01
1.847935782478939259e+01 1.228035317956652911e-01
1.851025976095124648e+01 1.228897561663986893e-01
1.854116169711310036e+01 1.229757184176339113e-01
1.857206363327495424e+01 1.230614250214573102e-01
1.860296556943680812e+01 1.231468695057825052e-01
1.863386750559866556e+01 1.232320583426958910e-01
1.866476944176052299e+01 1.233169915321974536e-01
1.869567137792237688e+01 1.234016658382440096e-01
1.872657331408423076e+01 1.234860877329219259e-01
1.875747525024608819e+01 1.235702507441448356e-01
1.878837718640794208e+01 1.236541645800423028e-01
1.881927912256979596e+01 1.237378195324847635e-01
1.885018105873164984e+01 1.238212253096017817e-01
1.888108299489350728e+01 1.239043786753501880e-01
1.891198493105536471e+01 1.239872763936867434e-01
1.894288686721721859e+01 1.240699249366978701e-01
1.897378880337907248e+01 1.241523243043835406e-01
1.900469073954092991e+01 1.242344744967437686e-01
1.903559267570278379e+01 1.243163755137785681e-01
1.906649461186463768e+01 1.243980273554878974e-01
1.909739654802649156e+01 1.244794332579149954e-01
1.912829848418834899e+01 1.245605899850166370e-01
1.915920042035020288e+01 1.246415007728360058e-01
1.919010235651206031e+01 1.247221526772003958e-01
1.922100429267391419e+01 1.248025748224984438e-01
1.925190622883577163e+01 1.248827510285142467e-01
1.928280816499762551e+01 1.249626845312909740e-01
1.931371010115947939e+01 1.250423753308286257e-01
1.934461203732133328e+01 1.251218234271272156e-01
1.937551397348319071e+01 1.252010288201867438e-01
1.940641590964504459e+01 1.252799947460503938e-01
1.943731784580690203e+01 1.253587212047181654e-01
1.946821978196875591e+01 1.254372081961900309e-01
1.949912171813060979e+01 1.255154524844228348e-01
1.953002365429246723e+01 1.255934637775461271e-01
1.956092559045432111e+01 1.256712356034735689e-01
1.959182752661617499e+01 1.257487679622051047e-01
1.962272946277802887e+01 1.258260673258271289e-01
1.965363139893988631e+01 1.259031304582964583e-01
1.968453333510174375e+01 1.259799573596130928e-01
1.971543527126359763e+01 1.260565512658202436e-01
1.974633720742545151e+01 1.261329121769178552e-01
1.977723914358730894e+01 1.262090400929059830e-01
1.980814107974916283e+01 1.262849317777414160e-01
1.983904301591101671e+01 1.263605969395537043e-01
1.986994495207287059e+01 1.264360291062564812e-01
1.990084688823472803e+01 1.265112315138929577e-01
1.993174882439658546e+01 1.265862041624631062e-01
1.996265076055843934e+01 1.266609470519669267e-01
1.999355269672029323e+01 1.267354601824044469e-01
2.002445463288215066e+01 1.268097467898188224e-01
2.005535656904400454e+01 1.268838036381668977e-01
2.008625850520585843e+01 1.269576371995350117e-01
2.011716044136771231e+01 1.270312442378800089e-01
2.014806237752956974e+01 1.271046279892450448e-01
2.017896431369142363e+01 1.271777852175869361e-01
2.020986624985328106e+01 1.272507191589489217e-01
2.024076818601513494e+01 1.273234298133309461e-01
2.027167012217698883e+01 1.273959171807330371e-01
2.030257205833884626e+01 1.274681812611551668e-01
2.033347399450070014e+01 1.275402252906405465e-01
2.036437593066255403e+01 1.276120492691891761e-01
2.039527786682441146e+01 1.276836531968010280e-01
2.042617980298626534e+01 1.277550370734761576e-01
2.045708173914812278e+01 1.278262008992145093e-01
2.048798367530997666e+01 1.278971479100592945e-01
2.051888561147183054e+01 1.279678748699673019e-01
2.054978754763368798e+01 1.280383882510249538e-01
2.058068948379554186e+01 1.281086815811458557e-01
2.061159141995739574e+01 1.281787613324163466e-01
2.064249335611924963e+01 1.282486242687932987e-01
2.067339529228110706e+01 1.283182736263198676e-01
2.070429722844296450e+01 1.283877094049960532e-01
2.073519916460481838e+01 1.284569316048218279e-01
2.076610110076667226e+01 1.285259434618404306e-01
2.079700303692852970e+01 1.285947417400086779e-01
2.082790497309038358e+01 1.286633296753696976e-01
2.085880690925223746e+01 1.287317072679235175e-01
2.088970884541409134e+01 1.287998745176701931e-01
2.092061078157594878e+01 1.288678314246096412e-01
2.095151271773780621e+01 1.289355812247850730e-01
2.098241465389966010e+01 1.290031206821533327e-01
2.101331659006151398e+01 1.290704562688007595e-01
2.104421852622336786e+01 1.291375815126409865e-01
2.107512046238522530e+01 1.292045028857604083e-01
2.110602239854707918e+01 1.292712171521158138e-01
2.113692433470893306e+01 1.293377275477504140e-01
2.116782627087079049e+01 1.294040340726641813e-01
2.119872820703264793e+01 1.294701334908139601e-01
2.122963014319450181e+01 1.295360322742861170e-01
2.126053207935635569e+01 1.296017271870374410e-01
2.129143401551820958e+01 1.296672214651111155e-01
2.132233595168006701e+01 1.297325118724639847e-01
2.135323788784192089e+01 1.297976048811824157e-01
2.138413982400377478e+01 1.298624940191800414e-01
2.141504176016563221e+01 1.299271889945863845e-01
2.144594369632748609e+01 1.299916800992719224e-01
2.147684563248934353e+01 1.300559738053230219e-01
2.150774756865119741e+01 1.301200733487828665e-01
2.153864950481305129e+01 1.301839722575650615e-01
2.156955144097490873e+01 1.302476737677128460e-01
2.160045337713676261e+01 1.303111811152693478e-01
2.163135531329861649e+01 1.303744910641914112e-01
2.166225724946047038e+01 1.304376068505222197e-01
2.169315918562232781e+01 1.305005284742617733e-01
2.172406112178418525e+01 1.305632559354100719e-01
2.175496305794603913e+01 1.306257924700102990e-01
2.178586499410789301e+01 1.306881316059760878e-01
2.181676693026974689e+01 1.307502830514370162e-01
2.184766886643160433e+01 1.308122403343066620e-01
2.187857080259345821e+01 1.308740066906282362e-01
2.190947273875531209e+01 1.309355821204017389e-01
2.194037467491716953e+01 1.309969698596703813e-01
2.197127661107902696e+01 1.310581666723909522e-01
2.200217854724088085e+01 1.311191757946066627e-01
2.203308048340273473e+01 1.311799972263174574e-01
2.206398241956458861e+01 1.312406309675233917e-01
2.209488435572644605e+01 1.313010802542676214e-01
2.212578629188829993e+01 1.313613386144637796e-01
2.215668822805015381e+01 1.314214125201982608e-01
2.218759016421201125e+01 1.314813019714710374e-01
2.221849210037386868e+01 1.315410069682821370e-01
2.224939403653572256e+01 1.316005275106315320e-01
2.228029597269757645e+01 1.316598635985192223e-01
2.231119790885943033e+01 1.317190152319452356e-01
2.234209984502128776e+01 1.317779888829959389e-01
2.237300178118314165e+01 1.318367780795849098e-01
2.240390371734499553e+01 1.318953860577554149e-01
2.243480565350685296e+01 1.319538128175073988e-01
2.246570758966870685e+01 1.320120615948840725e-01
2.249660952583056428e+01 1.320701323898854362e-01
2.252751146199241816e+01 1.321280219664682787e-01
2.255841339815427204e+01 1.321857303246326276e-01
2.258931533431612593e+01 1.322432639364648221e-01
2.262021727047798336e+01 1.323006163298785232e-01
2.265111920663983724e+01 1.323577907409169419e-01
2.268202114280169113e+01 1.324147904056232061e-01
2.271292307896354856e+01 1.324716153239973160e-01
2.274382501512540600e+01 1.325282622599961435e-01
2.277472695128725988e+01 1.325847344496628166e-01
2.280562888744911376e+01 1.326410351290405465e-01
2.283653082361096764e+01 1.326971610620861775e-01
2.286743275977282508e+01 1.327531154848428374e-01
2.289833469593467896e+01 1.328088951612673707e-01
2.292923663209653284e+01 1.328645033274029608e-01
2.296013856825839028e+01 1.329199367472064242e-01
2.299104050442024771e+01 1.329751986567209443e-01
2.302194244058210160e+01 1.330302922919897324e-01
2.305284437674395548e+01 1.330852144169695495e-01
2.308374631290580936e+01 1.331399682677036067e-01
2.311464824906766680e+01 1.331945506081487485e-01
2.314555018522952068e+01 1.332489679103913138e-01
2.317645212139137456e+01 1.333032137023449359e-01
2.320735405755323200e+01 1.333572944560959816e-01
2.323825599371508588e+01 1.334112069356012675e-01
2.326915792987694331e+01 1.334649543769040048e-01
2.330005986603879720e+01 1.335185335439609822e-01
2.333096180220065108e+01 1.335719476728153832e-01
2.336186373836250496e+01 1.336251999995104189e-01
2.339276567452436240e+01 1.336782840519596949e-01
2.342366761068621628e+01 1.337312063022495778e-01
2.345456954684807371e+01 1.337839667503800956e-01
2.348547148300992760e+01 1.338365621603080369e-01
2.351637341917178503e+01 1.338889957680766130e-01
2.354727535533363891e+01 1.339412675736857961e-01
2.357817729149549280e+01 1.339933775771355862e-01
2.360907922765734668e+01 1.340453257784260110e-01
2.363998116381920411e+01 1.340971154136002541e-01
2.367088309998105800e+01 1.341487432466151319e-01
2.370178503614291188e+01 1.342002125135138002e-01
2.373268697230476931e+01 1.342515232142962589e-01
2.376358890846662675e+01 1.343026753489625358e-01
2.379449084462848063e+01 1.343536721535558143e-01
2.382539278079033451e+01 1.344045103920328832e-01
2.385629471695218839e+01 1.344551900643937981e-01
2.388719665311404583e+01 1.345057144066816590e-01
2.391809858927589971e+01 1.345560834188965493e-01
2.394900052543775359e+01 1.346062971010384413e-01
2.397990246159961103e+01 1.346563586891504904e-01
2.401080439776146491e+01 1.347062617111463578e-01
2.404170633392332235e+01 1.347560126391124102e-01
2.407260827008517623e+01 1.348056114730486477e-01
2.410351020624703011e+01 1.348550549769118867e-01
2.413441214240888399e+01 1.349043496227884942e-01
2.416531407857074143e+01 1.349534889385920755e-01
2.419621601473259531e+01 1.350024761603658696e-01
2.422711795089445275e+01 1.350513145241530044e-01
2.425801988705630663e+01 1.351000007939103520e-01
2.428892182321816406e+01 1.351485349696378568e-01
2.431982375938001795e+01 1.351969235234219413e-01
2.435072569554187183e+01 1.352451599831762108e-01
2.438162763170372571e+01 1.352932508209870044e-01
2.441252956786558315e+01 1.353411895647680108e-01
2.444343150402743703e+01 1.353889826866055690e-01
2.447433344018929446e+01 1.354366301864996791e-01
2.450523537635114835e+01 1.354841288284071854e-01
2.453613731251300578e+01 1.355314786123280324e-01
2.456703924867485966e+01 1.355786860103486424e-01
2.459794118483671355e+01 1.356257445503826209e-01
2.462884312099856743e+01 1.356726607045163346e-01
2.465974505716042486e+01 1.357194312367066280e-01
2.469064699332227875e+01 1.357660593829966289e-01
2.472154892948413263e+01 1.358125419073432372e-01
2.475245086564599006e+01 1.358588788097463695e-01
2.478335280180784395e+01 1.359050733262492372e-01
2.481425473796969783e+01 1.359511254568518956e-01
2.484515667413155171e+01 1.359970352015542616e-01
2.487605861029341270e+01 1.360428057963995740e-01
2.490696054645526658e+01 1.360884307693014661e-01
2.493786248261712046e+01 1.361339165923462768e-01
2.496876441877897435e+01 1.361792632655339785e-01
2.499966635494083178e+01 1.362244675528214710e-01
2.503056829110268566e+01 1.362695359262950656e-01
2.506147022726453955e+01 1.363144619138684510e-01
2.509237216342639343e+01 1.363592519876279108e-01
2.512327409958825442e+01 1.364039029115303170e-01
2.515417603575010830e+01 1.364484146855756697e-01
2.518507797191196218e+01 1.364927905458071244e-01
2.521597990807381606e+01 1.365370272561814979e-01
2.524688184423567350e+01 1.365811280527420291e-01
2.527778378039752738e+01 1.366250961715318457e-01
2.530868571655938126e+01 1.366689251404646088e-01
2.533958765272123514e+01 1.367126181955834741e-01
2.537048958888309613e+01 1.367561785729316803e-01
2.540139152504495001e+01 1.367996030364659887e-01
2.543229346120680390e+01 1.368428948222295827e-01
2.546319539736865778e+01 1.368860539302225177e-01
2.549409733353051521e+01 1.369290771244015825e-01
2.552499926969236910e+01 1.369719676408099052e-01
2.555590120585422298e+01 1.370147287154907800e-01
2.558680314201607686e+01 1.370573538763577293e-01
2.561770507817793074e+01 1.370998495954972307e-01
2.564860701433979173e+01 1.371422158729091734e-01
2.567950895050164561e+01 1.371844462365072737e-01
2.571041088666349950e+01 1.372265374502482926e-01
2.574131282282535338e+01 1.372685056943481752e-01
2.577221475898721081e+01 1.373103477327637378e-01
2.580311669514906470e+01 1.373520603294518250e-01
2.583401863131091858e+01 1.373936402483691976e-01
2.586492056747277246e+01 1.374350971976454616e-01
2.589582250363463345e+01 1.374764214691510389e-01
2.592672443979648733e+01 1.375176227710154520e-01
2.595762637595834121e+01 1.375586946311523617e-01
2.598852831212019510e+01 1.375996402856049794e-01
2.601943024828205253e+01 1.376404597343732772e-01
2.605033218444390641e+01 1.376811529774572551e-01
2.608123412060576030e+01 1.377217232509001243e-01
2.611213605676761418e+01 1.377621673186586460e-01
2.614303799292947517e+01 1.378024884167760589e-01
2.617393992909132905e+01 1.378426833092091519e-01
2.620484186525318293e+01 1.378827584680442919e-01
2.623574380141503681e+01 1.379227041851519564e-01
2.626664573757689425e+01 1.379625301686616401e-01
2.629754767373874813e+01 1.380022331825302151e-01
2.632844960990060201e+01 1.380418132267576814e-01
2.635935154606245590e+01 1.380812703013439835e-01
2.639025348222430978e+01 1.381206076423323603e-01
2.642115541838617077e+01 1.381598252497228119e-01
2.645205735454802465e+01 1.381989198874721270e-01
2.648295929070987853e+01 1.382378947916234890e-01
2.651386122687173597e+01 1.382767499621769258e-01
2.654476316303358985e+01 1.383154853991324096e-01
2.657566509919544373e+01 1.383541043385331515e-01
2.660656703535729761e+01 1.383926035443359404e-01
2.663746897151915149e+01 1.384309830165407762e-01
2.666837090768101248e+01 1.384692427551476868e-01
2.669927284384286637e+01 1.385073892322430389e-01
2.673017478000472025e+01 1.385454192117836214e-01
2.676107671616657413e+01 1.385833294577262786e-01
2.679197865232843156e+01 1.386211264421573497e-01
2.682288058849028545e+01 1.386588036929904955e-01
2.685378252465213933e+01 1.386963676823120828e-01
2.688468446081399321e+01 1.387338151740789005e-01
2.691558639697585420e+01 1.387711494043341598e-01
2.694648833313770808e+01 1.388083671370346772e-01
2.697739026929956196e+01 1.388454716082236085e-01
2.700829220546141585e+01 1.388824595818577978e-01
2.703919414162327328e+01 1.389193375300236122e-01
2.707009607778512716e+01 1.389561022166778403e-01
2.710099801394698105e+01 1.389927536418205101e-01
2.713189995010883493e+01 1.390292950414948325e-01
2.716280188627068881e+01 1.390657231796575410e-01
2.719370382243254980e+01 1.391020380563087189e-01
2.722460575859440368e+01 1.391382396714483105e-01
2.725550769475625756e+01 1.391743344971627105e-01
2.728640963091811500e+01 1.392103160613655799e-01
2.731731156707996888e+01 1.392461876001000465e-01
2.734821350324182276e+01 1.392819491133661380e-01
2.737911543940367665e+01 1.393176038372070102e-01
2.741001737556553053e+01 1.393531452995363518e-01
2.744091931172739152e+01 1.393885799724405017e-01
2.747182124788924540e+01 1.394239078559194323e-01
2.750272318405109928e+01 1.394591257139300156e-01
2.753362512021295672e+01 1.394942367825154073e-01
2.756452705637481060e+01 1.395292410616756074e-01
2.759542899253666448e+01 1.395641385514105881e-01
2.762633092869851836e+01 1.395989260156772216e-01
2.765723286486037225e+01 1.396336099265618469e-01
2.768813480102223323e+01 1.396681870480212806e-01
2.771903673718408712e+01 1.397026573800555227e-01
2.774993867334594100e+01 1.397370241587077566e-01
2.778084060950779488e+01 1.397712841479347989e-01
2.781174254566965232e+01 1.398054405837798331e-01
2.784264448183150620e+01 1.398394934662428590e-01
2.787354641799336008e+01 1.398734427953239046e-01
2.790444835415521396e+01 1.399072885710229419e-01
2.793535029031706785e+01 1.399410275572967877e-01
2.796625222647892883e+01 1.399746662262318087e-01
2.799715416264078272e+01 1.400082045778280326e-01
2.802805609880263660e+01 1.400416393760422207e-01
2.805895803496449403e+01 1.400749706208744283e-01
2.808985997112634792e+01 1.401082015483678389e-01
2.812076190728820180e+01 1.401413321585223970e-01
2.815166384345005568e+01 1.401743624513381581e-01
2.818256577961190956e+01 1.402072891907719110e-01
2.821346771577377055e+01 1.402401188489100503e-01
2.824436965193562443e+01 1.402728449536661814e-01
2.827527158809747831e+01 1.403054707410834878e-01
2.830617352425933575e+01 1.403379962111619694e-01
2.833707546042118963e+01 1.403704245999448375e-01
2.836797739658304351e+01 1.404027526713889085e-01
2.839887933274489740e+01 1.404349836615373381e-01
2.842978126890675128e+01 1.404671175703901265e-01
2.846068320506861227e+01 1.404991543979473012e-01
2.849158514123046615e+01 1.405310909081656512e-01
2.852248707739232003e+01 1.405629335731315710e-01
2.855338901355417747e+01 1.405946791568018495e-01
2.858429094971603135e+01 1.406263276591764866e-01
2.861519288587788523e+01 1.406578790802555379e-01
2.864609482203973911e+01 1.406893398921253147e-01
2.867699675820159300e+01 1.407207036226994779e-01
2.870789869436344688e+01 1.407519702719779719e-01
2.873880063052530787e+01 1.407831430760040636e-01
2.876970256668716175e+01 1.408142220347776974e-01
2.880060450284901563e+01 1.408452071482989010e-01
2.883150643901087307e+01 1.408761016526108578e-01
2.886240837517272695e+01 1.409068990756271733e-01
2.889331031133458083e+01 1.409376026533910586e-01
2.892421224749643471e+01 1.409682156219456972e-01
2.895511418365828860e+01 1.409987347452478779e-01
2.898601611982014958e+01 1.410291632593408118e-01
2.901691805598200347e+01 1.410594979281813155e-01
2.904781999214385735e+01 1.410897419878125447e-01
2.907872192830571478e+01 1.411198922021913438e-01
2.910962386446756867e+01 1.411499550434040795e-01
2.914052580062942255e+01 1.411799272754075685e-01
2.917142773679127643e+01 1.412098056621586273e-01
2.920232967295313031e+01 1.412395966757435950e-01
2.923323160911499130e+01 1.412692970801193160e-01
2.926413354527684518e+01 1.412989068752857902e-01
2.929503548143869907e+01 1.413284292972862011e-01
2.932593741760055650e+01 1.413578643461205486e-01
2.935683935376241038e+01 1.413872120217888328e-01
2.938774128992426427e+01 1.414164723242910537e-01
2.941864322608611815e+01 1.414456452536271835e-01
2.944954516224797203e+01 1.414747308097972778e-01
2.948044709840982591e+01 1.415037289928012809e-01
2.951134903457168690e+01 1.415326495107688265e-01
2.954225097073354078e+01 1.415614761834838864e-01
2.957315290689539822e+01 1.415902154830328830e-01
2.960405484305725210e+01 1.416188674094158439e-01
2.963495677921910598e+01 1.416474351986759250e-01
2.966585871538095986e+01 1.416759156147699428e-01
2.969676065154281375e+01 1.417043118937410529e-01
2.972766258770466763e+01 1.417326240355893108e-01
2.975856452386652862e+01 1.417608520403146610e-01
2.978946646002838250e+01 1.417889959079171591e-01
2.982036839619023638e+01 1.418170524023535939e-01
2.985127033235209382e+01 1.418450279957103322e-01
2.988217226851394770e+01 1.418729226879873739e-01
2.991307420467580158e+01 1.419007300070983801e-01
2.994397614083765546e+01 1.419284596611728455e-01
2.997487807699950935e+01 1.419561051781244587e-01
3.000578001316137033e+01 1.419836697939963754e-01
3.003668194932322422e+01 1.420111535087885957e-01
3.006758388548507810e+01 1.420385563225011472e-01
3.009848582164693553e+01 1.420658749990907910e-01
3.012938775780878942e+01 1.420931160106439495e-01
3.016028969397064330e+01 1.421202728850742281e-01
3.019119163013249718e+01 1.421473520944680213e-01
3.022209356629435106e+01 1.421743504027820904e-01
3.025299550245620495e+01 1.422012710460596741e-01
3.028389743861806593e+01 1.422281107882575890e-01
3.031479937477991982e+01 1.422548696293757797e-01
3.034570131094177725e+01 1.422815540415006685e-01
3.037660324710363113e+01 1.423081543165026774e-01
3.040750518326548502e+01 1.423346801625113844e-01
3.043840711942733890e+01 1.423611283434835784e-01
3.046930905558919278e+01 1.423874988594192870e-01
3.050021099175104666e+01 1.424137917103184547e-01
3.053111292791290765e+01 1.424400068961811650e-01
3.056201486407476153e+01 1.424661476530505178e-01
3.059291680023661897e+01 1.424922139809265964e-01
3.062381873639847285e+01 1.425182026437661620e-01
3.065472067256032673e+01 1.425441136415692145e-01
3.068562260872218062e+01 1.425699534464221485e-01
3.071652454488403450e+01 1.425957155862385695e-01
3.074742648104588838e+01 1.426214032970616608e-01
3.077832841720774937e+01 1.426470133428482945e-01
3.080923035336960325e+01 1.426725521956847542e-01
3.084013228953145713e+01 1.426980133834847286e-01
3.087103422569331457e+01 1.427234033783345846e-01
3.090193616185516845e+01 1.427487189441911386e-01
3.093283809801702233e+01 1.427739600810543630e-01
3.096374003417887621e+01 1.427991300249674689e-01
3.099464197034073010e+01 1.428242255398872451e-01
3.102554390650258753e+01 1.428492466258137195e-01
3.105644584266444497e+01 1.428741965187900476e-01
3.108734777882629885e+01 1.428990752188162849e-01
3.111824971498815628e+01 1.429238794898491649e-01
3.114915165115001017e+01 1.429486125679319264e-01
3.118005358731186405e+01 1.429732744530645971e-01
3.121095552347371793e+01 1.429978683812902773e-01
3.124185745963557181e+01 1.430223878805226834e-01
3.127275939579742925e+01 1.430468361868049432e-01
3.130366133195928668e+01 1.430712133001370567e-01
3.133456326812114057e+01 1.430955224565622907e-01
3.136546520428299800e+01 1.431197604200373508e-01
3.139636714044485188e+01 1.431439304266054757e-01
3.142726907660670577e+01 1.431680292402234822e-01
3.145817101276855965e+01 1.431920600969345259e-01
3.148907294893041353e+01 1.432160229967386900e-01
3.151997488509226741e+01 1.432399179396358635e-01
3.155087682125412840e+01 1.432637416895829185e-01
3.158177875741598228e+01 1.432875007186662220e-01
3.161268069357783972e+01 1.433111917908425903e-01
3.164358262973969360e+01 1.433348149061119958e-01
3.167448456590154748e+01 1.433583700644744940e-01
3.170538650206340137e+01 1.433818572659300572e-01
3.173628843822525525e+01 1.434052765104786575e-01
3.176719037438710913e+01 1.434286310341635062e-01
3.179809231054896657e+01 1.434519176009414476e-01
3.182899424671082400e+01 1.434751394468556096e-01
3.185989618287267788e+01 1.434982965719060199e-01
3.189079811903453532e+01 1.435213857400494952e-01
3.192170005519638920e+01 1.435444101873292189e-01
3.195260199135824308e+01 1.435673699137451909e-01
3.198350392752009697e+01 1.435902649192974112e-01
3.201440586368195085e+01 1.436130984400290633e-01
3.204530779984380473e+01 1.436358672398969638e-01
3.207620973600566572e+01 1.436585713189011126e-01
3.210711167216751960e+01 1.436812139130846933e-01
3.213801360832937348e+01 1.437037885503613666e-01
3.216891554449122737e+01 1.437263049388605995e-01
3.219981748065308125e+01 1.437487533704529530e-01
3.223071941681494224e+01 1.437711435532678939e-01
3.226162135297679612e+01 1.437934690152191108e-01
3.229252328913865000e+01 1.438157329923497596e-01
3.232342522530051099e+01 1.438379322486166290e-01
3.235432716146236487e+01 1.438600732561061413e-01
3.238522909762421875e+01 1.438821527787750854e-01
3.241613103378607263e+01 1.439041708166234612e-01
3.244703296994792652e+01 1.439261273696512689e-01
3.247793490610978040e+01 1.439480256739017194e-01
3.250883684227163428e+01 1.439698624933316018e-01
3.253973877843348816e+01 1.439916378279409159e-01
3.257064071459534205e+01 1.440133549137728453e-01
3.260154265075720303e+01 1.440350072787410507e-01
3.263244458691905692e+01 1.440566013949318436e-01
3.266334652308091080e+01 1.440781372623452794e-01
3.269424845924276468e+01 1.440996116449381470e-01
3.272515039540462567e+01 1.441210277787536298e-01
3.275605233156647955e+01 1.441423824277485444e-01
3.278695426772833343e+01 1.441636820640092853e-01
3.281785620389018732e+01 1.441849202154494580e-01
3.284875814005204830e+01 1.442061033541554571e-01
3.287966007621390219e+01 1.442272250080408602e-01
3.291056201237575607e+01 1.442482916491920897e-01
3.294146394853760995e+01 1.442692968055227787e-01
3.297236588469946383e+01 1.442902469491192385e-01
3.300326782086131772e+01 1.443111388439383413e-01
3.303416975702317160e+01 1.443319724899800593e-01
3.306507169318502548e+01 1.443527511232876037e-01
3.309597362934688647e+01 1.443734715078177355e-01
3.312687556550874035e+01 1.443941368796137215e-01
3.315777750167059423e+01 1.444147440026322948e-01
3.318867943783244812e+01 1.444352961129167223e-01
3.321958137399430200e+01 1.444557899744237373e-01
3.325048331015616299e+01 1.444762288231965786e-01
3.328138524631801687e+01 1.444966126592352185e-01
3.331228718247987075e+01 1.445169382464965013e-01
3.334318911864172463e+01 1.445372120570667662e-01
3.337409105480358562e+01 1.445574276188596463e-01
3.340499299096543950e+01 1.445775914039615362e-01
3.343589492712729339e+01 1.445977001763292247e-01
3.346679686328914727e+01 1.446177539359627673e-01
3.349769879945100115e+01 1.446377526828620808e-01
3.352860073561285503e+01 1.446576964170272206e-01
3.355950267177470892e+01 1.446775883745013425e-01
3.359040460793656280e+01 1.446974285552844741e-01
3.362130654409842379e+01 1.447172169593766156e-01
3.365220848026027767e+01 1.447369503507345279e-01
3.368311041642213155e+01 1.447566319654014777e-01
3.371401235258398543e+01 1.447762618033774096e-01
3.374491428874584642e+01 1.447958398646623512e-01
3.377581622490770030e+01 1.448153661492563027e-01
3.380671816106955418e+01 1.448348406571592362e-01
3.383762009723140807e+01 1.448542633883711794e-01
3.386852203339326906e+01 1.448736343428920770e-01
3.389942396955512294e+01 1.448929535207220398e-01
3.393032590571697682e+01 1.449122209218609569e-01
3.396122784187883070e+01 1.449314365463088838e-01
3.399212977804068458e+01 1.449506003940658205e-01
3.402303171420253847e+01 1.449697157011749227e-01
3.405393365036439235e+01 1.449887792315930068e-01
3.408483558652624623e+01 1.450077909853201286e-01
3.411573752268810011e+01 1.450267541983994157e-01
3.414663945884996110e+01 1.450456656347877127e-01
3.417754139501181498e+01 1.450645285305282028e-01
3.420844333117366887e+01 1.450833428856208585e-01
3.423934526733552275e+01 1.451021054640225239e-01
3.427024720349738374e+01 1.451208195017763825e-01
3.430114913965923762e+01 1.451394849988824065e-01
3.433205107582109150e+01 1.451580987192974403e-01
3.436295301198294538e+01 1.451766671351078508e-01
3.439385494814480637e+01 1.451951837742272433e-01
3.442475688430666025e+01 1.452136518726988290e-01
3.445565882046851414e+01 1.452320746665658191e-01
3.448656075663036802e+01 1.452504456837417635e-01
3.451746269279222190e+01 1.452687713963131122e-01
3.454836462895407578e+01 1.452870485682366541e-01
3.457926656511592967e+01 1.453052771995123615e-01
3.461016850127778355e+01 1.453234572901402621e-01
3.464107043743964454e+01 1.453415888401203282e-01
3.467197237360149842e+01 1.453596750854957986e-01
3.470287430976335230e+01 1.453777127902234345e-01
3.473377624592520618e+01 1.453957051903464470e-01
3.476467818208706717e+01 1.454136490498216527e-01
3.479558011824892105e+01 1.454315508407354185e-01
3.482648205441077494e+01 1.454494008549581663e-01
3.485738399057262882e+01 1.454672088006195019e-01
3.488828592673448270e+01 1.454849649695898195e-01
3.491918786289634369e+01 1.455026790699986972e-01
3.495008979905819757e+01 1.455203478658029514e-01
3.498099173522005145e+01 1.455379681209593989e-01
3.501189367138190534e+01 1.455555463075544065e-01
3.504279560754375922e+01 1.455730759535016072e-01
3.507369754370561310e+01 1.455905602948441568e-01
3.510459947986746698e+01 1.456080025676252943e-01
3.513550141602932086e+01 1.456253962997585971e-01
3.516640335219118185e+01 1.456427479633304600e-01
3.519730528835303573e+01 1.456600575583409107e-01
3.522820722451488962e+01 1.456773186127035269e-01
3.525910916067674350e+01 1.456945375985047031e-01
3.529001109683860449e+01 1.457117112797012559e-01
3.532091303300045837e+01 1.457288396562931854e-01
3.535181496916231225e+01 1.457459259643236749e-01
3.538271690532416613e+01 1.457629669677495410e-01
3.541361884148602712e+01 1.457799659026139671e-01
3.544452077764788100e+01 1.457969195328737699e-01
3.547542271380973489e+01 1.458138310945721328e-01
3.550632464997158877e+01 1.458307005877090556e-01
3.553722658613344265e+01 1.458475247762413551e-01
3.556812852229529653e+01 1.458643068962121869e-01
3.559903045845715042e+01 1.458810469476216343e-01
3.562993239461900430e+01 1.458977449304695861e-01
3.566083433078085818e+01 1.459143976087129424e-01
3.569173626694271917e+01 1.459310114544380699e-01
3.572263820310457305e+01 1.459475799955585185e-01
3.575354013926642693e+01 1.459641064681175826e-01
3.578444207542828792e+01 1.459805941081583625e-01
3.581534401159014180e+01 1.459970364435944912e-01
3.584624594775199569e+01 1.460134367104692354e-01
3.587714788391384957e+01 1.460297981448256954e-01
3.590804982007570345e+01 1.460461142745775598e-01
3.593895175623756444e+01 1.460623915718111399e-01
3.596985369239941832e+01 1.460786268004832800e-01
3.600075562856127220e+01 1.460948231966371913e-01
3.603165756472312609e+01 1.461109775242296627e-01
3.606255950088497997e+01 1.461270897832606663e-01
3.609346143704683385e+01 1.461431632097734412e-01
3.612436337320868773e+01 1.461591945677247761e-01
3.615526530937054162e+01 1.461751870931578545e-01
3.618616724553240260e+01 1.461911407860727041e-01
3.621706918169425649e+01 1.462070524104260860e-01
3.624797111785611037e+01 1.462229252022612391e-01
3.627887305401796425e+01 1.462387591615781357e-01
3.630977499017982524e+01 1.462545510523335923e-01
3.634067692634167912e+01 1.462703073466139758e-01
3.637157886250353300e+01 1.462860215723329194e-01
3.640248079866538689e+01 1.463016969655336064e-01
3.643338273482724077e+01 1.463173367622592758e-01
3.646428467098910176e+01 1.463329344904234774e-01
3.649518660715095564e+01 1.463484966221126060e-01
3.652608854331280952e+01 1.463640166852402669e-01
3.655699047947466340e+01 1.463795011518929101e-01
3.658789241563651728e+01 1.463949467860272968e-01
3.661879435179837117e+01 1.464103535876434270e-01
3.664969628796022505e+01 1.464257215567413006e-01
3.668059822412207893e+01 1.464410539293641289e-01
3.671150016028393992e+01 1.464563442334255172e-01
3.674240209644579380e+01 1.464715989410118047e-01
3.677330403260764768e+01 1.464868148160798911e-01
3.680420596876950867e+01 1.465019950946728766e-01
3.683510790493136255e+01 1.465171365407476056e-01
3.686600984109321644e+01 1.465322391543041336e-01
3.689691177725507032e+01 1.465473094074287441e-01
3.692781371341692420e+01 1.465623408280350981e-01
3.695871564957878519e+01 1.465773366521664067e-01
3.698961758574063907e+01 1.465922968798226422e-01
3.702051952190249295e+01 1.466072215110038324e-01
3.705142145806434684e+01 1.466221073096667660e-01
3.708232339422620072e+01 1.466369542758114430e-01
3.711322533038805460e+01 1.466517688815242304e-01
3.714412726654990848e+01 1.466665446547187890e-01
3.717502920271176237e+01 1.466812848314382745e-01
3.720593113887361625e+01 1.466959926477258702e-01
3.723683307503547724e+01 1.467106616314952372e-01
3.726773501119733112e+01 1.467252950187895311e-01
3.729863694735918500e+01 1.467398928096087518e-01
3.732953888352104599e+01 1.467544550039529272e-01
3.736044081968289987e+01 1.467689848378652129e-01
3.739134275584475375e+01 1.467834758392592698e-01
3.742224469200660764e+01 1.467979344802214370e-01
3.745314662816846152e+01 1.468123575247085311e-01
3.748404856433032251e+01 1.468267417366773686e-01
3.751495050049217639e+01 1.468410935882143442e-01
3.754585243665403027e+01 1.468554098432762745e-01
3.757675437281588415e+01 1.468696905018631038e-01
3.760765630897773804e+01 1.468839388000180712e-01
3.763855824513959192e+01 1.468981515016979933e-01
3.766946018130144580e+01 1.469123318429460257e-01
3.770036211746329968e+01 1.469264765877189849e-01
3.773126405362516067e+01 1.469405857360168988e-01
3.776216598978701455e+01 1.469546625238829229e-01
3.779306792594886844e+01 1.469687037152738740e-01
3.782396986211072942e+01 1.469827093101897797e-01
3.785487179827258331e+01 1.469966825446737957e-01
3.788577373443443719e+01 1.470106201826827941e-01
3.791667567059629107e+01 1.470245254602598473e-01
3.794757760675814495e+01 1.470383951413618828e-01
3.797847954291999883e+01 1.470522356980752121e-01
3.800938147908185982e+01 1.470660406583134960e-01
3.804028341524371370e+01 1.470798100220767068e-01
3.807118535140556759e+01 1.470935502614512114e-01
3.810208728756742147e+01 1.471072549043506705e-01
3.813298922372927535e+01 1.471209271868182678e-01
3.816389115989112923e+01 1.471345703448971587e-01
3.819479309605298312e+01 1.471481779065009765e-01
3.822569503221483700e+01 1.471617531076729324e-01
3.825659696837669799e+01 1.471752959484129986e-01
3.828749890453855187e+01 1.471888096647643862e-01
3.831840084070040575e+01 1.472022910206839119e-01
3.834930277686226674e+01 1.472157367801283367e-01
3.838020471302412062e+01 1.472291534151841108e-01
3.841110664918597450e+01 1.472425344537648118e-01
3.844200858534782839e+01 1.472558863679568064e-01
3.847291052150968227e+01 1.472692059217169391e-01
3.850381245767154326e+01 1.472824931150452099e-01
3.853471439383339714e+01 1.472957479479415632e-01
3.856561632999525102e+01 1.473089736564492658e-01
3.859651826615710490e+01 1.473221670045250786e-01
3.862742020231895879e+01 1.473353279921690295e-01
3.865832213848081267e+01 1.473484598554242742e-01
3.868922407464266655e+01 1.473615593582476568e-01
3.872012601080452043e+01 1.473746297366823610e-01
3.875102794696638142e+01 1.473876709907283589e-01
3.878192988312823530e+01 1.474006798843424670e-01
3.881283181929008919e+01 1.474136725977406581e-01
3.884373375545195017e+01 1.474266232425773815e-01
3.887463569161380406e+01 1.474395415269822707e-01
3.890553762777565794e+01 1.474524274509552701e-01
3.893643956393751182e+01 1.474652842505395633e-01
3.896734150009936570e+01 1.474781119257351780e-01
3.899824343626121959e+01 1.474909072404989308e-01
3.902914537242308057e+01 1.475036766669171606e-01
3.906004730858493446e+01 1.475164137329035285e-01
3.909094924474678834e+01 1.475291216745012179e-01
3.912185118090864222e+01 1.475417972556670176e-01
3.915275311707049610e+01 1.475544469484872945e-01
3.918365505323234999e+01 1.475670642808757371e-01
3.921455698939420387e+01 1.475796524888754735e-01
3.924545892555605775e+01 1.475922148085297148e-01
3.927636086171791874e+01 1.476047480037952497e-01
3.930726279787977262e+01 1.476172488386289228e-01
3.933816473404162650e+01 1.476297237851171007e-01
3.936906667020348749e+01 1.476421696072165723e-01
3.939996860636534137e+01 1.476545863049273932e-01
3.943087054252719525e+01 1.476669738782494801e-01
3.946177247868904914e+01 1.476793355632260996e-01
3.949267441485090302e+01 1.476916681238139850e-01
3.952357635101275690e+01 1.477039715600132197e-01
3.955447828717461789e+01 1.477162458718237481e-01
3.958538022333647177e+01 1.477284942952888092e-01
3.961628215949832565e+01 1.477407135943651639e-01
3.964718409566017954e+01 1.477529070050960236e-01
3.967808603182203342e+01 1.477650680553949936e-01
3.970898796798388730e+01 1.477772064533916518e-01
3.973988990414574118e+01 1.477893124909564204e-01
3.977079184030760217e+01 1.478013926401756939e-01
3.980169377646945605e+01 1.478134469010494723e-01
3.983259571263130994e+01 1.478254688014914164e-01
3.986349764879317092e+01 1.478374648135878100e-01
3.989439958495502481e+01 1.478494349373387085e-01
3.992530152111687869e+01 1.478613759367009284e-01
3.995620345727873257e+01 1.478732910477176532e-01
3.998710539344058645e+01 1.478851705622593049e-01
4.001800732960244034e+01 1.478970274244986449e-01
4.004890926576430132e+01 1.479088583983924898e-01
4.007981120192615521e+01 1.479206602478976285e-01
4.011071313808800909e+01 1.479324362090572720e-01
4.014161507424986297e+01 1.479441830458282370e-01
4.017251701041171685e+01 1.479559007582104957e-01
4.020341894657357074e+01 1.479675958182904705e-01
4.023432088273542462e+01 1.479792617539817390e-01
4.026522281889727850e+01 1.479909018013275124e-01
4.029612475505913949e+01 1.480025159603277907e-01
4.032702669122099337e+01 1.480141009949393904e-01
4.035792862738284725e+01 1.480256633772486508e-01
4.038883056354470824e+01 1.480371966351692326e-01
4.041973249970656212e+01 1.480487072407875027e-01
4.045063443586841601e+01 1.480601887220170665e-01
4.048153637203026989e+01 1.480716475509443464e-01
4.051243830819212377e+01 1.480830772554829200e-01
4.054334024435397765e+01 1.480944843077191819e-01
4.057424218051583864e+01 1.481058622355667653e-01
4.060514411667769252e+01 1.481172142750688259e-01
4.063604605283954641e+01 1.481285436622686025e-01
4.066694798900140029e+01 1.481398439250796728e-01
4.069784992516325417e+01 1.481511215355884314e-01
4.072875186132510805e+01 1.481623700217084838e-01
4.075965379748696193e+01 1.481735958555262522e-01
4.079055573364882292e+01 1.481847958009985256e-01
4.082145766981067680e+01 1.481959698581252760e-01
4.085235960597253069e+01 1.482071180269065314e-01
4.088326154213439168e+01 1.482182435433854750e-01
4.091416347829624556e+01 1.482293431715189236e-01
4.094506541445809944e+01 1.482404201473500605e-01
4.097596735061995332e+01 1.482514712348356745e-01
4.100686928678180720e+01 1.482624964339758211e-01
4.103777122294366109e+01 1.482735022168568118e-01
4.106867315910551497e+01 1.482844788753491239e-01
4.109957509526737596e+01 1.482954328815391243e-01
4.113047703142922984e+01 1.483063609993836296e-01
4.116137896759108372e+01 1.483172632288826398e-01
4.119228090375293760e+01 1.483281428060793383e-01
4.122318283991479149e+01 1.483389964949305140e-01
4.125408477607664537e+01 1.483498242954361945e-01
4.128498671223849925e+01 1.483606294436395634e-01
4.131588864840036024e+01 1.483714087034974372e-01
4.134679058456221412e+01 1.483821653110529992e-01
4.137769252072406800e+01 1.483928992663062496e-01
4.140859445688592899e+01 1.484036073332139771e-01
4.143949639304778287e+01 1.484142927478194207e-01
4.147039832920963676e+01 1.484249522740793414e-01
4.150130026537149064e+01 1.484355891480369782e-01
4.153220220153334452e+01 1.484462033696922756e-01
4.156310413769519840e+01 1.484567949390452613e-01
4.159400607385705939e+01 1.484673606200527518e-01
4.162490801001891327e+01 1.484779036487579307e-01
4.165580994618076716e+01 1.484884207891176144e-01
4.168671188234262104e+01 1.484989185132181699e-01
4.171761381850447492e+01 1.485093903489732026e-01
4.174851575466632880e+01 1.485198395324259513e-01
4.177941769082818269e+01 1.485302660635763605e-01
4.181031962699004367e+01 1.485406699424244858e-01
4.184122156315189756e+01 1.485510511689702717e-01
4.187212349931375144e+01 1.485614065071705625e-01
4.190302543547561243e+01 1.485717391930685416e-01
4.193392737163746631e+01 1.485820492266642090e-01
4.196482930779932019e+01 1.485923366079575925e-01
4.199573124396117407e+01 1.486026013369486365e-01
4.202663318012302796e+01 1.486128466496805522e-01
4.205753511628488184e+01 1.486230660740669729e-01
4.208843705244673572e+01 1.486332628461510819e-01
4.211933898860859671e+01 1.486434369659328514e-01
4.215024092477045059e+01 1.486535916694555481e-01
4.218114286093230447e+01 1.486637204846326943e-01
4.221204479709415835e+01 1.486738298835507399e-01
4.224294673325601224e+01 1.486839166301664461e-01
4.227384866941786612e+01 1.486939807244798684e-01
4.230475060557972000e+01 1.487040221664909789e-01
4.233565254174158099e+01 1.487140409561997778e-01
4.236655447790343487e+01 1.487240403296494207e-01
4.239745641406529586e+01 1.487340138147535962e-01
4.242835835022714974e+01 1.487439678835986157e-01
4.245926028638900362e+01 1.487539025361845346e-01
4.249016222255085751e+01 1.487638145364681141e-01
4.252106415871271139e+01 1.487737038844494097e-01
4.255196609487456527e+01 1.487835705801283936e-01
4.258286803103641915e+01 1.487934146235050381e-01
4.261376996719827304e+01 1.488032392506225543e-01
4.264467190336013402e+01 1.488130444614809700e-01
4.267557383952198791e+01 1.488228270200370740e-01
4.270647577568384179e+01 1.488325901623340219e-01
4.273737771184569567e+01 1.488423306523286860e-01
4.276827964800754955e+01 1.488520484900210383e-01
4.279918158416940344e+01 1.488617501474974458e-01
4.283008352033126442e+01 1.488714259166283305e-01
4.286098545649311831e+01 1.488810855055432980e-01
4.289188739265497219e+01 1.488907192061127704e-01
4.292278932881683318e+01 1.489003367264662980e-01
4.295369126497868706e+01 1.489099315945175139e-01
4.298459320114054094e+01 1.489195070463096016e-01
4.301549513730239482e+01 1.489290566097561941e-01
4.304639707346424871e+01 1.489385899929868140e-01
4.307729900962610259e+01 1.489481007239151777e-01
4.310820094578795647e+01 1.489575920385843855e-01
4.313910288194981746e+01 1.489670607009512815e-01
4.317000481811167134e+01 1.489765131831022327e-01
4.320090675427352522e+01 1.489859430129508722e-01
4.323180869043537911e+01 1.489953501904972277e-01
4.326271062659723299e+01 1.490047379517844273e-01
4.329361256275908687e+01 1.490141095328556819e-01
4.332451449892094075e+01 1.490234552255814415e-01
4.335541643508280174e+01 1.490327847380912840e-01
4.338631837124465562e+01 1.490420948343419705e-01
4.341722030740651661e+01 1.490513822782903730e-01
4.344812224356837049e+01 1.490606535420228307e-01
4.347902417973022438e+01 1.490699021534529767e-01
4.350992611589207826e+01 1.490791313486239666e-01
4.354082805205393214e+01 1.490883443635790673e-01
4.357172998821578602e+01 1.490975347262318285e-01
4.360263192437763990e+01 1.491067056726254614e-01
4.363353386053949379e+01 1.491158604388031772e-01
4.366443579670135477e+01 1.491249925526785536e-01
4.369533773286320866e+01 1.491341084863379851e-01
4.372623966902506254e+01 1.491432017676951327e-01
4.375714160518691642e+01 1.491522788688363355e-01
4.378804354134877030e+01 1.491613365537184099e-01
4.381894547751062419e+01 1.491703748223413561e-01
4.384984741367248517e+01 1.491793936747051741e-01
4.388074934983433906e+01 1.491883898747666803e-01
4.391165128599619294e+01 1.491973731306554529e-01
4.394255322215805393e+01 1.492063337342418861e-01
4.397345515831990781e+01 1.492152749215692187e-01
4.400435709448176169e+01 1.492241999286805787e-01
4.403525903064361557e+01 1.492331055195328382e-01
4.406616096680546946e+01 1.492419916941259694e-01
4.409706290296732334e+01 1.492508616885031558e-01
4.412796483912917722e+01 1.492597090305780583e-01
4.415886677529103110e+01 1.492685434284801715e-01
4.418976871145289209e+01 1.492773551740800009e-01
4.422067064761474597e+01 1.492861507394638576e-01
4.425157258377659986e+01 1.492949268885886138e-01
4.428247451993845374e+01 1.493036836214542418e-01
4.431337645610030762e+01 1.493124241741039249e-01
4.434427839226216150e+01 1.493211453104945075e-01
4.437518032842402249e+01 1.493298470306259340e-01
4.440608226458587637e+01 1.493385325705414157e-01
4.443698420074773736e+01 1.493471954581546135e-01
4.446788613690959124e+01 1.493558421655518664e-01
4.449878807307144513e+01 1.493644726927331745e-01
4.452969000923329901e+01 1.493730838036553543e-01
4.456059194539515289e+01 1.493816754983184059e-01
4.459149388155700677e+01 1.493902510127655403e-01
4.462239581771886066e+01 1.493988071109535187e-01
4.465329775388071454e+01 1.494073437928823966e-01
4.468419969004257553e+01 1.494158642945953297e-01
4.471510162620442941e+01 1.494243686160923179e-01
4.474600356236628329e+01 1.494328567573733890e-01
4.477690549852813717e+01 1.494413222463521207e-01
4.480780743468999106e+01 1.494497715551149353e-01
4.483870937085184494e+01 1.494581852674026767e-01
4.486961130701370593e+01 1.494665957436472348e-01
4.490051324317555981e+01 1.494749868036326368e-01
4.493141517933741369e+01 1.494833616834021495e-01
4.496231711549927468e+01 1.494917171469125061e-01
4.499321905166112856e+01 1.495000564302069457e-01
4.502412098782298244e+01 1.495083762972422292e-01
4.505502292398483632e+01 1.495166799840615957e-01
4.508592486014669021e+01 1.495249674906650172e-01
4.511682679630854409e+01 1.495332355810093106e-01
4.514772873247039797e+01 1.495414842550945034e-01
4.517863066863225185e+01 1.495497199850069348e-01
4.520953260479411284e+01 1.495579362986602101e-01
4.524043454095596672e+01 1.495661396681407518e-01
4.527133647711782061e+01 1.495743203853190095e-01
4.530223841327967449e+01 1.495824881583244781e-01
4.533314034944152837e+01 1.495906365150708461e-01
4.536404228560338225e+01 1.495987654555580859e-01
4.539494422176524324e+01 1.496068814518725643e-01
4.542584615792709712e+01 1.496149780319279143e-01
4.545674809408895811e+01 1.496230616678105307e-01
4.548765003025081199e+01 1.496311258874340189e-01
4.551855196641266588e+01 1.496391739268415344e-01
4.554945390257451976e+01 1.496472057860331606e-01
4.558035583873637364e+01 1.496552214650088419e-01
4.561125777489822752e+01 1.496632209637685507e-01
4.564215971106008141e+01 1.496712042823123423e-01
4.567306164722193529e+01 1.496791714206401891e-01
4.570396358338378917e+01 1.496871223787521188e-01
4.573486551954565016e+01 1.496950539206049202e-01
4.576576745570750404e+01 1.497029725182849602e-01
4.579666939186935792e+01 1.497108749357490554e-01
4.582757132803121181e+01 1.497187611729972057e-01
4.585847326419306569e+01 1.497266312300294389e-01
4.588937520035492668e+01 1.497344883428889106e-01
4.592027713651678056e+01 1.497423260394892541e-01
4.595117907267863444e+01 1.497501475558736805e-01
4.598208100884049543e+01 1.497579528920421621e-01
4.601298294500234931e+01 1.497657420479946988e-01
4.604388488116420319e+01 1.497735182597744741e-01
4.607478681732605708e+01 1.497812750552951211e-01
4.610568875348791096e+01 1.497890156705998510e-01
4.613659068964976484e+01 1.497967433417318195e-01
4.616749262581161872e+01 1.498044354163887426e-01
4.619839456197347261e+01 1.498121307270888214e-01
4.622929649813533359e+01 1.498198130936161665e-01
4.626019843429718748e+01 1.498274760438843833e-01
4.629110037045904136e+01 1.498351260499798665e-01
4.632200230662089524e+01 1.498427598758594048e-01
4.635290424278274912e+01 1.498503807575661817e-01
4.638380617894460300e+01 1.498579854590570137e-01
4.641470811510646399e+01 1.498655739803319287e-01
4.644561005126831787e+01 1.498731463213908988e-01
4.647651198743017176e+01 1.498807024822339240e-01
4.650741392359203275e+01 1.498882456989041878e-01
4.653831585975388663e+01 1.498957727353585345e-01
4.656921779591574051e+01 1.499032835915969364e-01
4.660011973207759439e+01 1.499107782676194212e-01
4.663102166823944827e+01 1.499182567634259333e-01
4.666192360440130216e+01 1.499257223150597118e-01
4.669282554056315604e+01 1.499331716864775454e-01
4.672372747672500992e+01 1.499406081137226454e-01
4.675462941288687091e+01 1.499480283607517728e-01
4.678553134904872479e+01 1.499554324275650108e-01
4.681643328521057867e+01 1.499628235502054596e-01
4.684733522137243256e+01 1.499701984926299914e-01
4.687823715753428644e+01 1.499775572548385782e-01
4.690913909369614743e+01 1.499849030728744037e-01
4.694004102985800131e+01 1.499922327106943121e-01
4.697094296601985519e+01 1.499995494043414590e-01
4.700184490218171618e+01 1.500068466817294777e-01
4.703274683834357006e+01 1.500141342509879461e-01
4.706364877450542394e+01 1.500214056400304419e-01
4.709455071066727783e+01 1.500286608488570483e-01
4.712545264682913171e+01 1.500359031135108656e-01
4.715635458299098559e+01 1.500431291979487658e-01
4.718725651915283947e+01 1.500503423382139045e-01
4.721815845531469336e+01 1.500575425343063096e-01
4.724906039147654724e+01 1.500647265501827698e-01
4.727996232763840823e+01 1.500718943858432852e-01
4.731086426380026211e+01 1.500790492773310392e-01
4.734176619996211599e+01 1.500861879886028760e-01
4.737266813612396987e+01 1.500933137557019514e-01
4.740357007228582376e+01 1.501004265786282932e-01
4.743447200844768474e+01 1.501075232213386901e-01
4.746537394460953863e+01 1.501146069198763255e-01
4.749627588077139251e+01 1.501216744381980162e-01
4.752717781693325350e+01 1.501287290123469731e-01
4.755807975309510738e+01 1.501357706423231686e-01
4.758898168925696126e+01 1.501427993281266304e-01
4.761988362541881514e+01 1.501498118337141474e-01
4.765078556158066903e+01 1.501568113951289030e-01
4.768168749774252291e+01 1.501637980123708971e-01
4.771258943390437679e+01 1.501707716854401853e-01
4.774349137006623067e+01 1.501777291782935009e-01
4.777439330622809166e+01 1.501846737269740828e-01
4.780529524238994554e+01 1.501916053314819033e-01
4.783619717855179942e+01 1.501985239918169623e-01
4.786709911471365331e+01 1.502054264719361043e-01
4.789800105087550719e+01 1.502123160078824848e-01
4.792890298703736818e+01 1.502191925996561317e-01
4.795980492319922206e+01 1.502260562472570171e-01
4.799070685936107594e+01 1.502329069506851411e-01
4.802160879552292982e+01 1.502397447099405314e-01
4.805251073168479081e+01 1.502465306925049315e-01
4.808341266784664469e+01 1.502533328552852487e-01
4.811431460400849858e+01 1.502601220738928045e-01
4.814521654017035246e+01 1.502668983483276266e-01
4.817611847633220634e+01 1.502736584425465038e-01
4.820702041249406022e+01 1.502804055925926197e-01
4.823792234865591411e+01 1.502871397984660018e-01
4.826882428481776799e+01 1.502938610601666503e-01
4.829972622097962898e+01 1.503005693776945373e-01
4.833062815714148286e+01 1.503072615150064795e-01
4.836153009330333674e+01 1.503139439441888436e-01
4.839243202946519062e+01 1.503206101931552907e-01
4.842333396562704451e+01 1.503272667339921598e-01
4.845423590178890549e+01 1.503339070946131117e-01
4.848513783795075938e+01 1.503405377471044857e-01
4.851603977411261326e+01 1.503471554554231260e-01
4.854694171027447425e+01 1.503537569835257937e-01
4.857784364643632813e+01 1.503603488034989388e-01
4.860874558259818201e+01 1.503669276792992948e-01
4.863964751876003589e+01 1.503734936109269449e-01
4.867054945492188978e+01 1.503800498344249892e-01
4.870145139108374366e+01 1.503865931137503276e-01
4.873235332724559754e+01 1.503931234489028768e-01
4.876325526340745142e+01 1.503996440759258757e-01
4.879415719956930531e+01 1.504061485227329298e-01
4.882505913573116629e+01 1.504126400253672502e-01
4.885596107189302018e+01 1.504191218198719926e-01
4.888686300805487406e+01 1.504255874341607901e-01
4.891776494421672794e+01 1.504320401042768540e-01
4.894866688037858893e+01 1.504384830662633676e-01
4.897956881654044281e+01 1.504449098480339087e-01
4.901047075270229669e+01 1.504513301577180828e-01
4.904137268886415058e+01 1.504577342871863399e-01
4.907227462502601156e+01 1.504641254724818356e-01
4.910317656118786545e+01 1.504705069496477809e-01
4.913407849734971933e+01 1.504768787186841483e-01
4.916498043351157321e+01 1.504832375435477543e-01
4.919588236967342709e+01 1.504895801881954431e-01
4.922678430583528097e+01 1.504959163607567652e-01
4.925768624199713486e+01 1.505022363531021146e-01
4.928858817815898874e+01 1.505085466373179415e-01
4.931949011432084973e+01 1.505148439773609792e-01
4.935039205048270361e+01 1.505211283732313110e-01
4.938129398664455749e+01 1.505273998249288536e-01
4.941219592280641137e+01 1.505336615684968460e-01
4.944309785896826526e+01 1.505399103678920769e-01
4.947399979513012624e+01 1.505461429870713908e-01
4.950490173129198013e+01 1.505523658981211266e-01
4.953580366745384111e+01 1.505585791010413121e-01
4.956670560361568789e+01 1.505647793597887363e-01
4.959760753977754888e+01 1.505709666743633990e-01
4.962850947593939566e+01 1.505771442808085114e-01
4.965941141210125664e+01 1.505833089430808902e-01
4.969031334826310342e+01 1.505894638972236910e-01
4.972121528442496441e+01 1.505956059071937303e-01
4.975211722058682540e+01 1.506017252648614857e-01
4.978301915674867217e+01 1.506078446225292133e-01
4.981392109291053316e+01 1.506139477999810239e-01
4.984482302907237994e+01 1.506200445053464398e-01
4.987572496523424093e+01 1.506261250304959387e-01
4.990662690139609481e+01 1.506321990835590430e-01
4.993752883755794869e+01 1.506382666645357804e-01
4.996843077371980968e+01 1.506443245373829398e-01
4.999933270988166356e+01 1.506503694660573933e-01
5.003023464604351744e+01 1.506564014505590299e-01
5.006113658220537133e+01 1.506624204908879883e-01
5.009203851836723231e+01 1.506684265870441575e-01
5.012294045452907909e+01 1.506744229750707487e-01
5.015384239069094008e+01 1.506804096549677896e-01
5.018474432685278686e+01 1.506863833906920969e-01
5.021564626301464784e+01 1.506923506543300095e-01
5.024654819917650883e+01 1.506983017377520051e-01
5.027745013533835561e+01 1.507042431130444227e-01
5.030835207150021660e+01 1.507101747802072900e-01
5.033925400766206337e+01 1.507160967392405515e-01
5.037015594382392436e+01 1.507220057541011349e-01
5.040105787998577824e+01 1.507279050608320847e-01
5.043195981614763213e+01 1.507337946594335121e-01
5.046286175230948601e+01 1.507396713138621780e-01
5.049376368847134700e+01 1.507455382601612937e-01
5.052466562463320088e+01 1.507513922622876479e-01
5.055556756079505476e+01 1.507572333202412684e-01
5.058646949695691575e+01 1.507630679061084944e-01
5.061737143311876252e+01 1.507688895478029589e-01
5.064827336928062351e+01 1.507746982453246898e-01
5.067917530544247029e+01 1.507805004707600538e-01
5.071007724160433128e+01 1.507862865159794730e-01
5.074097917776619227e+01 1.507920628530693141e-01
5.077188111392803904e+01 1.507978294820296050e-01
5.080278305008990003e+01 1.508035864028603457e-01
5.083368498625174681e+01 1.508093303795182971e-01
5.086458692241360779e+01 1.508150646480467261e-01
5.089548885857545457e+01 1.508207924444887604e-01
5.092639079473731556e+01 1.508265072967580611e-01
5.095729273089916944e+01 1.508322124408977838e-01
5.098819466706103043e+01 1.508379046408647728e-01
5.101909660322288431e+01 1.508435871327021560e-01
5.104999853938473819e+01 1.508492599164100167e-01
5.108090047554659918e+01 1.508549197559451160e-01
5.111180241170844596e+01 1.508605666513074817e-01
5.114270434787030695e+01 1.508662038385402693e-01
5.117360628403215372e+01 1.508718345536866623e-01
5.120450822019401471e+01 1.508774523246603216e-01
5.123541015635586149e+01 1.508830571514612473e-01
5.126631209251772248e+01 1.508886522701325950e-01
5.129721402867958346e+01 1.508942409167175480e-01
5.132811596484143024e+01 1.508998166191297952e-01
5.135901790100329123e+01 1.509053826134124365e-01
5.138991983716513801e+01 1.509109388995655554e-01
5.142082177332699899e+01 1.509164854775890685e-01
5.145172370948885288e+01 1.509220223474830314e-01
5.148262564565070676e+01 1.509275495092474439e-01
5.151352758181256775e+01 1.509330637268391229e-01
5.154442951797442163e+01 1.509385682363011960e-01
5.157533145413628262e+01 1.509440630376337467e-01
5.160623339029812939e+01 1.509495448947935359e-01
5.163713532645999038e+01 1.509550170438237471e-01
5.166803726262183716e+01 1.509604762486811969e-01
5.169893919878369815e+01 1.509659257454091241e-01
5.172984113494554492e+01 1.509713655340074456e-01
5.176074307110740591e+01 1.509767956144762446e-01
5.179164500726926690e+01 1.509822159868154656e-01
5.182254694343111368e+01 1.509876234149819252e-01
5.185344887959297466e+01 1.509930211350188345e-01
5.188435081575482144e+01 1.509984123829693770e-01
5.191525275191668243e+01 1.510037906867471302e-01
5.194615468807853631e+01 1.510091560463521498e-01
5.197705662424039019e+01 1.510145149338708026e-01
5.200795856040224407e+01 1.510198608772167217e-01
5.203886049656410506e+01 1.510251971124330628e-01
5.206976243272595894e+01 1.510305236395198536e-01
5.210066436888781283e+01 1.510358404584770387e-01
5.213156630504967382e+01 1.510411475693047012e-01
5.216246824121152059e+01 1.510464417359596023e-01
5.219337017737338158e+01 1.510517261944849532e-01
5.222427211353522836e+01 1.510570041809239095e-01
5.225517404969708934e+01 1.510622692231901321e-01
5.228607598585895033e+01 1.510675277933699601e-01
5.231697792202079711e+01 1.510727766554202378e-01
5.234787985818265810e+01 1.510780255174705156e-01
5.237878179434450487e+01 1.510832743795207933e-01
5.240968373050636586e+01 1.510885102973983374e-01
5.244058566666821974e+01 1.510937332711030923e-01
5.247148760283007363e+01 1.510989465366782969e-01
5.250238953899192751e+01 1.511041500941239513e-01
5.253329147515378850e+01 1.511094248445197241e-01
5.256419341131564238e+01 1.511146089857062502e-01
5.259509534747749626e+01 1.511197834187632261e-01
5.262599728363935725e+01 1.511249481436905961e-01
5.265689921980120403e+01 1.511300999244452603e-01
5.268780115596306501e+01 1.511352452331135299e-01
5.271870309212491179e+01 1.511403808336522492e-01
5.274960502828677278e+01 1.511455067260613905e-01
5.278050696444861956e+01 1.511506229103409815e-01
5.281140890061048054e+01 1.511557293864909945e-01
5.284231083677234153e+01 1.511608293905546407e-01
5.287321277293418831e+01 1.511659164504455533e-01
5.290411470909604930e+01 1.511709938022068600e-01
5.293501664525789607e+01 1.511760614458386442e-01
5.296591858141975706e+01 1.511811193813408505e-01
5.299682051758161094e+01 1.511861676087135065e-01
5.302772245374347193e+01 1.511912093639997678e-01
5.305862438990532581e+01 1.511962381751132678e-01
5.308952632606717970e+01 1.512012572780972453e-01
5.312042826222904068e+01 1.512062634369084613e-01
5.315133019839088746e+01 1.512112631236332827e-01
5.318223213455274845e+01 1.512162531022285539e-01
5.321313407071459523e+01 1.512212333726942470e-01
5.324403600687645621e+01 1.512262071710735734e-01
5.327493794303830299e+01 1.512311680252801660e-01
5.330583987920016398e+01 1.512361224074003641e-01
5.333674181536202497e+01 1.512410670813910119e-01
5.336764375152387174e+01 1.512460020472520816e-01
5.339854568768573273e+01 1.512509273049836012e-01
5.342944762384757951e+01 1.512558460906287539e-01
5.346034956000944049e+01 1.512607519321011174e-01
5.349125149617129438e+01 1.512656513014871418e-01
5.352215343233314826e+01 1.512705409627435882e-01
5.355305536849500214e+01 1.512754241519136678e-01
5.358395730465686313e+01 1.512802976329541971e-01
5.361485924081872412e+01 1.512851614058651484e-01
5.364576117698057089e+01 1.512900154706465494e-01
5.367666311314243188e+01 1.512948630633415559e-01
5.370756504930427866e+01 1.512997009479070121e-01
5.373846698546613965e+01 1.513045323603860737e-01
5.376936892162798642e+01 1.513092925799150446e-01
5.380027085778984741e+01 1.513140883959190330e-01
5.383117279395170840e+01 1.513188777398366824e-01
5.386207473011355518e+01 1.513236573756247538e-01
5.389297666627541616e+01 1.513284175951536970e-01
5.392387860243726294e+01 1.513331745786394567e-01
5.395478053859912393e+01 1.513379056737797212e-01
5.398568247476097781e+01 1.513426367689199858e-01
5.401658441092283169e+01 1.513473613919738558e-01
5.404748634708468558e+01 1.513520763068981756e-01
5.407838828324654656e+01 1.513567847497361285e-01
5.410929021940840045e+01 1.513614802484013477e-01
5.414019215557025433e+01 1.513661692749801446e-01
5.417109409173211532e+01 1.513708518294726024e-01
5.420199602789396209e+01 1.513755246758354822e-01
5.423289796405582308e+01 1.513801878140688117e-01
5.426379990021766986e+01 1.513848444802157744e-01
5.429470183637953085e+01 1.513894946742763425e-01
5.432560377254137762e+01 1.513941383962505161e-01
5.435650570870323861e+01 1.513987724100951671e-01
5.438740764486509960e+01 1.514033967158102123e-01
5.441830958102694638e+01 1.514080177854821296e-01
5.444921151718880736e+01 1.514126259109812578e-01
5.448011345335066125e+01 1.514172275643939913e-01
5.451101538951251513e+01 1.514218227457203858e-01
5.454191732567436901e+01 1.514264082189172023e-01
5.457281926183623000e+01 1.514309872200276519e-01
5.460372119799808388e+01 1.514355565130085235e-01
5.463462313415993776e+01 1.514401160978598448e-01
5.466552507032179875e+01 1.514446692106247716e-01
5.469642700648364553e+01 1.514492158513033593e-01
5.472732894264550652e+01 1.514537527838523689e-01
5.475823087880735329e+01 1.514582832443149840e-01
5.478913281496921428e+01 1.514628039966480488e-01
5.482003475113106106e+01 1.514673215129379302e-01
5.485093668729292204e+01 1.514718293210982336e-01
5.488183862345478303e+01 1.514763274211290145e-01
5.491274055961662981e+01 1.514808190490734008e-01
5.494364249577849080e+01 1.514853042049313925e-01
5.497454443194033757e+01 1.514897796526598339e-01
5.500544636810219856e+01 1.514942453922586973e-01
5.503634830426405244e+01 1.514987078958144051e-01
5.506725024042591343e+01 1.515031606912405071e-01
5.509815217658776021e+01 1.515076037785370866e-01
5.512905411274962120e+01 1.515120436297904827e-01
5.515995604891148218e+01 1.515164737729142730e-01
5.519085798507332896e+01 1.515208974439517242e-01
5.522175992123518995e+01 1.515253146429027808e-01
5.525266185739703673e+01 1.515297253697674706e-01
5.528356379355889771e+01 1.515341263885026102e-01
5.531446572972074449e+01 1.515385176991081717e-01
5.534536766588260548e+01 1.515429057736705498e-01
5.537626960204446647e+01 1.515472841401033499e-01
5.540717153820631324e+01 1.515516527984065998e-01
5.543807347436817423e+01 1.515560182206666662e-01
5.546897541053002101e+01 1.515603739347971823e-01
5.549987734669188200e+01 1.515647231768412762e-01
5.553077928285373588e+01 1.515690659467990309e-01
5.556168121901558976e+01 1.515733925365408408e-01
5.559258315517744364e+01 1.515777191262826784e-01
5.562348509133930463e+01 1.515820392439381215e-01
5.565438702750116562e+01 1.515863496534639865e-01
5.568528896366301240e+01 1.515906535909034847e-01
5.571619089982487338e+01 1.515949510562565883e-01
5.574709283598672016e+01 1.515992388134801694e-01
5.577799477214858115e+01 1.516035233346605393e-01
5.580889670831042793e+01 1.516077949116681478e-01
5.583979864447228891e+01 1.516120632526325729e-01
5.587070058063413569e+01 1.516163218854674477e-01
5.590160251679599668e+01 1.516205740462159557e-01
5.593250445295785767e+01 1.516248229709212525e-01
5.596340638911970444e+01 1.516290621874969990e-01
5.599430832528156543e+01 1.516332916959431953e-01
5.602521026144341931e+01 1.516375179683461805e-01
5.605611219760527320e+01 1.516417345326196431e-01
5.608701413376712708e+01 1.516459478608498668e-01
5.611791606992898807e+01 1.516501514809505402e-01
5.614881800609084195e+01 1.516543486289648468e-01
5.617971994225269583e+01 1.516585425409359700e-01
5.621062187841455682e+01 1.516627267447775429e-01
5.624152381457640359e+01 1.516669044765327212e-01
5.627242575073826458e+01 1.516710757362015327e-01
5.630332768690011136e+01 1.516752405237839496e-01
5.633422962306197235e+01 1.516793956032368162e-01
5.636513155922381912e+01 1.516835474466465272e-01
5.639603349538568011e+01 1.516876928179698159e-01
5.642693543154754110e+01 1.516918317172067654e-01
5.645783736770938788e+01 1.516959609083141369e-01
5.648873930387124886e+01 1.517000868633782973e-01
5.651964124003310275e+01 1.517042031103129074e-01
5.655054317619495663e+01 1.517083161212043618e-01
5.658144511235681051e+01 1.517124194239662105e-01
5.661234704851867150e+01 1.517165162546417201e-01
5.664324898468051828e+01 1.517206033771876517e-01
5.667415092084237926e+01 1.517245966544811253e-01
5.670505285700424025e+01 1.517286740688975066e-01
5.673595479316608703e+01 1.517327450112274934e-01
5.676685672932794802e+01 1.517368127175142967e-01
5.679775866548979479e+01 1.517408707156715497e-01
5.682866060165165578e+01 1.517449157696560136e-01
5.685956253781350256e+01 1.517489575875973218e-01
5.689046447397536355e+01 1.517529961694954466e-01
5.692136641013722453e+01 1.517570250432639933e-01
5.695226834629907131e+01 1.517610474449461733e-01
5.698317028246093230e+01 1.517650601384987752e-01
5.701407221862277908e+01 1.517690695960082214e-01
5.704497415478464006e+01 1.517730693453880897e-01
5.707587609094649395e+01 1.517770658587247468e-01
5.710677802710835493e+01 1.517810526639318813e-01
5.713767996327020171e+01 1.517850329970526213e-01
5.716858189943206270e+01 1.517890100941301501e-01
5.719948383559392369e+01 1.517929774830781564e-01
5.723038577175577046e+01 1.517969383999397681e-01
5.726128770791763145e+01 1.518008960807581964e-01
5.729218964407947823e+01 1.518048440534470467e-01
5.732309158024133922e+01 1.518087855540495301e-01
5.735399351640318599e+01 1.518127173465224633e-01
5.738489545256504698e+01 1.518166459029522131e-01
5.741579738872689376e+01 1.518205679872955682e-01
5.744669932488875475e+01 1.518244803635093731e-01
5.747760126105061573e+01 1.518283927397231781e-01
5.750850319721246251e+01 1.518322954078074050e-01
5.753940513337432350e+01 1.518361916038052650e-01
5.757030706953617738e+01 1.518400813277167583e-01
5.760120900569803126e+01 1.518439645795418569e-01
5.763211094185988514e+01 1.518478413592806164e-01
5.766301287802174613e+01 1.518517116669329536e-01
5.769391481418360712e+01 1.518555722664557406e-01
5.772481675034545390e+01 1.518594296299353719e-01
5.775571868650731489e+01 1.518632772852854251e-01
5.778662062266916166e+01 1.518671217045922950e-01
5.781752255883102265e+01 1.518709564157695868e-01
5.784842449499286943e+01 1.518747814188173006e-01
5.787932643115473041e+01 1.518786031858218588e-01
5.791022836731657719e+01 1.518824184807400224e-01
5.794113030347843818e+01 1.518862240675286357e-01
5.797203223964029917e+01 1.518900264182740656e-01
5.800293417580214594e+01 1.518938190608899175e-01
5.803383611196400693e+01 1.518976084674625859e-01
5.806473804812586081e+01 1.519013978740352544e-01
5.809563998428771470e+01 1.519051775724783726e-01
5.812654192044956858e+01 1.519089507988350962e-01
5.815744385661142957e+01 1.519127175531054530e-01
5.818834579277327634e+01 1.519164778352894429e-01
5.821924772893513733e+01 1.519202284093438549e-01
5.825014966509699832e+01 1.519239757473551111e-01
5.828105160125884510e+01 1.519277198493231285e-01
5.831195353742070608e+01 1.519314542431616233e-01
5.834285547358255286e+01 1.519351789288705401e-01
5.837375740974441385e+01 1.519389003785362735e-01
5.840465934590626063e+01 1.519426153561156401e-01
5.843556128206812161e+01 1.519463270976517955e-01
5.846646321822998260e+01 1.519500291310584006e-01
5.849736515439182938e+01 1.519537279284218223e-01
5.852826709055369037e+01 1.519574202536988772e-01
5.855916902671554425e+01 1.519611061068895375e-01
5.859007096287739813e+01 1.519647854879938309e-01
5.862097289903925201e+01 1.519684583970117575e-01
5.865187483520111300e+01 1.519721215979001061e-01
5.868277677136295978e+01 1.519757783267020879e-01
5.871367870752482077e+01 1.519794285834177028e-01
5.874458064368668175e+01 1.519830723680469231e-01
5.877548257984852853e+01 1.519867129166329600e-01
5.880638451601038952e+01 1.519903437570894189e-01
5.883728645217223630e+01 1.519939681254595387e-01
5.886818838833409728e+01 1.519975860217432917e-01
5.889909032449594406e+01 1.520011974459406223e-01
5.892999226065780505e+01 1.520048023980516139e-01
5.896089419681965182e+01 1.520084008780762108e-01
5.899179613298151281e+01 1.520119961220576243e-01
5.902269806914337380e+01 1.520155816579094876e-01
5.905360000530522058e+01 1.520191639577181397e-01
5.908450194146708156e+01 1.520227397854404250e-01
5.911540387762893545e+01 1.520263091410763434e-01
5.914630581379079644e+01 1.520298720246258950e-01
5.917720774995264321e+01 1.520334284360890520e-01
5.920810968611450420e+01 1.520369816115090256e-01
5.923901162227636519e+01 1.520405250787994489e-01
5.926991355843821196e+01 1.520440620740034776e-01
5.930081549460007295e+01 1.520475925971211395e-01
5.933171743076191973e+01 1.520511166481524346e-01
5.936261936692378072e+01 1.520546342270973350e-01
5.939352130308562749e+01 1.520581453339558964e-01
5.942442323924748848e+01 1.520616532047712466e-01
5.945532517540933526e+01 1.520651513674570188e-01
5.948622711157119625e+01 1.520686462940996353e-01
5.951712904773305723e+01 1.520721315126126738e-01
5.954803098389490401e+01 1.520756167311257123e-01
5.957893292005676500e+01 1.520790922415091728e-01
5.960983485621861888e+01 1.520825645158494777e-01
5.964073679238047276e+01 1.520860303181033601e-01
5.967163872854232665e+01 1.520894896482709036e-01
5.970254066470418763e+01 1.520929425063520801e-01
5.973344260086603441e+01 1.520963921283900455e-01
5.976434453702789540e+01 1.520998352783416441e-01
5.979524647318975639e+01 1.521032751922500592e-01
5.982614840935160316e+01 1.521067053980288963e-01
5.985705034551346415e+01 1.521101323677645500e-01
5.988795228167531093e+01 1.521135496293706535e-01
5.991885421783717192e+01 1.521169668909767569e-01
5.994975615399901869e+01 1.521203744444532824e-01
5.998065809016087968e+01 1.521237787618866522e-01
6.001156002632274067e+01 1.521271766072336273e-01
6.004246196248458745e+01 1.521305647444510245e-01
6.007336389864644843e+01 1.521339528816684217e-01
6.010426583480830232e+01 1.521373313107562686e-01
6.013516777097015620e+01 1.521407065038009321e-01
6.016606970713201008e+01 1.521440752247592287e-01
6.019697164329387107e+01 1.521474374736311308e-01
6.022787357945571785e+01 1.521507964864598494e-01
6.025877551561757883e+01 1.521541490272022012e-01
6.028967745177943982e+01 1.521574950958581585e-01
6.032057938794128660e+01 1.521608379284709600e-01
6.035148132410314759e+01 1.521641742889973670e-01
6.038238326026499436e+01 1.521675041774373793e-01
6.041328519642685535e+01 1.521708275937910526e-01
6.044418713258870213e+01 1.521741477741015147e-01
6.047508906875056311e+01 1.521774614823256100e-01
6.050599100491240989e+01 1.521807687184633384e-01
6.053689294107427088e+01 1.521840694825147000e-01
6.056779487723613187e+01 1.521873670105228227e-01
6.059869681339798575e+01 1.521906580664446340e-01
6.062959874955983963e+01 1.521939426502800230e-01
6.066050068572169351e+01 1.521972207620290729e-01
6.069140262188355450e+01 1.522004956377349116e-01
6.072230455804540128e+01 1.522037640413543835e-01
6.075320649420726227e+01 1.522070259728874608e-01
6.078410843036912325e+01 1.522102846683773825e-01
6.081501036653097003e+01 1.522135336557377261e-01
6.084591230269283102e+01 1.522167826430980420e-01
6.087681423885467780e+01 1.522200219223288353e-01
6.090771617501653878e+01 1.522232579655164453e-01
6.093861811117838556e+01 1.522264907726608441e-01
6.096952004734024655e+01 1.522297138716756648e-01
6.100042198350209333e+01 1.522329337346473577e-01
6.103132391966395431e+01 1.522361471255326282e-01
6.106222585582581530e+01 1.522393572803747153e-01
6.109312779198766208e+01 1.522425577270872521e-01
6.112402972814952307e+01 1.522457549377565778e-01
6.115493166431137695e+01 1.522489424402963532e-01
6.118583360047323794e+01 1.522521267067929451e-01
6.121673553663508471e+01 1.522553077372463537e-01
6.124763747279694570e+01 1.522584822956133677e-01
6.127853940895879248e+01 1.522616536179372260e-01
6.130944134512065347e+01 1.522648184681746897e-01
6.134034328128251445e+01 1.522679800823689700e-01
6.137124521744436123e+01 1.522711384605200668e-01
6.140214715360622222e+01 1.522742903665847691e-01
6.143304908976806900e+01 1.522774519807790494e-01
6.146395102592992998e+01 1.522806071228869351e-01
6.149485296209177676e+01 1.522837525568652983e-01
6.152575489825363775e+01 1.522868947548004503e-01
6.155665683441549874e+01 1.522900304806492355e-01
6.158755877057734551e+01 1.522931597344116261e-01
6.161846070673920650e+01 1.522962857521308333e-01
6.164936264290106038e+01 1.522994085338068571e-01
6.168026457906291427e+01 1.523025216073533306e-01
6.171116651522476815e+01 1.523056346808998041e-01
6.174206845138662914e+01 1.523087380463166995e-01
6.177297038754847591e+01 1.523118381756904116e-01
6.180387232371033690e+01 1.523149350690209403e-01
6.183477425987219789e+01 1.523180254902651021e-01
6.186567619603404466e+01 1.523211094394228693e-01
6.189657813219590565e+01 1.523241901525374531e-01
6.192748006835775243e+01 1.523272643935656701e-01
6.195838200451961342e+01 1.523303321625074924e-01
6.198928394068146019e+01 1.523333934593629757e-01
6.202018587684332118e+01 1.523364515201752478e-01
6.205108781300517506e+01 1.523395031089011531e-01
6.208198974916702895e+01 1.523425482255406638e-01
6.211289168532888993e+01 1.523455901061369910e-01
6.214379362149074382e+01 1.523486287506901626e-01
6.217469555765259770e+01 1.523516609231569119e-01
6.220559749381445158e+01 1.523546866235373221e-01
6.223649942997631257e+01 1.523577090878745488e-01
6.226740136613815935e+01 1.523607250801253810e-01
6.229830330230002033e+01 1.523637346002898463e-01
6.232920523846188132e+01 1.523667408844111004e-01
6.236010717462372810e+01 1.523697406964460155e-01
6.239100911078558909e+01 1.523727340363945360e-01
6.242191104694743586e+01 1.523757273763430564e-01
6.245281298310929685e+01 1.523787110081620266e-01
6.248371491927114363e+01 1.523816946399809691e-01
6.251461685543300462e+01 1.523846685636703890e-01
6.254551879159485850e+01 1.523876392513165978e-01
6.257642072775671238e+01 1.523906034668764120e-01
6.260732266391857337e+01 1.523935515022203091e-01
6.263822460008042725e+01 1.523965092456937565e-01
6.266912653624228113e+01 1.523994605170808647e-01
6.270002847240413502e+01 1.524024053163815784e-01
6.273093040856599600e+01 1.524053468796390809e-01
6.276183234472784278e+01 1.524082852068534277e-01
6.279273428088970377e+01 1.524112170619813800e-01
6.282363621705155055e+01 1.524141456810661488e-01
6.285453815321341153e+01 1.524170710641077342e-01
6.288544008937527252e+01 1.524199899750629528e-01
6.291634202553711930e+01 1.524229056499749879e-01
6.294724396169898029e+01 1.524258148528006285e-01
6.297814589786082706e+01 1.524287208195830579e-01
6.300904783402268805e+01 1.524316203142791482e-01
6.303994977018453483e+01 1.524345165729320550e-01
6.307085170634639582e+01 1.524374095955417785e-01
6.310175364250825680e+01 1.524402961460650796e-01
6.313265557867010358e+01 1.524431794605452528e-01
6.316355751483196457e+01 1.524460563029390037e-01
6.319445945099381845e+01 1.524489299092895989e-01
6.322536138715567944e+01 1.524518002795970106e-01
6.325626332331752621e+01 1.524546641778180001e-01
6.328716525947938720e+01 1.524575248399958338e-01
6.331806719564123398e+01 1.524603822661304842e-01
6.334896913180309497e+01 1.524632332201787677e-01
6.337987106796495596e+01 1.524660809381838400e-01
6.341077300412680273e+01 1.524689221841025455e-01
6.344167494028866372e+01 1.524717569579348564e-01
6.347257687645051050e+01 1.524745884957240116e-01
6.350347881261237148e+01 1.524774135614267723e-01
6.353438074877421826e+01 1.524802353910863773e-01
6.356528268493607925e+01 1.524830539847027433e-01
6.359618462109793313e+01 1.524858693422759814e-01
6.362708655725978701e+01 1.524886782277627972e-01
6.365798849342164800e+01 1.524914806411632462e-01
6.368889042958350188e+01 1.524942798185205117e-01
6.371979236574535577e+01 1.524970725237914104e-01
6.375069430190720965e+01 1.524998587569759423e-01
6.378159623806907064e+01 1.525026417541172630e-01
6.381249817423091741e+01 1.525054182791722168e-01
6.384340011039277840e+01 1.525081915681839873e-01
6.387430204655463939e+01 1.525109616211525465e-01
6.390520398271648617e+01 1.525137252020347667e-01
6.393610591887834715e+01 1.525164823108305923e-01
6.396700785504019393e+01 1.525192394196264178e-01
6.399790979120205492e+01 1.525219932923790600e-01
6.402881172736390170e+01 1.525247374570021519e-01
6.405971366352576979e+01 1.525274816216252161e-01
6.409061559968760946e+01 1.525302193141619134e-01
6.412151753584947755e+01 1.525329505346122438e-01
6.415241947201133144e+01 1.525356752829762075e-01
6.418332140817318532e+01 1.525384000313401711e-01
6.421422334433503920e+01 1.525411183076177402e-01
6.424512528049689308e+01 1.525438301118089424e-01
6.427602721665874697e+01 1.525465419160001446e-01
6.430692915282060085e+01 1.525492472481049799e-01
6.433783108898245473e+01 1.525519461081234207e-01
6.436873302514430861e+01 1.525546417320986781e-01
6.439963496130616250e+01 1.525573341200307798e-01
6.443053689746803059e+01 1.525600200358764869e-01
6.446143883362988447e+01 1.525627027156789828e-01
6.449234076979173835e+01 1.525653821594383230e-01
6.452324270595359224e+01 1.525680551311112687e-01
6.455414464211544612e+01 1.525707216306978475e-01
6.458504657827730000e+01 1.525733848942412152e-01
6.461594851443915388e+01 1.525760449217414272e-01
6.464685045060102198e+01 1.525787017131984558e-01
6.467775238676286165e+01 1.525813520325690897e-01
6.470865432292472974e+01 1.525839991158965403e-01
6.473955625908656941e+01 1.525866397271376240e-01
6.477045819524843751e+01 1.525892803383786800e-01
6.480136013141027718e+01 1.525919177135765803e-01
6.483226206757214527e+01 1.525945486166880860e-01
6.486316400373399915e+01 1.525971730477132249e-01
6.489406593989585303e+01 1.525997974787383638e-01
6.492496787605770692e+01 1.526024154376771358e-01
6.495586981221956080e+01 1.526050333966158801e-01
6.498677174838141468e+01 1.526076448834682853e-01
6.501767368454326856e+01 1.526102531342774515e-01
6.504857562070513666e+01 1.526128549130003065e-01
6.507947755686697633e+01 1.526154534556799502e-01
6.511037949302884442e+01 1.526180455262731994e-01
6.514128142919068409e+01 1.526206311247800818e-01
6.517218336535255219e+01 1.526232167232869641e-01
6.520308530151440607e+01 1.526257958497074796e-01
6.523398723767625995e+01 1.526283717400848117e-01
6.526488917383811383e+01 1.526309443944189326e-01
6.529579110999996772e+01 1.526335138127098978e-01
6.532669304616182160e+01 1.526360767589144685e-01
6.535759498232367548e+01 1.526386397051190391e-01
6.538849691848552936e+01 1.526411961792372429e-01
6.541939885464739746e+01 1.526437494173122356e-01
6.545030079080925134e+01 1.526462961833008891e-01
6.548120272697110522e+01 1.526488397132463315e-01
6.551210466313295910e+01 1.526513800071485905e-01
6.554300659929481299e+01 1.526539138289644826e-01
6.557390853545666687e+01 1.526564476507803469e-01
6.560481047161852075e+01 1.526589750005098722e-01
6.563571240778037463e+01 1.526614958781530029e-01
6.566661434394222852e+01 1.526640167557961336e-01
6.569751628010409661e+01 1.526665311613528975e-01
6.572841821626593628e+01 1.526690390948232945e-01
6.575932015242780437e+01 1.526715470282936638e-01
6.579022208858964404e+01 1.526740484896776939e-01
6.582112402475151214e+01 1.526765467150185129e-01
6.585202596091335181e+01 1.526790417043161208e-01
6.588292789707521990e+01 1.526815302215273895e-01
6.591382983323707379e+01 1.526840155026954748e-01
6.594473176939892767e+01 1.526864975478203490e-01
6.597563370556078155e+01 1.526889763569020397e-01
6.600653564172263543e+01 1.526914519299405470e-01
6.603743757788450353e+01 1.526939210308926875e-01
6.606833951404634320e+01 1.526963868958016168e-01
6.609924145020821129e+01 1.526988495246673905e-01
6.613014338637005096e+01 1.527013056814467695e-01
6.616104532253191906e+01 1.527037586021829652e-01
6.619194725869377294e+01 1.527062082868759774e-01
6.622284919485562682e+01 1.527086514994826227e-01
6.625375113101748070e+01 1.527110914760460569e-01
6.628465306717933458e+01 1.527135282165663077e-01
6.631555500334118847e+01 1.527159617210433751e-01
6.634645693950304235e+01 1.527183919894772590e-01
6.637735887566489623e+01 1.527208190218679595e-01
6.640826081182675011e+01 1.527232428182154489e-01
6.643916274798860400e+01 1.527256601424765992e-01
6.647006468415047209e+01 1.527280774667377217e-01
6.650096662031232597e+01 1.527304883189124773e-01
6.653186855647417985e+01 1.527328959350440496e-01
6.656277049263603374e+01 1.527353003151324384e-01
6.659367242879788762e+01 1.527376982231344327e-01
6.662457436495974150e+01 1.527400928950932713e-01
6.665547630112159538e+01 1.527424843310088987e-01
6.668637823728344927e+01 1.527448692948381592e-01
6.671728017344530315e+01 1.527472542586674198e-01
6.674818210960717124e+01 1.527496327504102858e-01
6.677908404576901091e+01 1.527520047700667849e-01
6.680998598193087901e+01 1.527543767897232840e-01
6.684088791809271868e+01 1.527567423372934163e-01
6.687178985425458677e+01 1.527591078848635486e-01
6.690269179041644065e+01 1.527614637243041307e-01
6.693359372657829454e+01 1.527638163277015015e-01
6.696449566274014842e+01 1.527661656950556890e-01
6.699539759890200230e+01 1.527685118263667208e-01
6.702629953506385618e+01 1.527708547216345136e-01
6.705720147122571007e+01 1.527731911448159674e-01
6.708810340738757816e+01 1.527755243319542100e-01
6.711900534354941783e+01 1.527778413388765355e-01
6.714990727971128592e+01 1.527801712899715947e-01
6.718080921587312559e+01 1.527824947689802870e-01
6.721171115203499369e+01 1.527848150119457959e-01
6.724261308819684757e+01 1.527871320188680937e-01
6.727351502435870145e+01 1.527894457897472358e-01
6.730441696052055534e+01 1.527917530885400110e-01
6.733531889668240922e+01 1.527940603873327308e-01
6.736622083284426310e+01 1.527963644500823226e-01
6.739712276900611698e+01 1.527986620407454921e-01
6.742802470516797086e+01 1.528009563953655059e-01
6.745892664132982475e+01 1.528032475139423085e-01
6.748982857749169284e+01 1.528055353964759555e-01
6.752073051365354672e+01 1.528078200429663913e-01
6.755163244981540061e+01 1.528101014534136437e-01
6.758253438597725449e+01 1.528123763917745292e-01
6.761343632213910837e+01 1.528146513301354148e-01
6.764433825830096225e+01 1.528169230324530892e-01
6.767524019446281613e+01 1.528191882626843967e-01
6.770614213062467002e+01 1.528214502568725486e-01
6.773704406678653811e+01 1.528237122510606449e-01
6.776794600294837778e+01 1.528259677731624022e-01
6.779884793911024587e+01 1.528282200592209761e-01
6.782974987527208555e+01 1.528304691092363388e-01
6.786065181143395364e+01 1.528327149232085458e-01
6.789155374759579331e+01 1.528349575011375416e-01
6.792245568375766140e+01 1.528371968430233541e-01
6.795335761991951529e+01 1.528394329488659831e-01
6.798425955608136917e+01 1.528416658186654287e-01
6.801516149224322305e+01 1.528438954524216631e-01
6.804606342840507693e+01 1.528461186140915584e-01
6.807696536456694503e+01 1.528483417757614260e-01
6.810786730072878470e+01 1.528505617013881102e-01
6.813876923689065279e+01 1.528527751549284275e-01
6.816967117305249246e+01 1.528549886084687448e-01
6.820057310921436056e+01 1.528571955899226675e-01
6.823147504537620023e+01 1.528594025713766180e-01
6.826237698153806832e+01 1.528616030807441739e-01
6.829327891769992220e+01 1.528638003540685741e-01
6.832418085386177609e+01 1.528659943913497354e-01
6.835508279002362997e+01 1.528681851925877411e-01
6.838598472618548385e+01 1.528703695217393799e-01
6.841688666234733773e+01 1.528725538508909909e-01
6.844778859850919162e+01 1.528747349439994463e-01
6.847869053467104550e+01 1.528769095650215071e-01
6.850959247083291359e+01 1.528790841860435401e-01
6.854049440699476747e+01 1.528812555710224452e-01
6.857139634315662136e+01 1.528834204839149280e-01
6.860229827931847524e+01 1.528855821607642551e-01
6.863320021548032912e+01 1.528877438376135545e-01
6.866410215164218300e+01 1.528898990423764870e-01
6.869500408780403689e+01 1.528920477750530527e-01
6.872590602396589077e+01 1.528941965077296183e-01
6.875680796012774465e+01 1.528963420043630006e-01
6.878770989628961274e+01 1.528984842649531717e-01
6.881861183245145241e+01 1.529006200534570037e-01
6.884951376861332051e+01 1.529027558419608079e-01
6.888041570477516018e+01 1.529048851583782176e-01
6.891131764093702827e+01 1.529070144747956828e-01
6.894221957709888216e+01 1.529091373191267256e-01
6.897312151326073604e+01 1.529112569274146127e-01
6.900402344942258992e+01 1.529133700636161053e-01
6.903492538558444380e+01 1.529154831998175978e-01
6.906582732174629768e+01 1.529175898639327236e-01
6.909672925790815157e+01 1.529196965280478493e-01
6.912763119407001966e+01 1.529217999561197916e-01
6.915853313023185933e+01 1.529239001481485505e-01
6.918943506639372742e+01 1.529259938680909148e-01
6.922033700255556710e+01 1.529280875880332791e-01
6.925123893871743519e+01 1.529301748358892765e-01
6.928214087487928907e+01 1.529322620837452740e-01
6.931304281104114295e+01 1.529343428595149046e-01
6.934394474720299684e+01 1.529364236352845352e-01
6.937484668336485072e+01 1.529384979389677435e-01
6.940574861952670460e+01 1.529405722426510073e-01
6.943665055568855848e+01 1.529426433102910599e-01
6.946755249185041237e+01 1.529447079058447456e-01
6.949845442801226625e+01 1.529467725013984314e-01
6.952935636417413434e+01 1.529488338609089337e-01
6.956025830033598822e+01 1.529508887483330415e-01
6.959116023649784211e+01 1.529529436357571770e-01
6.962206217265969599e+01 1.529549920510949179e-01
6.965296410882154987e+01 1.529570372303895032e-01
6.968386604498340375e+01 1.529590791736408495e-01
6.971476798114525764e+01 1.529611178808490402e-01
6.974566991730711152e+01 1.529631565880572308e-01
6.977657185346896540e+01 1.529651920592222381e-01
6.980747378963081928e+01 1.529672275303872175e-01
6.983837572579268738e+01 1.529692565294658302e-01
6.986927766195452705e+01 1.529712822925012594e-01
6.990017959811639514e+01 1.529733080555366886e-01
6.993108153427823481e+01 1.529753273464857788e-01
6.996198347044010291e+01 1.529773434013916300e-01
6.999288540660195679e+01 1.529793562202543256e-01
7.002378734276381067e+01 1.529813658030738099e-01
7.005468927892566455e+01 1.529833721498501109e-01
7.008559121508751844e+01 1.529853752605832284e-01
7.011649315124938653e+01 1.529873751352731626e-01
7.014739508741122620e+01 1.529893750099630967e-01
7.017829702357309429e+01 1.529913684125666640e-01
7.020919895973493396e+01 1.529933585791270201e-01
7.024010089589680206e+01 1.529953487456874039e-01
7.027100283205864173e+01 1.529973356762045766e-01
7.030190476822050982e+01 1.529993161346353825e-01
7.033280670438236371e+01 1.530012965930661883e-01
7.036370864054421759e+01 1.530032770514969942e-01
7.039461057670607147e+01 1.530052510378414332e-01
7.042551251286792535e+01 1.530072185520994776e-01
7.045641444902977923e+01 1.530091860663575498e-01
7.048731638519163312e+01 1.530111503445724108e-01
7.051821832135348700e+01 1.530131146227872718e-01
7.054912025751534088e+01 1.530150724289157660e-01
7.058002219367720897e+01 1.530170269990010767e-01
7.061092412983906286e+01 1.530189783330432041e-01
7.064182606600091674e+01 1.530209264310421480e-01
7.067272800216277062e+01 1.530228712929978807e-01
7.070362993832462450e+01 1.530248129189104300e-01
7.073453187448647839e+01 1.530267480727366125e-01
7.076543381064833227e+01 1.530286832265627950e-01
7.079633574681018615e+01 1.530306151443457940e-01
7.082723768297205424e+01 1.530325438260855819e-01
7.085813961913389392e+01 1.530344692717821864e-01
7.088904155529576201e+01 1.530363914814356352e-01
7.091994349145760168e+01 1.530383136910890562e-01
7.095084542761946977e+01 1.530402294286561105e-01
7.098174736378132366e+01 1.530421451662231647e-01
7.101264929994317754e+01 1.530440544317038520e-01
7.104355123610503142e+01 1.530459636971845394e-01
7.107445317226688530e+01 1.530478697266220156e-01
7.110535510842873919e+01 1.530497725200163361e-01
7.113625704459059307e+01 1.530516753134106289e-01
7.116715898075246116e+01 1.530535716347185549e-01
7.119806091691430083e+01 1.530554679560265086e-01
7.122896285307616893e+01 1.530573578052480399e-01
7.125986478923800860e+01 1.530592444184264156e-01
7.129076672539987669e+01 1.530611310316047913e-01
7.132166866156171636e+01 1.530630111726967724e-01
7.135257059772358446e+01 1.530648913137887535e-01
7.138347253388543834e+01 1.530667682188375789e-01
7.141437447004729222e+01 1.530686451238863766e-01
7.144527640620914610e+01 1.530705155568488074e-01
7.147617834237099999e+01 1.530723859898112105e-01
7.150708027853285387e+01 1.530742499506872745e-01
7.153798221469470775e+01 1.530761139115633385e-01
7.156888415085657584e+01 1.530779746363961913e-01
7.159978608701842973e+01 1.530798321251858884e-01
7.163068802318028361e+01 1.530816863779323744e-01
7.166158995934213749e+01 1.530835373946356770e-01
7.169249189550399137e+01 1.530853884113389796e-01
7.172339383166584525e+01 1.530872329559558875e-01
7.175429576782769914e+01 1.530890742645296398e-01
7.178519770398955302e+01 1.530909155731033922e-01
7.181609964015140690e+01 1.530927504095907499e-01
7.184700157631326078e+01 1.530945852460781076e-01
7.187790351247512888e+01 1.530964168465223096e-01
7.190880544863696855e+01 1.530982452109232728e-01
7.193970738479883664e+01 1.531000703392810802e-01
7.197060932096067631e+01 1.531018922315957043e-01
7.200151125712254441e+01 1.531037108878671171e-01
7.203241319328439829e+01 1.531055263080953743e-01
7.206331512944625217e+01 1.531073384922804204e-01
7.209421706560810605e+01 1.531091506764654664e-01
7.212511900176995994e+01 1.531109563885641456e-01
7.215602093793182803e+01 1.531127621006628248e-01
7.218692287409366770e+01 1.531145678127615040e-01
7.221782481025553579e+01 1.531163670527737886e-01
7.224872674641737547e+01 1.531181630567429175e-01
7.227962868257924356e+01 1.531199590607120187e-01
7.231053061874108323e+01 1.531217518286379642e-01
7.234143255490295132e+01 1.531235413605206985e-01
7.237233449106480521e+01 1.531253244203170660e-01
7.240323642722665909e+01 1.531271074801134335e-01
7.243413836338851297e+01 1.531288873038665899e-01
7.246504029955036685e+01 1.531306638915765905e-01
7.249594223571222074e+01 1.531324372432433800e-01
7.252684417187407462e+01 1.531342073588670138e-01
7.255774610803592850e+01 1.531359774744906199e-01
7.258864804419778238e+01 1.531377411180278592e-01
7.261954998035965048e+01 1.531395047615650984e-01
7.265045191652150436e+01 1.531412651690591542e-01
7.268135385268335824e+01 1.531430191044668154e-01
7.271225578884521212e+01 1.531447698038312932e-01
7.274315772500706601e+01 1.531465205031957988e-01
7.277405966116891989e+01 1.531482679665170932e-01
7.280496159733077377e+01 1.531500121937952041e-01
7.283586353349262765e+01 1.531517499489869483e-01
7.286676546965448154e+01 1.531534877041786924e-01
7.289766740581633542e+01 1.531552222233272254e-01
7.292856934197820351e+01 1.531569567424757583e-01
7.295947127814004318e+01 1.531586847895379522e-01
7.299037321430191128e+01 1.531604128366001460e-01
7.302127515046376516e+01 1.531621408836622844e-01
7.305217708662561904e+01 1.531638624586381114e-01
7.308307902278747292e+01 1.531655840336139107e-01
7.311398095894932680e+01 1.531673023725465266e-01
7.314488289511118069e+01 1.531690142393927478e-01
7.317578483127303457e+01 1.531707261062389969e-01
7.320668676743490266e+01 1.531724347370420347e-01
7.323758870359674233e+01 1.531741368957587057e-01
7.326849063975861043e+01 1.531758390544753767e-01
7.329939257592045010e+01 1.531775379771488921e-01
7.333029451208231819e+01 1.531792368998223519e-01
7.336119644824415786e+01 1.531809293504094727e-01
7.339209838440602596e+01 1.531826218009965657e-01
7.342300032056787984e+01 1.531843110155405030e-01
7.345390225672973372e+01 1.531859969940412292e-01
7.348480419289158760e+01 1.531876797364987997e-01
7.351570612905344149e+01 1.531893592429131590e-01
7.354660806521529537e+01 1.531910387493275183e-01
7.357751000137714925e+01 1.531927150196986664e-01
7.360841193753901734e+01 1.531943912900698423e-01
7.363931387370085702e+01 1.531960610883546514e-01
7.367021580986272511e+01 1.531977308866394327e-01
7.370111774602457899e+01 1.531993974488810584e-01
7.373201968218643287e+01 1.532010607750795006e-01
7.376292161834828676e+01 1.532027241012779151e-01
7.379382355451014064e+01 1.532043809553899627e-01
7.382472549067199452e+01 1.532060378095020103e-01
7.385562742683384840e+01 1.532076914275708468e-01
7.388652936299570229e+01 1.532093418095965276e-01
7.391743129915757038e+01 1.532109921916222084e-01
7.394833323531941005e+01 1.532126361015614946e-01
7.397923517148127814e+01 1.532142767754576251e-01
7.401013710764311782e+01 1.532159142133105445e-01
7.404103904380498591e+01 1.532175516511634639e-01
7.407194097996683979e+01 1.532191826169300164e-01
7.410284291612869367e+01 1.532208135826965689e-01
7.413374485229054756e+01 1.532224380763767269e-01
7.416464678845240144e+01 1.532240625700568848e-01
7.419554872461426953e+01 1.532256838276938593e-01
7.422645066077610920e+01 1.532273018492876782e-01
7.425735259693797730e+01 1.532289198708814693e-01
7.428825453309981697e+01 1.532305314203888935e-01
7.431915646926168506e+01 1.532321462059395012e-01
7.435005840542352473e+01 1.532337545194037420e-01
7.438096034158539283e+01 1.532353628328679829e-01
7.441186227774723250e+01 1.532369679102890125e-01
7.444276421390910059e+01 1.532385697516668865e-01
7.447366615007095447e+01 1.532401683570015494e-01
7.450456808623280835e+01 1.532417669623362122e-01
7.453547002239466224e+01 1.532433590955845082e-01
7.456637195855651612e+01 1.532449512288328042e-01
7.459727389471837000e+01 1.532465433620811002e-01
7.462817583088022388e+01 1.532481290232430293e-01
7.465907776704209198e+01 1.532497146844049307e-01
7.468997970320394586e+01 1.532512971095236765e-01
7.472088163936579974e+01 1.532528762985992110e-01
7.475178357552765362e+01 1.532544554876747733e-01
7.478268551168950751e+01 1.532560282046639411e-01
7.481358744785136139e+01 1.532576009216531088e-01
7.484448938401321527e+01 1.532591704025990931e-01
7.487539132017506915e+01 1.532607366475018662e-01
7.490629325633692304e+01 1.532623028924046671e-01
7.493719519249877692e+01 1.532638659012642846e-01
7.496809712866064501e+01 1.532654256740807186e-01
7.499899906482248468e+01 1.532669822108539415e-01
7.502990100098435278e+01 1.532685387476271643e-01
7.506080293714620666e+01 1.532700920483572038e-01
7.509170487330806054e+01 1.532716453490872710e-01
7.512260680946991442e+01 1.532731921777309159e-01
7.515350874563176831e+01 1.532747390063746162e-01
7.518441068179362219e+01 1.532762858350182611e-01
7.521531261795547607e+01 1.532778294276187503e-01
7.524621455411734416e+01 1.532793697841760283e-01
7.527711649027918384e+01 1.532809101407333341e-01
7.530801842644105193e+01 1.532824472612474287e-01
7.533892036260289160e+01 1.532839811457183676e-01
7.536982229876475969e+01 1.532855150301892788e-01
7.540072423492659937e+01 1.532870424425738232e-01
7.543162617108846746e+01 1.532885730910015509e-01
7.546252810725032134e+01 1.532901005033860953e-01
7.549343004341217522e+01 1.532916246797274562e-01
7.552433197957402911e+01 1.532931456200256337e-01
7.555523391573588299e+01 1.532946633242806000e-01
7.558613585189773687e+01 1.532961810285355941e-01
7.561703778805959075e+01 1.532976954967473771e-01
7.564793972422145885e+01 1.532992099649591877e-01
7.567884166038329852e+01 1.533007114889982370e-01
7.570974359654516661e+01 1.533022227211668365e-01
7.574064553270702049e+01 1.533037371893786194e-01
7.577154746886887438e+01 1.533052451855040355e-01
7.580244940503072826e+01 1.533067467095430569e-01
7.583335134119258214e+01 1.533082449975389228e-01
7.586425327735443602e+01 1.533097432855347886e-01
7.589515521351628990e+01 1.533112383374874432e-01
7.592605714967814379e+01 1.533127301533969422e-01
7.595695908583999767e+01 1.533142219693064134e-01
7.598786102200185155e+01 1.533156911329136007e-01
7.601876295816371965e+01 1.533171732406934940e-01
7.604966489432555932e+01 1.533186521124302315e-01
7.608056683048742741e+01 1.533201277481237856e-01
7.611146876664928129e+01 1.533216001477741286e-01
7.614237070281113517e+01 1.533230725474244993e-01
7.617327263897298906e+01 1.533245417110316589e-01
7.620417457513484294e+01 1.533260076385956350e-01
7.623507651129671103e+01 1.533274735661596111e-01
7.626597844745855070e+01 1.533289330216372204e-01
7.629688038362041880e+01 1.533303924771148019e-01
7.632778231978225847e+01 1.533318486965492278e-01
7.635868425594412656e+01 1.533333049159836536e-01
7.638958619210596623e+01 1.533347578993748683e-01
7.642048812826783433e+01 1.533362205908956610e-01
7.645139006442967400e+01 1.533376671022005366e-01
7.648229200059154209e+01 1.533391136135053845e-01
7.651319393675339597e+01 1.533405568887670489e-01
7.654409587291524986e+01 1.533419969279855299e-01
7.657499780907710374e+01 1.533434369672040110e-01
7.660589974523895762e+01 1.533448770064224920e-01
7.663680168140081150e+01 1.533463138095977896e-01
7.666770361756266539e+01 1.533477473767298760e-01
7.669860555372453348e+01 1.533491777078188067e-01
7.672950748988637315e+01 1.533506080389077098e-01
7.676040942604824124e+01 1.533520351339534571e-01
7.679131136221009513e+01 1.533534589929559655e-01
7.682221329837194901e+01 1.533548828519585294e-01
7.685311523453380289e+01 1.533563067109610656e-01
7.688401717069565677e+01 1.533577273339204183e-01
7.691491910685751066e+01 1.533591447208365877e-01
7.694582104301936454e+01 1.533605621077527292e-01
7.697672297918121842e+01 1.533619762586257151e-01
7.700762491534308651e+01 1.533633904094987011e-01
7.703852685150492619e+01 1.533648013243285035e-01
7.706942878766679428e+01 1.533662122391582783e-01
7.710033072382864816e+01 1.533676199179448973e-01
7.713123265999050204e+01 1.533690243606883052e-01
7.716213459615235593e+01 1.533704288034317131e-01
7.719303653231420981e+01 1.533718300101319654e-01
7.722393846847606369e+01 1.533732279807889787e-01
7.725484040463791757e+01 1.533746291874892309e-01
7.728574234079978567e+01 1.533760239221030608e-01
7.731664427696162534e+01 1.533774186567169184e-01
7.734754621312349343e+01 1.533788133913307761e-01
7.737844814928533310e+01 1.533802048899014503e-01
7.740935008544720120e+01 1.533815931524289133e-01
7.744025202160904087e+01 1.533829781789131930e-01
7.747115395777090896e+01 1.533843664414406838e-01
7.750205589393276284e+01 1.533857482318817800e-01
7.753295783009461672e+01 1.533871300223228762e-01
7.756385976625647061e+01 1.533885085767207890e-01
7.759476170241832449e+01 1.533898644788163901e-01
7.762566363858017837e+01 1.533912333250847526e-01
7.765656557474203225e+01 1.533926021713530874e-01
7.768746751090390035e+01 1.533939645455350831e-01
7.771836944706574002e+01 1.533953269197170510e-01
7.774927138322760811e+01 1.533966860578558355e-01
7.778017331938946199e+01 1.533980451959946478e-01
7.781107525555131588e+01 1.533994010980902212e-01
7.784197719171316976e+01 1.534007537641426389e-01
7.787287912787502364e+01 1.534021031941518731e-01
7.790378106403687752e+01 1.534034493881179240e-01
7.793468300019873141e+01 1.534047955820839471e-01
7.796558493636058529e+01 1.534061417760499979e-01
7.799648687252243917e+01 1.534074847339728376e-01
7.802738880868429305e+01 1.534088244558524938e-01
7.805829074484616115e+01 1.534101609416889944e-01
7.808919268100800082e+01 1.534114974275254673e-01
7.812009461716986891e+01 1.534128339133619401e-01
7.815099655333172279e+01 1.534141671631552295e-01
7.818189848949357668e+01 1.534155004129485189e-01
7.821280042565543056e+01 1.534168336627418083e-01
7.824370236181728444e+01 1.534181604404487032e-01
7.827460429797913832e+01 1.534194904541988091e-01
7.830550623414099221e+01 1.534208172319057317e-01
7.833640817030286030e+01 1.534221440096126543e-01
7.836731010646469997e+01 1.534234675512763657e-01
7.839821204262656806e+01 1.534247910929400771e-01
7.842911397878840774e+01 1.534261146346038163e-01
7.846001591495027583e+01 1.534274349402243443e-01
7.849091785111211550e+01 1.534287520098016888e-01
7.852181978727398359e+01 1.534300690793790611e-01
7.855272172343583748e+01 1.534313861489564057e-01
7.858362365959769136e+01 1.534326967464473834e-01
7.861452559575954524e+01 1.534340073439383334e-01
7.864542753192139912e+01 1.534353179414293389e-01
7.867632946808325300e+01 1.534366253028771054e-01
7.870723140424510689e+01 1.534379294282817163e-01
7.873813334040697498e+01 1.534392594420318223e-01
7.876903527656881465e+01 1.534405829836955337e-01
7.879993721273068275e+01 1.534419000532729060e-01
7.883083914889253663e+01 1.534432138868070394e-01
7.886174108505439051e+01 1.534445277203412283e-01
7.889264302121624439e+01 1.534458415538753895e-01
7.892354495737809827e+01 1.534471553874095506e-01
7.895444689353995216e+01 1.534484627488573449e-01
7.898534882970180604e+01 1.534497733463482949e-01
7.901625076586365992e+01 1.534510774717529058e-01
7.904715270202551380e+01 1.534523848332007001e-01
7.907805463818736769e+01 1.534536889586052832e-01
7.910895657434923578e+01 1.534549898479667107e-01
7.913985851051108966e+01 1.534562875012849270e-01
7.917076044667294354e+01 1.534575851546031433e-01
7.920166238283479743e+01 1.534588795718781762e-01
7.923256431899665131e+01 1.534601707531100534e-01
7.926346625515850519e+01 1.534614619343419029e-01
7.929436819132035907e+01 1.534627498795305689e-01
7.932527012748222717e+01 1.534640345886760238e-01
7.935617206364406684e+01 1.534653192978215064e-01
7.938707399980593493e+01 1.534666007709237778e-01
7.941797593596777460e+01 1.534678790079828936e-01
7.944887787212964270e+01 1.534691572450419816e-01
7.947977980829148237e+01 1.534704322460579140e-01
7.951068174445335046e+01 1.534717072470738186e-01
7.954158368061520434e+01 1.534729757760033564e-01
7.957248561677705823e+01 1.534742443049328664e-01
7.960338755293891211e+01 1.534755128338624319e-01
7.963428948910076599e+01 1.534767748907055751e-01
7.966519142526261987e+01 1.534780337115055349e-01
7.969609336142447376e+01 1.534792925323055224e-01
7.972699529758634185e+01 1.534805481170622987e-01
7.975789723374818152e+01 1.534818037018191028e-01
7.978879916991004961e+01 1.534830560505326957e-01
7.981970110607188928e+01 1.534843051632031052e-01
7.985060304223375738e+01 1.534855510398303313e-01
7.988150497839561126e+01 1.534867969164575574e-01
7.991240691455746514e+01 1.534880395570416001e-01
7.994330885071931903e+01 1.534892789615824316e-01
7.997421078688117291e+01 1.534905183661232908e-01
8.000511272304302679e+01 1.534917545346209389e-01
8.003601465920488067e+01 1.534929874670754313e-01
8.006691659536673455e+01 1.534942203995298959e-01
8.009781853152860265e+01 1.534954500959411772e-01
8.012872046769045653e+01 1.534966765563092750e-01
8.015962240385231041e+01 1.534979030166773728e-01
8.019052434001416430e+01 1.534991294770454706e-01
8.022142627617601818e+01 1.535003527013703850e-01
8.025232821233787206e+01 1.535015726896520882e-01
8.028323014849972594e+01 1.535027894418906358e-01
8.031413208466157982e+01 1.535040061941291556e-01
8.034503402082343371e+01 1.535052197103245197e-01
8.037593595698530180e+01 1.535064332265198839e-01
8.040683789314714147e+01 1.535076435066720368e-01
8.043773982930900956e+01 1.535088473147377952e-01
8.046864176547084924e+01 1.535100478867603979e-01
8.049954370163271733e+01 1.535112516948262118e-01
8.053044563779455700e+01 1.535124490308056033e-01
8.056134757395642509e+01 1.535136496028282060e-01
8.059224951011827898e+01 1.535148437027644142e-01
8.062315144628013286e+01 1.535160410387438334e-01
8.065405338244198674e+01 1.535172319026368581e-01
8.068495531860384062e+01 1.535184260025730940e-01
8.071585725476569451e+01 1.535196233385524855e-01
8.074675919092754839e+01 1.535208206745319048e-01
8.077766112708941648e+01 1.535220180105113241e-01
8.080856306325125615e+01 1.535232088744043488e-01
8.083946499941312425e+01 1.535243997382973735e-01
8.087036693557497813e+01 1.535255873661472426e-01
8.090126887173683201e+01 1.535267749939970838e-01
8.093217080789868589e+01 1.535279626218469251e-01
8.096307274406053978e+01 1.535291470136535830e-01
8.099397468022239366e+01 1.535303281694170574e-01
8.102487661638424754e+01 1.535315093251805318e-01
8.105577855254610142e+01 1.535326904809440063e-01
8.108668048870795531e+01 1.535338684006642695e-01
8.111758242486980919e+01 1.535350430843413772e-01
8.114848436103167728e+01 1.535362177680184570e-01
8.117938629719353116e+01 1.535373924516955646e-01
8.121028823335538505e+01 1.535385638993294888e-01
8.124119016951723893e+01 1.535397321109202018e-01
8.127209210567909281e+01 1.535409003225109148e-01
8.130299404184094669e+01 1.535420652980584721e-01
8.133389597800280058e+01 1.535432302736060017e-01
8.136479791416465446e+01 1.535443920131103479e-01
8.139569985032650834e+01 1.535455505165714829e-01
8.142660178648837643e+01 1.535467090200326457e-01
8.145750372265021610e+01 1.535478642874506250e-01
8.148840565881208420e+01 1.535490163188253931e-01
8.151930759497392387e+01 1.535501683502001891e-01
8.155020953113579196e+01 1.535513236176181684e-01
8.158111146729764585e+01 1.535524724129497531e-01
8.161201340345949973e+01 1.535536212082813379e-01
8.164291533962135361e+01 1.535547700036129504e-01
8.167381727578320749e+01 1.535559155629013517e-01
8.170471921194506137e+01 1.535570578861465696e-01
8.173562114810691526e+01 1.535582002093917875e-01
8.176652308426878335e+01 1.535593425326370054e-01
8.179742502043062302e+01 1.535604783837958565e-01
8.182832695659249111e+01 1.535616142349547075e-01
8.185922889275433079e+01 1.535627468500703752e-01
8.189013082891619888e+01 1.535638794651860151e-01
8.192103276507805276e+01 1.535650056082153159e-01
8.195193470123990664e+01 1.535661317512445889e-01
8.198283663740176053e+01 1.535672578942738620e-01
8.201373857356361441e+01 1.535683808012599516e-01
8.204464050972546829e+01 1.535695004722028578e-01
8.207554244588732217e+01 1.535706169071025806e-01
8.210644438204917606e+01 1.535717333420023034e-01
8.213734631821102994e+01 1.535728497769020262e-01
8.216824825437289803e+01 1.535739629757585378e-01
8.219915019053475191e+01 1.535750729385718938e-01
8.223005212669660580e+01 1.535761829013852497e-01
8.226095406285845968e+01 1.535772896281553945e-01
8.229185599902031356e+01 1.535783931188823559e-01
8.232275793518216744e+01 1.535794966096093450e-01
8.235365987134402133e+01 1.535805968642931230e-01
8.238456180750587521e+01 1.535816971189769009e-01
8.241546374366774330e+01 1.535827909015743120e-01
8.244636567982958297e+01 1.535838879202149065e-01
8.247726761599145107e+01 1.535849817028123176e-01
8.250816955215329074e+01 1.535860722493665176e-01
8.253907148831515883e+01 1.535871627959207453e-01
8.256997342447699850e+01 1.535882501064317895e-01
8.260087536063886660e+01 1.535893374169428061e-01
8.263177729680072048e+01 1.535904214914106669e-01
8.266267923296257436e+01 1.535915023298353166e-01
8.269358116912442824e+01 1.535925831682599663e-01
8.272448310528628213e+01 1.535936607706414325e-01
8.275538504144813601e+01 1.535947383730228988e-01
8.278628697760998989e+01 1.535958159754043650e-01
8.281718891377185798e+01 1.535968871056994645e-01
8.284809084993369765e+01 1.535979614720377473e-01
8.287899278609556575e+01 1.535990293662896633e-01
8.290989472225740542e+01 1.536000972605415515e-01
8.294079665841927351e+01 1.536011619187502564e-01
8.297169859458112740e+01 1.536022265769589890e-01
8.300260053074298128e+01 1.536032879991245381e-01
8.303350246690483516e+01 1.536043494212900595e-01
8.306440440306668904e+01 1.536054076074123975e-01
8.309530633922854292e+01 1.536064657935347355e-01
8.312620827539039681e+01 1.536075239796571013e-01
8.315711021155225069e+01 1.536085789297362558e-01
8.318801214771411878e+01 1.536096306437721992e-01
8.321891408387597266e+01 1.536106823578081704e-01
8.324981602003782655e+01 1.536117308358009581e-01
8.328071795619968043e+01 1.536127760777505624e-01
8.331161989236153431e+01 1.536138213197001390e-01
8.334252182852338819e+01 1.536148633256065599e-01
8.337342376468524208e+01 1.536159085675561364e-01
8.340432570084709596e+01 1.536169473374193462e-01
8.343522763700894984e+01 1.536179893433257393e-01
8.346612957317081793e+01 1.536190248771457934e-01
8.349703150933265761e+01 1.536200636470090031e-01
8.352793344549452570e+01 1.536210959447858460e-01
8.355883538165636537e+01 1.536221314786058723e-01
8.358973731781823346e+01 1.536231637763827151e-01
8.362063925398008735e+01 1.536241928381163746e-01
8.365154119014194123e+01 1.536252218998500341e-01
8.368244312630379511e+01 1.536262477255404824e-01
8.371334506246564899e+01 1.536272735512309584e-01
8.374424699862750288e+01 1.536282961408782233e-01
8.377514893478935676e+01 1.536293187305255159e-01
8.380605087095122485e+01 1.536303380841295974e-01
8.383695280711306452e+01 1.536313574377337066e-01
8.386785474327493262e+01 1.536323735552946046e-01
8.389875667943677229e+01 1.536333896728555304e-01
8.392965861559864038e+01 1.536344025543732172e-01
8.396056055176049426e+01 1.536354154358909596e-01
8.399146248792234815e+01 1.536364250813654631e-01
8.402236442408420203e+01 1.536374314907968108e-01
8.405326636024605591e+01 1.536384379002281586e-01
8.408416829640790979e+01 1.536394443096595064e-01
8.411507023256976368e+01 1.536404280667885425e-01
8.414597216873161756e+01 1.536414247680903122e-01
8.417687410489347144e+01 1.536424214693920820e-01
8.420777604105533953e+01 1.536434116986074849e-01
8.423867797721719342e+01 1.536444051638660713e-01
8.426957991337904730e+01 1.536453921570382908e-01
8.430048184954090118e+01 1.536463823862536937e-01
8.433138378570275506e+01 1.536473661433827298e-01
8.436228572186460894e+01 1.536483531365549493e-01
8.439318765802646283e+01 1.536493368936839854e-01
8.442408959418831671e+01 1.536503174147698103e-01
8.445499153035017059e+01 1.536512979358556352e-01
8.448589346651202447e+01 1.536522784569414879e-01
8.451679540267389257e+01 1.536532589780273406e-01
8.454769733883573224e+01 1.536542394991131655e-01
8.457859927499760033e+01 1.536552167841558347e-01
8.460950121115944000e+01 1.536561940691984762e-01
8.464040314732130810e+01 1.536571713542411177e-01
8.467130508348316198e+01 1.536581486392837870e-01
8.470220701964501586e+01 1.536591226882832451e-01
8.473310895580686974e+01 1.536600999733258865e-01
8.476401089196872363e+01 1.536610740223253724e-01
8.479491282813059172e+01 1.536620480713248305e-01
8.482581476429243139e+01 1.536630188842811051e-01
8.485671670045429948e+01 1.536639929332805632e-01
8.488761863661613916e+01 1.536649637462368656e-01
8.491852057277800725e+01 1.536659313231499568e-01
8.494942250893984692e+01 1.536668989000630203e-01
8.498032444510171501e+01 1.536678664769761393e-01
8.501122638126356890e+01 1.536688340538892028e-01
8.504212831742542278e+01 1.536698016308022940e-01
8.507303025358727666e+01 1.536707659716722019e-01
8.510393218974913054e+01 1.536717270764989263e-01
8.513483412591098443e+01 1.536726881813256507e-01
8.516573606207283831e+01 1.536736492861523473e-01
8.519663799823469219e+01 1.536746103909790717e-01
8.522753993439654607e+01 1.536755714958057684e-01
8.525844187055841417e+01 1.536765293645893093e-01
8.528934380672026805e+01 1.536774839973296669e-01
8.532024574288212193e+01 1.536784386300699967e-01
8.535114767904397581e+01 1.536793932628103265e-01
8.538204961520582970e+01 1.536803446595074729e-01
8.541295155136768358e+01 1.536812960562046193e-01
8.544385348752953746e+01 1.536822474529017934e-01
8.547475542369139134e+01 1.536831923775125730e-01
8.550565735985325944e+01 1.536841373021233248e-01
8.553655929601509911e+01 1.536850822267341043e-01
8.556746123217696720e+01 1.536860239153017005e-01
8.559836316833880687e+01 1.536869397155238015e-01
8.562926510450067497e+01 1.536878360994867743e-01
8.566016704066252885e+01 1.536887616078384255e-01
8.569106897682438273e+01 1.536896838801468657e-01
8.572197091298623661e+01 1.536906029164121501e-01
8.575287284914809049e+01 1.536915187166342511e-01
8.578377478530994438e+01 1.536924345168563244e-01
8.581467672147179826e+01 1.536933470810352143e-01
8.584557865763366635e+01 1.536942564091709484e-01
8.587648059379550602e+01 1.536951657373066549e-01
8.590738252995737412e+01 1.536960750654423613e-01
8.593828446611921379e+01 1.536969843935780955e-01
8.596918640228108188e+01 1.536978904856705908e-01
8.600008833844292155e+01 1.536987965777631415e-01
8.603099027460478965e+01 1.536997026698556645e-01
8.606189221076664353e+01 1.537006055259050041e-01
8.609279414692849741e+01 1.537015083819543437e-01
8.612369608309035129e+01 1.537024112380036833e-01
8.615459801925220518e+01 1.537033108580098117e-01
8.618549995541405906e+01 1.537042104780159957e-01
8.621640189157591294e+01 1.537051100980221241e-01
8.624730382773778103e+01 1.537060097180282803e-01
8.627820576389963492e+01 1.537069093380344365e-01
8.630910770006148880e+01 1.537078089580405926e-01
8.634000963622334268e+01 1.537087053420035376e-01
8.637091157238519656e+01 1.537096017259665104e-01
8.640181350854705045e+01 1.537104981099294831e-01
8.643271544470890433e+01 1.537113944938924281e-01
8.646361738087075821e+01 1.537122876418122175e-01
8.649451931703261209e+01 1.537131807897319791e-01
8.652542125319446598e+01 1.537140707016085850e-01
8.655632318935633407e+01 1.537149606134851632e-01
8.658722512551817374e+01 1.537158505253617691e-01
8.661812706168004183e+01 1.537167372011951638e-01
8.664902899784188151e+01 1.537176238770285586e-01
8.667993093400374960e+01 1.537185105528619533e-01
8.671083287016560348e+01 1.537193972286953481e-01
8.674173480632745736e+01 1.537202806684855871e-01
8.677263674248931125e+01 1.537211641082757707e-01
8.680353867865116513e+01 1.537220378399364318e-01
8.683444061481303322e+01 1.537229115715970929e-01
8.686534255097487289e+01 1.537237853032577262e-01
8.689624448713674099e+01 1.537246590349183872e-01
8.692714642329858066e+01 1.537255295305358371e-01
8.695804835946044875e+01 1.537263967901101314e-01
8.698895029562228842e+01 1.537272640496843978e-01
8.701985223178415652e+01 1.537281313092586643e-01
8.705075416794601040e+01 1.537289985688329308e-01
8.708165610410786428e+01 1.537298658284071973e-01
8.711255804026971816e+01 1.537307298519383081e-01
8.714345997643157204e+01 1.537315971115125746e-01
8.717436191259342593e+01 1.537324611350436576e-01
8.720526384875527981e+01 1.537333251585747684e-01
8.723616578491713369e+01 1.537341924181490349e-01
8.726706772107898757e+01 1.537350370254209897e-01
8.729796965724085567e+01 1.537358978129088893e-01
8.732887159340270955e+01 1.537367553643536056e-01
8.735977352956456343e+01 1.537376096797551106e-01
8.739067546572641731e+01 1.537384639951566434e-01
8.742157740188827120e+01 1.537393183105581762e-01
8.745247933805012508e+01 1.537401726259596813e-01
8.748338127421197896e+01 1.537410237053180306e-01
8.751428321037383284e+01 1.537418715486331688e-01
8.754518514653568673e+01 1.537427226279915182e-01
8.757608708269754061e+01 1.537435704713066842e-01
8.760698901885940870e+01 1.537444183146218224e-01
8.763789095502124837e+01 1.537452629218937772e-01
8.766879289118311647e+01 1.537461107652089154e-01
8.769969482734497035e+01 1.537469553724808979e-01
8.773059676350682423e+01 1.537477999797528527e-01
8.776149869966867811e+01 1.537486445870248353e-01
8.779240063583053200e+01 1.537494859582535789e-01
8.782330257199238588e+01 1.537503305655255614e-01
8.785420450815423976e+01 1.537511719367543328e-01
8.788510644431610785e+01 1.537520100719399208e-01
8.791600838047794753e+01 1.537528514431686921e-01
8.794691031663981562e+01 1.537536928143974635e-01
8.797781225280165529e+01 1.537545309495830514e-01
8.800871418896352338e+01 1.537553658487254560e-01
8.803961612512536306e+01 1.537562039839110439e-01
8.807051806128723115e+01 1.537570388830534485e-01
8.810141999744908503e+01 1.537578737821958252e-01
8.813232193361093891e+01 1.537587054452950464e-01
8.816322386977279280e+01 1.537595403444374509e-01
8.819412580593464668e+01 1.537603720075366442e-01
8.822502774209650056e+01 1.537612004345926819e-01
8.825592967825835444e+01 1.537620320976919031e-01
8.828683161442022254e+01 1.537628605247479130e-01
8.831773355058206221e+01 1.537636921878471341e-01
8.834863548674393030e+01 1.537645206149031440e-01
8.837953742290578418e+01 1.537653490419591817e-01
8.841043935906763807e+01 1.537661742329720083e-01
8.844134129522949195e+01 1.537669994239848348e-01
8.847224323139134583e+01 1.537678246149976891e-01
8.850314516755319971e+01 1.537686465699673322e-01
8.853404710371505359e+01 1.537694685249369753e-01
8.856494903987690748e+01 1.537702872438634349e-01
8.859585097603877557e+01 1.537711059627898946e-01
8.862675291220061524e+01 1.537719246817163543e-01
8.865765484836248334e+01 1.537727401645996306e-01
8.868855678452432301e+01 1.537735588835260903e-01
8.871945872068619110e+01 1.537743743664093665e-01
8.875036065684804498e+01 1.537751898492926428e-01
8.878126259300989886e+01 1.537760020961327356e-01
8.881216452917175275e+01 1.537768175790159841e-01
8.884306646533360663e+01 1.537776298258560770e-01
8.887396840149547472e+01 1.537784388366529864e-01
8.890487033765731439e+01 1.537792510834930515e-01
8.893577227381918249e+01 1.537800600942899609e-01
8.896667420998102216e+01 1.537808723411300538e-01
8.899757614614289025e+01 1.537816813519269632e-01
8.902847808230472992e+01 1.537824871266806614e-01
8.905938001846659802e+01 1.537832929014343875e-01
8.909028195462843769e+01 1.537840986761880857e-01
8.912118389079030578e+01 1.537848979788554171e-01
8.915208582695215966e+01 1.537857005175659320e-01
8.918298776311401355e+01 1.537864998202332911e-01
8.921388969927586743e+01 1.537872958868574114e-01
8.924479163543772131e+01 1.537880919534815594e-01
8.927569357159957519e+01 1.537888880201057351e-01
8.930659550776142908e+01 1.537896808506866719e-01
8.933749744392329717e+01 1.537904736812676365e-01
8.936839938008515105e+01 1.537912665118486011e-01
8.939930131624700493e+01 1.537920593424295657e-01
8.943020325240885882e+01 1.537928489369673468e-01
8.946110518857071270e+01 1.537936223512891831e-01
8.949200712473256658e+01 1.537944054737405697e-01
8.952290906089442046e+01 1.537951885961919563e-01
8.955381099705627435e+01 1.537959717186433428e-01
8.958471293321812823e+01 1.537967548410947571e-01
8.961561486937998211e+01 1.537975347275029603e-01
8.964651680554185020e+01 1.537983113778679800e-01
8.967741874170368988e+01 1.537990880282330275e-01
8.970832067786555797e+01 1.537998646785980195e-01
8.973922261402741185e+01 1.538006413289630669e-01
8.977012455018926573e+01 1.538014147432849033e-01
8.980102648635111962e+01 1.538021881576067396e-01
8.983192842251297350e+01 1.538029583358853647e-01
8.986283035867482738e+01 1.538037285141640176e-01
8.989373229483668126e+01 1.538045019284858539e-01
8.992463423099854936e+01 1.538052721067645068e-01
8.995553616716038903e+01 1.538060422850431319e-01
8.998643810332225712e+01 1.538068092272786014e-01
9.001734003948409679e+01 1.538075761695140709e-01
9.004824197564596489e+01 1.538083398757063569e-01
9.007914391180780456e+01 1.538091068179417986e-01
9.011004584796967265e+01 1.538098802322636349e-01
9.014094778413152653e+01 1.538106504105422878e-01
9.017184972029338041e+01 1.538114205888209407e-01
9.020275165645523430e+01 1.538121875310564102e-01
9.023365359261708818e+01 1.538129544732918519e-01
9.026455552877894206e+01 1.538137181794841102e-01
9.029545746494079594e+01 1.538144818856763962e-01
9.032635940110266404e+01 1.538152455918686545e-01
9.035726133726450371e+01 1.538160092980609406e-01
9.038816327342637180e+01 1.538167697682100155e-01
9.041906520958822568e+01 1.538175334744023015e-01
9.044996714575007957e+01 1.538182907085081930e-01
9.048086908191193345e+01 1.538190511786572678e-01
9.051177101807378733e+01 1.538198051767199759e-01
9.054267295423564121e+01 1.538205624108258951e-01
9.057357489039749510e+01 1.538213164088885754e-01
9.060447682655934898e+01 1.538220671709081000e-01
9.063537876272120286e+01 1.538228179329276246e-01
9.066628069888305674e+01 1.538235686949471492e-01
9.069718263504492484e+01 1.538243162209234904e-01
9.072808457120676451e+01 1.538250637468998316e-01
9.075898650736863260e+01 1.538258080368329617e-01
9.078988844353048648e+01 1.538265523267661194e-01
9.082079037969234037e+01 1.538272966166992495e-01
9.085169231585419425e+01 1.538280376705892238e-01
9.088259425201604813e+01 1.538287754884359870e-01
9.091349618817791622e+01 1.538295133062827502e-01
9.094439812433975590e+01 1.538302511241295412e-01
9.097530006050162399e+01 1.538309824698899375e-01
9.100620199666346366e+01 1.538317170516935173e-01
9.103710393282533175e+01 1.538324483974539136e-01
9.106800586898717143e+01 1.538331797432143100e-01
9.109890780514903952e+01 1.538339078529315229e-01
9.112980974131087919e+01 1.538346359626487081e-01
9.116071167747274728e+01 1.538353640723659488e-01
9.119161361363460117e+01 1.538360921820831340e-01
9.122251554979645505e+01 1.538368170557571635e-01
9.125341748595830893e+01 1.538375386933879818e-01
9.128431942212016281e+01 1.538382635670620113e-01
9.131522135828201669e+01 1.538389852046928574e-01
9.134612329444387058e+01 1.538397036062804923e-01
9.137702523060573867e+01 1.538404252439113384e-01
9.140792716676757834e+01 1.538411436454989734e-01
9.143882910292944644e+01 1.538418620470866083e-01
9.146973103909130032e+01 1.538425804486742710e-01
9.150063297525315420e+01 1.538432923781755390e-01
9.153153491141500808e+01 1.538440075437199905e-01
9.156243684757686196e+01 1.538447194732212586e-01
9.159333878373871585e+01 1.538454314027225267e-01
9.162424071990056973e+01 1.538461433322237948e-01
9.165514265606242361e+01 1.538468520256818795e-01
9.168604459222429170e+01 1.538475639551831475e-01
9.171694652838613138e+01 1.538482726486412322e-01
9.174784846454799947e+01 1.538489813420993169e-01
9.177875040070985335e+01 1.538496900355574015e-01
9.180965233687170723e+01 1.538503954929723028e-01
9.184055427303356112e+01 1.538510977143440206e-01
9.187145620919541500e+01 1.538518031717588941e-01
9.190235814535726888e+01 1.538525053931306119e-01
9.193326008151912276e+01 1.538532043784591186e-01
9.196416201768099086e+01 1.538539065998308364e-01
9.199506395384283053e+01 1.538546055851593430e-01
9.202596589000469862e+01 1.538553110425742443e-01
9.205686782616653829e+01 1.538560067918595675e-01
9.208776976232840639e+01 1.538567025411449185e-01
9.211867169849024606e+01 1.538573982904302417e-01
9.214957363465211415e+01 1.538581005118019596e-01
9.218047557081395382e+01 1.538588027331736496e-01
9.221137750697582192e+01 1.538595017185021840e-01
9.224227944313767580e+01 1.538602007038306907e-01
9.227318137929952968e+01 1.538608964531160417e-01
9.230408331546138356e+01 1.538615922024013649e-01
9.233498525162323745e+01 1.538622879516867159e-01
9.236588718778510554e+01 1.538629804649288557e-01
9.239678912394694521e+01 1.538636729781709955e-01
9.242769106010881330e+01 1.538643622553699519e-01
9.245859299627066719e+01 1.538650547686120917e-01
9.248949493243252107e+01 1.538657440458110481e-01
9.252039686859437495e+01 1.538664300869668211e-01
9.255129880475622883e+01 1.538671193641657775e-01
9.258220074091808272e+01 1.538678021692783671e-01
9.261310267707993660e+01 1.538684849743909289e-01
9.264400461324179048e+01 1.538691677795035184e-01
9.267490654940364436e+01 1.538698505846161080e-01
9.270580848556549824e+01 1.538705301536855141e-01
9.273671042172736634e+01 1.538712097227548925e-01
9.276761235788920601e+01 1.538718860557811152e-01
9.279851429405107410e+01 1.538725623888073102e-01
9.282941623021292799e+01 1.538732387218335051e-01
9.286031816637478187e+01 1.538739118188165445e-01
9.289122010253663575e+01 1.538745849157995560e-01
9.292212203869848963e+01 1.538752547767393841e-01
9.295302397486034351e+01 1.538759246376792122e-01
9.298392591102219740e+01 1.538765944986190681e-01
9.301482784718406549e+01 1.538772611235156851e-01
9.304572978334590516e+01 1.538779277484123298e-01
9.307663171950777325e+01 1.538785911372657911e-01
9.310753365566961293e+01 1.538792545261192524e-01
9.313843559183148102e+01 1.538799179149727137e-01
9.316933752799332069e+01 1.538805813038261749e-01
9.320023946415518878e+01 1.538812414566364251e-01
9.323114140031704267e+01 1.538819016094467029e-01
9.326204333647889655e+01 1.538825585262137696e-01
9.329294527264075043e+01 1.538832154429808641e-01
9.332384720880260431e+01 1.538838723597479585e-01
9.335474914496445820e+01 1.538845292765150252e-01
9.338565108112631208e+01 1.538851829572389085e-01
9.341655301728818017e+01 1.538858366379628195e-01
9.344745495345001984e+01 1.538864903186867028e-01
9.347835688961188794e+01 1.538871439994106138e-01
9.350925882577374182e+01 1.538877976801344971e-01
9.354016076193559570e+01 1.538884481248151970e-01
9.357106269809744958e+01 1.538890985694958968e-01
9.360196463425930347e+01 1.538897457781334133e-01
9.363286657042115735e+01 1.538903929867709575e-01
9.366376850658301123e+01 1.538910401954084739e-01
9.369467044274486511e+01 1.538916874040459903e-01
9.372557237890671900e+01 1.538923313766403234e-01
9.375647431506857288e+01 1.538929818213210232e-01
9.378737625123044097e+01 1.538936516822608513e-01
9.381827818739229485e+01 1.538943118350711292e-01
9.384918012355414874e+01 1.538949719878813793e-01
9.388008205971600262e+01 1.538956256686052904e-01
9.391098399587785650e+01 1.538962825853723848e-01
9.394188593203971038e+01 1.538969362660962681e-01
9.397278786820156427e+01 1.538975899468201514e-01
9.400368980436343236e+01 1.538982436275440346e-01
9.403459174052527203e+01 1.538988940722247623e-01
9.406549367668714012e+01 1.538995477529486455e-01
9.409639561284897979e+01 1.539002014336725288e-01
9.412729754901084789e+01 1.539008518783532287e-01
9.415819948517268756e+01 1.539015023230339563e-01
9.418910142133455565e+01 1.539021527677146561e-01
9.422000335749639532e+01 1.539027967403089892e-01
9.425090529365826342e+01 1.539034439489465056e-01
9.428180722982011730e+01 1.539040846854976552e-01
9.431270916598197118e+01 1.539047254220488048e-01
9.434361110214382506e+01 1.539053661585999544e-01
9.437451303830567895e+01 1.539060036591078928e-01
9.440541497446754704e+01 1.539066411596158590e-01
9.443631691062938671e+01 1.539072754240806140e-01
9.446721884679125480e+01 1.539079096885453690e-01
9.449812078295309448e+01 1.539085439530101518e-01
9.452902271911496257e+01 1.539091782174749068e-01
9.455992465527681645e+01 1.539098060098533227e-01
9.459082659143867033e+01 1.539104370382748943e-01
9.462172852760052422e+01 1.539110648306532825e-01
9.465263046376237810e+01 1.539116926230316706e-01
9.468353239992423198e+01 1.539123171793668754e-01
9.471443433608608586e+01 1.539129417357021079e-01
9.474533627224793975e+01 1.539135662920372849e-01
9.477623820840980784e+01 1.539141876123293062e-01
9.480714014457164751e+01 1.539148056965781441e-01
9.483804208073351560e+01 1.539154237808269543e-01
9.486894401689536949e+01 1.539160418650758200e-01
9.489984595305722337e+01 1.539166567132814467e-01
9.493074788921907725e+01 1.539172715614871012e-01
9.496164982538093113e+01 1.539178831736495445e-01
9.499255176154278502e+01 1.539184947858119878e-01
9.502345369770463890e+01 1.539191031619312755e-01
9.505435563386650699e+01 1.539197147740937188e-01
9.508525757002834666e+01 1.539203231502129787e-01
9.511615950619021476e+01 1.539209315263322664e-01
9.514706144235205443e+01 1.539215399024515263e-01
9.517796337851392252e+01 1.539221450425276028e-01
9.520886531467576219e+01 1.539227501826036792e-01
9.523976725083763029e+01 1.539233520866365723e-01
9.527066918699948417e+01 1.539239539906694654e-01
9.530157112316133805e+01 1.539245591307455419e-01
9.533247305932319193e+01 1.539251577987352515e-01
9.536337499548504582e+01 1.539257597027681446e-01
9.539427693164689970e+01 1.539263583707578542e-01
9.542517886780875358e+01 1.539269538027043527e-01
9.545608080397062167e+01 1.539275524706940901e-01
9.548698274013246134e+01 1.539281479026405886e-01
9.551788467629432944e+01 1.539287433345871148e-01
9.554878661245618332e+01 1.539293355304904298e-01
9.557968854861803720e+01 1.539299277263937726e-01
9.561059048477989109e+01 1.539305199222970877e-01
9.564149242094174497e+01 1.539311088821572471e-01
9.567239435710359885e+01 1.539317010780605621e-01
9.570329629326545273e+01 1.539322900379207215e-01
9.573419822942730661e+01 1.539328789977808531e-01
9.576510016558916050e+01 1.539334647215978014e-01
9.579600210175101438e+01 1.539340504454147496e-01
9.582690403791288247e+01 1.539346361692316978e-01
9.585780597407473635e+01 1.539352218930486738e-01
9.588870791023659024e+01 1.539358076168656220e-01
9.591960984639844412e+01 1.539363901046393868e-01
9.595051178256029800e+01 1.539369758284563350e-01
9.598141371872215188e+01 1.539375583162300998e-01
9.601231565488400577e+01 1.539381408040038646e-01
9.604321759104585965e+01 1.539387232917776294e-01
9.607411952720771353e+01 1.539393057795513942e-01
9.610502146336958162e+01 1.539398882673251867e-01
9.613592339953142130e+01 1.539404675190557403e-01
9.616682533569328939e+01 1.539410467707863217e-01
9.619772727185512906e+01 1.539416227864737197e-01
9.622862920801699715e+01 1.539421988021611176e-01
9.625953114417883683e+01 1.539427715818053322e-01
9.629043308034070492e+01 1.539433475974927301e-01
9.632133501650255880e+01 1.539439203771369169e-01
9.635223695266441268e+01 1.539444931567811314e-01
9.638313888882626657e+01 1.539450659364253182e-01
9.641404082498812045e+01 1.539456387160695328e-01
9.644494276114998854e+01 1.539462082596705361e-01
9.647584469731182821e+01 1.539467778032715672e-01
9.650674663347369631e+01 1.539473441108293872e-01
9.653764856963553598e+01 1.539479136544303906e-01
9.656855050579740407e+01 1.539484799619882383e-01
9.659945244195925795e+01 1.539490430335028748e-01
9.663035437812111184e+01 1.539496093410606947e-01
9.666125631428296572e+01 1.539501724125753590e-01
9.669215825044481960e+01 1.539507354840899955e-01
9.672306018660667348e+01 1.539512985556046321e-01
9.675396212276852737e+01 1.539518616271192686e-01
9.678486405893038125e+01 1.539524214625907217e-01
9.681576599509223513e+01 1.539529812980621748e-01
9.684666793125408901e+01 1.539535411335336279e-01
9.687756986741595711e+01 1.539540977329618976e-01
9.690847180357781099e+01 1.539546575684333507e-01
9.693937373973966487e+01 1.539552141678616204e-01
9.697027567590151875e+01 1.539557675312467067e-01
9.700117761206337264e+01 1.539563241306749763e-01
9.703207954822522652e+01 1.539568807301032183e-01
9.706298148438708040e+01 1.539574340934883045e-01
9.709388342054894849e+01 1.539579874568733908e-01
9.712478535671078816e+01 1.539585375842152937e-01
9.715568729287265626e+01 1.539590909476003522e-01
9.718658922903449593e+01 1.539596443109854385e-01
9.721749116519636402e+01 1.539601976743704970e-01
9.724839310135820369e+01 1.539607478017123998e-01
9.727929503752007179e+01 1.539612979290543027e-01
9.731019697368192567e+01 1.539618480563961778e-01
9.734109890984377955e+01 1.539623981837380806e-01
9.737200084600563343e+01 1.539629450750367723e-01
9.740290278216748732e+01 1.539634952023786751e-01
9.743380471832934120e+01 1.539640420936773668e-01
9.746470665449119508e+01 1.539645857489328751e-01
9.749560859065306317e+01 1.539651294041884111e-01
9.752651052681490285e+01 1.539656730594439193e-01
9.755741246297677094e+01 1.539662167146994276e-01
9.758831439913861061e+01 1.539667571339117802e-01
9.761921633530047870e+01 1.539672975531240773e-01
9.765011827146233259e+01 1.539678379723364021e-01
9.768102020762418647e+01 1.539683816275919381e-01
9.771192214378604035e+01 1.539689188107610796e-01
9.774282407994789423e+01 1.539694592299734044e-01
9.777372601610974812e+01 1.539699964131425458e-01
9.780462795227160200e+01 1.539705335963116872e-01
9.783552988843345588e+01 1.539710707794808286e-01
9.786643182459532397e+01 1.539716079626499701e-01
9.789733376075717786e+01 1.539721419097759003e-01
9.792823569691903174e+01 1.539726726208586749e-01
9.795913763308088562e+01 1.539732065679846329e-01
9.799003956924273950e+01 1.539737372790674075e-01
9.802094150540459339e+01 1.539742679901501821e-01
9.805184344156644727e+01 1.539747987012329289e-01
9.808274537772830115e+01 1.539753261762725201e-01
9.811364731389015503e+01 1.539758568873552669e-01
9.814454925005202313e+01 1.539763843623948580e-01
9.817545118621386280e+01 1.539769118374344214e-01
9.820635312237573089e+01 1.539774393124740126e-01
9.823725505853757056e+01 1.539779667875135760e-01
9.826815699469943866e+01 1.539784942625531394e-01
9.829905893086127833e+01 1.539790185015495472e-01
9.832996086702314642e+01 1.539795427405459272e-01
9.836086280318500030e+01 1.539800669795423349e-01
9.839176473934685418e+01 1.539805879824955315e-01
9.842266667550870807e+01 1.539811089854487280e-01
9.845356861167056195e+01 1.539816299884019246e-01
9.848447054783243004e+01 1.539821509913551489e-01
9.851537248399426971e+01 1.539826687582651621e-01
9.854627442015613781e+01 1.539831865251751752e-01
9.857717635631797748e+01 1.539837010560420050e-01
9.860807829247984557e+01 1.539842155869088347e-01
9.863898022864169945e+01 1.539847301177756367e-01
9.866988216480355334e+01 1.539852446486424664e-01
9.870078410096540722e+01 1.539857559434661127e-01
9.873168603712726110e+01 1.539862704743329425e-01
9.876258797328911498e+01 1.539867817691565888e-01
9.879348990945096887e+01 1.539872930639802073e-01
9.882439184561282275e+01 1.539878043588038536e-01
9.885529378177467663e+01 1.539883156536275000e-01
9.888619571793653051e+01 1.539888269484511463e-01
9.891709765409838440e+01 1.539893350072315814e-01
9.894799959026025249e+01 1.539898430660120443e-01
9.897890152642210637e+01 1.539903511247925072e-01
9.900980346258396025e+01 1.539908559475297589e-01
9.904070539874579993e+01 1.539913607702670106e-01
9.907160733490768223e+01 1.539918655930042901e-01
9.910250927106952190e+01 1.539923704157415696e-01
9.913341120723137578e+01 1.539928720024356379e-01
9.916431314339324388e+01 1.539933768251729174e-01
9.919521507955509776e+01 1.539938784118669857e-01
9.922611701571693743e+01 1.539943799985610540e-01
9.925701895187879131e+01 1.539948783492119389e-01
9.928792088804065941e+01 1.539953766998628237e-01
9.931882282420251329e+01 1.539958750505137364e-01
9.934972476036436717e+01 1.539963701651214101e-01
9.938062669652620684e+01 1.539968652797291393e-01
9.941152863268807494e+01 1.539973603943368130e-01
9.944243056884992882e+01 1.539978166764262857e-01
9.947333250501178270e+01 1.539982988468612257e-01
9.950423444117365079e+01 1.539987810172961935e-01
9.953513637733550468e+01 1.539992631877311335e-01
9.956603831349734435e+01 1.539997421221228902e-01
9.959694024965919823e+01 1.540002210565146468e-01
9.962784218582106632e+01 1.540006999909064311e-01
9.965874412198292021e+01 1.540011756892550043e-01
9.968964605814475988e+01 1.540016513876035775e-01
9.972054799430664218e+01 1.540021270859521507e-01
9.975144993046848185e+01 1.540025995482575405e-01
9.978235186663033573e+01 1.540030752466061137e-01
9.981325380279218962e+01 1.540035477089115035e-01
9.984415573895405771e+01 1.540040201712168932e-01
9.987505767511589738e+01 1.540044926335222830e-01
9.990595961127775126e+01 1.540049650958276728e-01
9.993686154743961936e+01 1.540054375581330626e-01
9.996776348360147324e+01 1.540059100204384523e-01
9.999866541976332712e+01 1.540063824827438421e-01


==> _data/turbulent_channel/IB_data_avg.txt <==
z um vm wm pm rmsu rmsv rmsw rmsp
2.167000000000030013e-01 2.166165819999999742e-01 1.963821350000000479e-04 -7.135567630000000022e-07 1.204412329999999809e+00 8.037303019999998688e-02 3.707564770000000565e-02 4.557776349999998963e-03 4.398911339999999655e+03
1.130699999999995597e+00 1.130270649999999932e+00 1.028679265000000034e-03 -1.678584410000000314e-06 1.202624340000000069e+00 4.193889859999999636e-01 1.926374019999999854e-01 1.348134790000000104e-02 1.589959169999999755e+00
2.139299999999999091e+00 2.130042049999999687e+00 1.922958000000000219e-03 -3.855271190000000060e-06 1.201674059999999988e+00 7.882084859999999304e-01 3.315427700000000422e-01 3.428565410000000008e-02 1.590547359999999966e+00
3.241999999999989335e+00 3.202829609999999771e+00 2.808969340000000078e-03 -6.683402000000000728e-06 1.198595040000000056e+00 1.172927559999999980e+00 4.523918599999999790e-01 6.538881590000000799e-02 1.596981519999999932e+00
4.438199999999993040e+00 4.324849000000000387e+00 3.628902469999999679e-03 -9.242357500000000220e-06 1.191933429999999960e+00 1.549523849999999703e+00 5.557917300000000393e-01 1.047997965000000004e-01 1.609393089999999971e+00
5.727499999999997371e+00 5.462512199999999041e+00 4.332969070000000471e-03 -1.107465020000000065e-05 1.180344800000000083e+00 1.889790769999999842e+00 6.439702429999999422e-01 1.505041200000000190e-01 1.627889399999999709e+00
7.109199999999992414e+00 6.577405930000000289e+00 4.892295190000000606e-03 -1.240467045700000242e-05 1.162845779999999829e+00 2.170727760000000117e+00 7.198888810000000360e-01 2.006845150000000078e-01 1.652077009999999957e+00
8.582599999999997564e+00 7.634319580000000549e+00 5.325752659999999535e-03 -1.281120207000000629e-05 1.138877829999999758e+00 2.380578719999999926e+00 7.862661299999998965e-01 2.538073040000000113e-01 1.681062449999999986e+00
1.014719999999999978e+01 8.607445190000001745e+00 5.730414829999999800e-03 -1.036033220000000218e-05 1.108292140000000092e+00 2.519145729999999528e+00 8.448515320000000717e-01 3.086002439999999680e-01 1.713507270000000249e+00
1.180209999999999404e+01 9.482431119999999325e+00 6.247396112999998793e-03 -2.947202299999999370e-06 1.071326549999999989e+00 2.594362499999999905e+00 8.962938559999999999e-01 3.639781469999999741e-01 1.747766879999999912e+00
1.354640000000000200e+01 1.025573050000000208e+01 6.968521260000000786e-03 9.732011999999990332e-06 1.028587080000000098e+00 2.618326009999999648e+00 9.406436140000000723e-01 4.189773970000000292e-01 1.782132290000000285e+00
1.537940000000000040e+01 1.093176880000000040e+01 7.861720221000002146e-03 2.521832400000000111e-05 9.810527200000001002e-01 2.604054609999999936e+00 9.780516900000000291e-01 4.726835070000000028e-01 1.814931609999999917e+00
1.730029999999999646e+01 1.151943450000000091e+01 8.738502089999999195e-03 3.925757999999998675e-05 9.300434979999998575e-01 2.563039209999999901e+00 1.009306183000000079e+00 5.242246339999999671e-01 1.844426609999999966e+00
1.930799999999999272e+01 1.202949040000000025e+01 9.311271130000001520e-03 4.892394099999999299e-05 8.771014480000001168e-01 2.504029590000000027e+00 1.035714780000000168e+00 5.728289550000000840e-01 1.868840580000000084e+00
2.140169999999999462e+01 1.247319570000000155e+01 9.367443350000000807e-03 5.506307999999998306e-05 8.237517060000000280e-01 2.433525020000000261e+00 1.058219169999999876e+00 6.179421809999998683e-01 1.886883750000000193e+00
2.358039999999999381e+01 1.286097700000000010e+01 8.943031766999998827e-03 6.201323500000001376e-05 7.712868499999999683e-01 2.356739249999999952e+00 1.076912269999999783e+00 6.592897210000000507e-01 1.898241480000000037e+00
2.584289999999999310e+01 1.320211490000000154e+01 8.255148180000001362e-03 7.561253099999994543e-05 7.207728410000001640e-01 2.277254960000000050e+00 1.091588030000000042e+00 6.967731129999999995e-01 1.903187250000000219e+00
2.818830000000000524e+01 1.350492939999999820e+01 7.451295349999999609e-03 1.003365680000000034e-04 6.731836579999999071e-01 2.197501350000000464e+00 1.102078919999999851e+00 7.303227230000000070e-01 1.902058830000000311e+00
3.061549999999999017e+01 1.377650199999999892e+01 6.513125727000001683e-03 1.373480580000000395e-04 6.294537700000001346e-01 2.119271679999999769e+00 1.108532929999999972e+00 7.598525900000001609e-01 1.895253670000000001e+00
3.312319999999999709e+01 1.402258619999999745e+01 5.347352429999998810e-03 1.833305684999999999e-04 5.903940919999999259e-01 2.043851720000000149e+00 1.112027749999999759e+00 7.853075870000000291e-01 1.883212670000000033e+00
3.571019999999999328e+01 1.424785540000000061e+01 3.903504269999999270e-03 2.280272248099999926e-04 5.566079770000000870e-01 1.972588760000000052e+00 1.113857980000000136e+00 8.066976840000000815e-01 1.866271210000000069e+00
3.837539999999999907e+01 1.445635780000000103e+01 2.252691639999999853e-03 2.540125526000000132e-04 5.283974519999999897e-01 1.905935969999999813e+00 1.114449679999999887e+00 8.241459790000000840e-01 1.844834239999999737e+00
4.111750000000000682e+01 1.465147850000000140e+01 7.047087099999995103e-04 2.465533580000000289e-04 5.057380160000000124e-01 1.844002300000000094e+00 1.113981639999999995e+00 8.379046909999999793e-01 1.819371089999999969e+00
4.393520000000000181e+01 1.483557760000000236e+01 -4.453403899999992701e-04 2.084645520000000187e-04 4.882965269999999802e-01 1.787389840000000119e+00 1.112350279999999803e+00 8.483474290000000417e-01 1.790548640000000136e+00
4.682710000000001571e+01 1.501005790000000140e+01 -1.032064230000000020e-03 1.569036800999999562e-04 4.755319040000000608e-01 1.736664360000000240e+00 1.108897390000000094e+00 8.559037680000001203e-01 1.759569460000000252e+00
4.979180000000001627e+01 1.517577039999999933e+01 -9.171627000000015517e-04 1.052759048000000304e-04 4.667968649999999498e-01 1.691646619999999768e+00 1.103285319999999903e+00 8.610175180000000372e-01 1.727806820000000076e+00
5.282800000000001717e+01 1.533341850000000228e+01 -1.722628700000007097e-04 5.873839369999998849e-05 4.614575509999999658e-01 1.651418900000000134e+00 1.095906379999999958e+00 8.641066050000001386e-01 1.696170860000000058e+00
5.593410000000001503e+01 1.548366900000000079e+01 1.198783720000001166e-03 2.026134499999998482e-05 4.590368050000000477e-01 1.614766960000000084e+00 1.087080139999999862e+00 8.654875839999999210e-01 1.664886659999999852e+00
5.910869999999998470e+01 1.562775179999999864e+01 3.128462839999998635e-03 -1.005012699999998076e-05 4.592511459999999990e-01 1.580068999999999946e+00 1.076943490000000114e+00 8.653401439999999223e-01 1.633830010000000055e+00
6.235040000000002181e+01 1.576729450000000021e+01 5.072390574999998542e-03 -3.432422929999999993e-05 4.620340660000000210e-01 1.546637490000000170e+00 1.065871879999999994e+00 8.636955589999999461e-01 1.602800569999999869e+00
6.565760000000000218e+01 1.590348429999999880e+01 6.288262769999999717e-03 -5.494293939999998495e-05 4.674050200000000044e-01 1.515135069999999917e+00 1.054229863000000211e+00 8.605335240000000496e-01 1.571486700000000125e+00
6.902870000000002904e+01 1.603717479999999540e+01 6.218656679999999375e-03 -7.548188529999999346e-05 4.753740399999999977e-01 1.485363109999999986e+00 1.042154335999999848e+00 8.558419750000000326e-01 1.539433069999999848e+00
7.246200000000000330e+01 1.616870120000000099e+01 5.043088380999999169e-03 -9.610449959999998787e-05 4.858654699999999660e-01 1.456596629999999948e+00 1.029940877000000032e+00 8.496565529999999811e-01 1.506191279999999910e+00
7.595590000000002817e+01 1.629763240000000479e+01 3.441406520000001110e-03 -1.099112520999999859e-04 4.984814949999998857e-01 1.428779630000000189e+00 1.017316600000000015e+00 8.421927410000000780e-01 1.471870440000000002e+00
7.950879999999997949e+01 1.642347329999999772e+01 1.894656809999998486e-03 -1.121210150999999919e-04 5.125535900000001144e-01 1.401842269999999946e+00 1.003498762999999849e+00 8.338062600000000213e-01 1.437054229999999988e+00
8.311910000000000309e+01 1.654599639999999994e+01 6.300616680000008111e-04 -1.085493768999999865e-04 5.275181129999999552e-01 1.375355249999999918e+00 9.887247450000000715e-01 8.247824350000000360e-01 1.402095650000000138e+00
8.678499999999998238e+01 1.666549429999999887e+01 -2.191847599999999523e-04 -1.087630893999999647e-04 5.431087229999999044e-01 1.349578660000000152e+00 9.730931369999999969e-01 8.152396760000000242e-01 1.367017369999999676e+00
9.050459999999999638e+01 1.678302799999999806e+01 -6.586633399999991621e-04 -1.155747611999999932e-04 5.590616999999999948e-01 1.323832899999999757e+00 9.561047970000000618e-01 8.053123550000000908e-01 1.331822519999999788e+00
9.427630000000000621e+01 1.689933880000000244e+01 -1.089845853000000154e-03 -1.230039664999999882e-04 5.750089480000000197e-01 1.296649909999999739e+00 9.381516470000000885e-01 7.952274120000000224e-01 1.296528999999999821e+00
9.809829999999999472e+01 1.701391029999999915e+01 -1.953257140000000218e-03 -1.235649552300000236e-04 5.906481359999999903e-01 1.267813900000000160e+00 9.202111869999999305e-01 7.851990609999999204e-01 1.261121309999999829e+00
1.019686999999999983e+02 1.712597029999999876e+01 -3.196224940000000261e-03 -1.158361891000000022e-04 6.058189420000001935e-01 1.237683250000000124e+00 9.026238119999998588e-01 7.753558189999999462e-01 1.225722069999999775e+00
1.058857999999999890e+02 1.723525409999999880e+01 -4.709165858900001000e-03 -1.032523790999999883e-04 6.205878080000000185e-01 1.206576969999999971e+00 8.852770659999998903e-01 7.656646770000000712e-01 1.190333199999999980e+00
1.098476000000000283e+02 1.734119410000000272e+01 -6.907771442000000886e-03 -8.710154669999998632e-05 6.352983840000000493e-01 1.175806560000000278e+00 8.681174269999999416e-01 7.558992220000000373e-01 1.154277719999999841e+00
1.138522000000000105e+02 1.744266209999999973e+01 -1.026050021999999964e-02 -6.412909930000000786e-05 6.502471100000001281e-01 1.147266260000000093e+00 8.513178229999999180e-01 7.458571960000000001e-01 1.116900159999999920e+00
1.178977999999999895e+02 1.753875350000000211e+01 -1.450201645999999768e-02 -3.423072929999999142e-05 6.653502430000000079e-01 1.121473760000000208e+00 8.343124639999999204e-01 7.355836069999999172e-01 1.078701059999999989e+00
1.219824000000000126e+02 1.762958780000000303e+01 -1.897939265000000292e-02 -4.879369780000012169e-06 6.803598339999998856e-01 1.097165400000000179e+00 8.165459130000000121e-01 7.252401659999999639e-01 1.041150387000000288e+00
1.261040999999999883e+02 1.771639749999999935e+01 -2.336514416999999760e-02 1.598622169999998802e-05 6.951822360000000645e-01 1.072385828999999902e+00 7.983710520000000255e-01 7.148919929999999479e-01 1.005374302000000331e+00
1.302608999999999924e+02 1.780042440000000070e+01 -2.742887762000000354e-02 2.485073050000003646e-05 7.098702260000000486e-01 1.046746275999999920e+00 7.804081099999999882e-01 7.044976419999999795e-01 9.713973190000000368e-01
1.344509000000000185e+02 1.788225030000000260e+01 -3.098504522000000011e-02 2.229929729999997125e-05 7.244146880000000843e-01 1.020730007000000050e+00 7.626296350000000279e-01 6.940506830000000571e-01 9.388496200000000513e-01
1.386719999999999970e+02 1.796186590000000294e+01 -3.407888060000000691e-02 1.133839739999996743e-05 7.387426480000000018e-01 9.945909969999998657e-01 7.447247790000000034e-01 6.835959099999999733e-01 9.075914039999999350e-01
1.429222000000000037e+02 1.803871399999999880e+01 -3.673831835000000018e-02 -5.844385600000003142e-06 7.527893929999999179e-01 9.690202439999999751e-01 7.263611939999999878e-01 6.731834119999999810e-01 8.773791269999999809e-01
1.471995999999999469e+02 1.811216870000000156e+01 -3.885419487999999810e-02 -2.690200600000002102e-05 7.664112180000000052e-01 9.442059779999999458e-01 7.074889360000000682e-01 6.629266499999999507e-01 8.477105110000000554e-01
1.515019999999999811e+02 1.818161780000000149e+01 -4.013364958500000024e-02 -4.627417030199998469e-05 7.793964239999999766e-01 9.199677019999998873e-01 6.888724370000000041e-01 6.529965500000001200e-01 8.180446670000000031e-01
1.558275000000000432e+02 1.824634160000000094e+01 -4.029332021999999791e-02 -5.836093164000000607e-05 7.915813160000000348e-01 8.961421429999999466e-01 6.716520169999998791e-01 6.435326820000000225e-01 7.881316710000000336e-01
1.601739999999999782e+02 1.830588060000000183e+01 -3.944432150000000414e-02 -6.176657982000001445e-05 8.029891009999999829e-01 8.730133350000001125e-01 6.561221190000000592e-01 6.345326750000001015e-01 7.584602750000000171e-01
1.645392999999999688e+02 1.836022270000000134e+01 -3.786663949999999335e-02 -5.667439476999999422e-05 8.137751679999999377e-01 8.513511630000000219e-01 6.423424270000001046e-01 6.258932500000000676e-01 7.300469259999999849e-01
1.689213999999999771e+02 1.840953789999999657e+01 -3.562632218000000295e-02 -4.231348629000002105e-05 8.239940430000001204e-01 8.311656430000000650e-01 6.305466840000000239e-01 6.175920169999999931e-01 7.037483620000000162e-01
1.733182999999999652e+02 1.845370950000000221e+01 -3.280974677999999589e-02 -1.825060549999999604e-05 8.335125770000001433e-01 8.120341959999999304e-01 6.205585399999999918e-01 6.097573979999999505e-01 6.799719290000000305e-01
1.777279000000000337e+02 1.849225130000000306e+01 -2.979156381999999853e-02 1.573950400000000501e-05 8.421191510000000102e-01 7.944348269999998990e-01 6.120941660000001061e-01 6.025859980000000116e-01 6.589913820000000699e-01
1.821479999999999677e+02 1.852470890000000026e+01 -2.694841121000000200e-02 6.037169119999998164e-05 8.495876490000000558e-01 7.787289139999999943e-01 6.046029899999999513e-01 5.962940669999999832e-01 6.411770729999999308e-01
1.865765000000000384e+02 1.855081550000000234e+01 -2.417222000000000121e-02 1.153952370000000039e-04 8.557715930000000526e-01 7.650674019999998965e-01 5.977364729999999904e-01 5.910321450000000087e-01 6.266948070000000204e-01
1.910114000000000374e+02 1.857019749999999902e+01 -2.098550860999999837e-02 1.771385051999999679e-04 8.606641110000001760e-01 7.545043249999999757e-01 5.917176410000000164e-01 5.868266449999999246e-01 6.156140119999999882e-01
1.954504999999999484e+02 1.858235060000000161e+01 -1.716947326000000523e-02 2.400824866000000088e-04 8.642985579999999945e-01 7.479969220000000085e-01 5.870579439999999982e-01 5.836703370000000390e-01 6.082424260000001137e-01
1.998917000000000428e+02 1.858703280000000291e+01 -1.285726945999999746e-02 3.012777630000000096e-04 8.666597299999999615e-01 7.454684190000000488e-01 5.840637779999999779e-01 5.816013559999999583e-01 6.049447420000000353e-01


==> _data/turbulent_channel/IB_data_avg_energy.txt <==
z um vm wm pm rmsu rmsv rmsw rmsp
2.167000000000030013e-01 2.170084430000000231e-01 -5.758465979999999708e-04 -1.779201290000000124e-07 -6.453717350000000806e+03 8.155080839999999387e-02 3.640368510000000640e-02 4.832699110000000624e-03 5.725237779999999930e+02
1.130699999999995597e+00 1.132312249999999576e+00 -3.006721379999999742e-03 -1.236473122000000056e-06 -6.453717350000000806e+03 4.255162680000000863e-01 1.899983729999999982e-01 1.706886579999999931e-02 5.725237779999999930e+02
2.139299999999999091e+00 2.132996030000000154e+00 -5.666687109999999673e-03 -2.994446770000000118e-06 -6.453718449999999393e+03 7.964358470000000301e-01 3.275544089999999353e-01 3.715052649999999596e-02 5.725238769999999704e+02
3.241999999999989335e+00 3.205983710000000375e+00 -8.503544570000000358e-03 -4.788466649999999915e-06 -6.453721550000000207e+03 1.181139909999999960e+00 4.477748879999999820e-01 6.726066420000001433e-02 5.725241680000000315e+02
4.438199999999993040e+00 4.327632280000000442e+00 -1.144265813999999909e-02 -5.636623290000003336e-06 -6.453728150000000824e+03 1.556386990000000248e+00 5.511904079999999650e-01 1.055587014000000101e-01 5.725247830000000704e+02
5.727499999999997371e+00 5.464756570000000480e+00 -1.438135969000000139e-02 -4.490035000000001811e-06 -6.453739520000000084e+03 1.894969249999999716e+00 6.396878710000001300e-01 1.501892910000000303e-01 5.725258339999999180e+02
7.109199999999992414e+00 6.579378659999998824e+00 -1.718230154000000010e-02 -2.928816000000069813e-07 -6.453756640000000516e+03 2.174615369999999714e+00 7.156119969999998887e-01 1.994432409999999933e-01 5.725274149999999054e+02
8.582599999999997564e+00 7.636555740000001258e+00 -1.967994155000000328e-02 8.029919500000002528e-06 -6.453780110000000604e+03 2.384056119999999890e+00 7.811061940000000314e-01 2.518264010000000330e-01 5.725295790000000125e+02
1.014719999999999978e+01 8.610499210000000403e+00 -2.172342290000000078e-02 2.095880599999999633e-05 -6.453810149999999339e+03 2.523461399999999966e+00 8.378758399999999273e-01 3.060383500000000145e-01 5.725323379999999815e+02
1.180209999999999404e+01 9.486680899999999639e+00 -2.324726650000000228e-02 3.677728200000001540e-05 -6.453846490000000813e+03 2.600960370000000133e+00 8.871662770000000586e-01 3.608942500000000275e-01 5.725356610000000046e+02
1.354640000000000200e+01 1.026128449999999859e+01 -2.431534759999999865e-02 5.038240000000000741e-05 -6.453888430000000881e+03 2.628327590000000047e+00 9.297680149999999477e-01 4.153342349999999961e-01 5.725394880000000057e+02
1.537940000000000040e+01 1.093853050000000060e+01 -2.509924430000000026e-02 5.494461699999996163e-05 -6.453935080000000198e+03 2.617693640000000155e+00 9.660561859999999834e-01 4.684683099999999989e-01 5.725437220000001162e+02
1.730029999999999646e+01 1.152735769999999960e+01 -2.579948812000000188e-02 4.672996649999999307e-05 -6.453985180000000582e+03 2.579955510000000007e+00 9.963838660000000624e-01 5.195712259999999416e-01 5.725482580000000326e+02
1.930799999999999272e+01 1.203863000000000127e+01 -2.652055765000000537e-02 2.936821649999999621e-05 -6.454037500000000364e+03 2.524307520000000249e+00 1.021593723999999925e+00 5.680275299999999472e-01 5.725529750000000604e+02
2.140169999999999462e+01 1.248333489999999912e+01 -2.716343390999999968e-02 1.199769529000000507e-05 -6.454090590000000702e+03 2.457684460000000293e+00 1.042828790000000172e+00 6.133421470000000042e-01 5.725577510000000530e+02
2.358039999999999381e+01 1.287152000000000029e+01 -2.747901720000000061e-02 2.173194000000013180e-06 -6.454143320000000131e+03 2.384542360000000194e+00 1.060783590000000220e+00 6.552201000000000830e-01 5.725624849999999242e+02
2.584289999999999310e+01 1.321251890000000095e+01 -2.730694517000000279e-02 2.244189400000000133e-06 -6.454194569999999658e+03 2.307696409999999698e+00 1.075554850000000062e+00 6.935186599999999535e-01 5.725670870000000150e+02
2.818830000000000524e+01 1.351480110000000323e+01 -2.670707728000000156e-02 1.167741880000001674e-05 -6.454243419999999787e+03 2.229539319999999769e+00 1.087143030000000010e+00 7.281271009999999988e-01 5.725714789999999539e+02
3.061549999999999017e+01 1.378538109999999861e+01 -2.580060479999999462e-02 2.840867940000001040e-05 -6.454288819999999760e+03 2.152319900000000175e+00 1.095810030000000213e+00 7.588679689999999756e-01 5.725755649999999832e+02
3.312319999999999709e+01 1.402974120000000013e+01 -2.446134619999999760e-02 4.796289320000000531e-05 -6.454329739999999219e+03 2.078119889999999970e+00 1.101746569999999981e+00 7.855486389999999375e-01 5.725792359999999235e+02
3.571019999999999328e+01 1.425216290000000186e+01 -2.222667150999999702e-02 6.406721240000000817e-05 -6.454365449999999328e+03 2.008258800000000566e+00 1.105238209999999999e+00 8.081088220000001154e-01 5.725824140000000853e+02
3.837539999999999907e+01 1.445635839999999916e+01 -1.858008230699999958e-02 7.029231139999999429e-05 -6.454395660000000134e+03 1.943290499999999810e+00 1.106786420000000160e+00 8.267070029999998848e-01 5.725850759999999582e+02
4.111750000000000682e+01 1.464601690000000112e+01 -1.345197206000000104e-02 6.401854699999999217e-05 -6.454420479999999770e+03 1.883084889999999900e+00 1.106822999999999890e+00 8.416656620000001476e-01 5.725872409999999491e+02
4.393520000000000181e+01 1.482431389999999816e+01 -7.362518440000001899e-03 5.010444070000000499e-05 -6.454440120000000206e+03 1.827409810000000023e+00 1.105230659999999920e+00 8.533038819999999580e-01 5.725889319999999998e+02
4.682710000000001571e+01 1.499348070000000099e+01 -1.018779039999999445e-03 3.670742900000000637e-05 -6.454454749999999876e+03 1.776200060000000081e+00 1.101956470000000188e+00 8.618676400000000459e-01 5.725901690000000599e+02
4.979180000000001627e+01 1.515504940000000111e+01 4.955448449999999387e-03 2.870024799999999803e-05 -6.454464640000000145e+03 1.729442430000000197e+00 1.097281140000000210e+00 8.675774449999998916e-01 5.725909670000002052e+02
5.282800000000001717e+01 1.530983570000000249e+01 1.015125028999999852e-02 2.845081080000003281e-05 -6.454470100000000457e+03 1.686794869999999946e+00 1.091491629999999935e+00 8.707081319999998570e-01 5.725913570000000163e+02
5.593410000000001503e+01 1.545882059999999925e+01 1.447701004000000180e-02 3.948239660000002574e-05 -6.454471730000000207e+03 1.646250680000000077e+00 1.084633630000000348e+00 8.716007759999999660e-01 5.725913899999999330e+02
5.910869999999998470e+01 1.560343279999999844e+01 1.796839718000000155e-02 6.211602439999999151e-05 -6.454469940000000861e+03 1.606690129999999828e+00 1.076626520000000031e+00 8.705425820000000092e-01 5.725911149999999452e+02
6.235040000000002181e+01 1.574394460000000073e+01 2.081048785999999734e-02 8.688766800000002444e-05 -6.454465330000000904e+03 1.569779000000000035e+00 1.066993800000000103e+00 8.678404459999999876e-01 5.725905860000000303e+02
6.565760000000000218e+01 1.587953809999999955e+01 2.314274867999999846e-02 1.028382020000000131e-04 -6.454458739999999125e+03 1.536347459999999998e+00 1.054640898000000160e+00 8.639683699999999300e-01 5.725898920000000771e+02
6.902870000000002904e+01 1.601043789999999589e+01 2.445992613999999760e-02 1.112896110000000365e-04 -6.454450740000000224e+03 1.504784899999999981e+00 1.039985608999999922e+00 8.592784309999998982e-01 5.725891020000000253e+02
7.246200000000000330e+01 1.613782289999999975e+01 2.396494329999999950e-02 1.239273479999999862e-04 -6.454441340000000309e+03 1.474161929999999954e+00 1.024329572000000077e+00 8.537414380000001302e-01 5.725881969999999228e+02
7.595590000000002817e+01 1.626272890000000615e+01 2.166131710000000071e-02 1.484658903000000052e-04 -6.454430199999999786e+03 1.444333479999999614e+00 1.007996287000000102e+00 8.471362110000001389e-01 5.725871279999998933e+02
7.950879999999997949e+01 1.638550489999999726e+01 1.864839888000000001e-02 1.794051434300000217e-04 -6.454417230000000018e+03 1.414885300000000345e+00 9.909909320000001021e-01 8.393803680000001544e-01 5.725858700000001136e+02
8.311910000000000309e+01 1.650563389999999941e+01 1.604502890300000054e-02 2.019134519899999419e-04 -6.454402799999999843e+03 1.385797479999999915e+00 9.735737080000002042e-01 8.306597840000000676e-01 5.725844580000000406e+02
8.678499999999998238e+01 1.662262540000000399e+01 1.400662765999999802e-02 2.024215083999999880e-04 -6.454387420000000930e+03 1.357840209999999992e+00 9.559367429999998667e-01 8.212656029999999552e-01 5.725829550000000836e+02
9.050459999999999638e+01 1.673690520000000248e+01 1.228689109999999904e-02 1.776819941000000263e-04 -6.454371460000000297e+03 1.330804719999999941e+00 9.382053590000000165e-01 8.114178510000000788e-01 5.725814040000000205e+02
9.427630000000000621e+01 1.684928969999999637e+01 1.085457515999999935e-02 1.366458951000000240e-04 -6.454355209999999715e+03 1.303983650000000161e+00 9.203507229999999817e-01 8.012538289999999730e-01 5.725798340000000053e+02
9.809829999999999472e+01 1.696004779999999812e+01 9.692263619999998830e-03 9.232664200000001984e-05 -6.454338799999999537e+03 1.277352329999999814e+00 9.028859679999999832e-01 7.908640679999999756e-01 5.725782600000000002e+02
1.019686999999999983e+02 1.706903120000000484e+01 8.923803459999999146e-03 5.176668100000000839e-05 -6.454322300000000723e+03 1.250447729999999869e+00 8.863405739999998811e-01 7.802860609999999753e-01 5.725766930000002048e+02
1.058857999999999890e+02 1.717589500000000058e+01 8.735969220000000535e-03 1.467595670000000066e-05 -6.454305770000000848e+03 1.222282440000000081e+00 8.706746129999999306e-01 7.695375129999999508e-01 5.725751290000000608e+02
1.098476000000000283e+02 1.728044359999999813e+01 8.869758000000000156e-03 -2.031105199999999128e-05 -6.454289179999999760e+03 1.192273950000000138e+00 8.559032670000000786e-01 7.586131100000000904e-01 5.725735680000000229e+02
1.138522000000000105e+02 1.738238609999999795e+01 8.683096569999998113e-03 -5.201606900000000689e-05 -6.454272579999999834e+03 1.161825340000000040e+00 8.414558050000000566e-01 7.475037679999999574e-01 5.725720049999999901e+02
1.178977999999999895e+02 1.748089920000000319e+01 7.722099439999999607e-03 -7.827214699999999407e-05 -6.454256110000000263e+03 1.132607200000000258e+00 8.258182790000001550e-01 7.363161290000000969e-01 5.725704549999999244e+02
1.219824000000000126e+02 1.757560080000000013e+01 6.088019272000000717e-03 -9.681178399999997616e-05 -6.454240039999998771e+03 1.104123460000000057e+00 8.083001340000001145e-01 7.252599350000000777e-01 5.725689509999999700e+02
1.261040999999999883e+02 1.766696590000000100e+01 4.152674849999999501e-03 -1.060145950000000129e-04 -6.454224640000000363e+03 1.075807652999999808e+00 7.895792339999999632e-01 7.145211910000000000e-01 5.725675250000000460e+02
1.302608999999999924e+02 1.775539359999999789e+01 2.142300101000000657e-03 -1.073478670000000058e-04 -6.454210009999999784e+03 1.048301261000000206e+00 7.702521559999999656e-01 7.041781060000001924e-01 5.725661830000000236e+02
1.344509000000000185e+02 1.784085290000000157e+01 2.906952099999998598e-04 -1.070128509999999992e-04 -6.454196110000000772e+03 1.021522340000000195e+00 7.506103370000000163e-01 6.942134909999999604e-01 5.725649170000000368e+02
1.386719999999999970e+02 1.792299339999999930e+01 -1.248859240000001159e-03 -1.124796850000000191e-04 -6.454182890000000043e+03 9.944833449999999075e-01 7.312741529999998713e-01 6.846098379999999706e-01 5.725637180000001081e+02
1.429222000000000037e+02 1.800147279999999839e+01 -2.302892820000000153e-03 -1.260040609999999817e-04 -6.454170340000001488e+03 9.667629549999998684e-01 7.130087270000000643e-01 6.753891119999999582e-01 5.725625860000000102e+02
1.471995999999999469e+02 1.807591030000000032e+01 -2.543617950000000728e-03 -1.439650749999999931e-04 -6.454158489999999802e+03 9.392746599999999280e-01 6.959370209999998780e-01 6.665683500000000317e-01 5.725615249999998468e+02
1.515019999999999811e+02 1.814571099999999859e+01 -2.005317070000000972e-03 -1.621116490000000022e-04 -6.454147399999999834e+03 9.131868859999998644e-01 6.800730879999999923e-01 6.581742140000000907e-01 5.725605309999999690e+02
1.558275000000000432e+02 1.821028890000000189e+01 -1.144990729999999929e-03 -1.802565570000000004e-04 -6.454137109999998756e+03 8.889669480000002011e-01 6.653096370000000093e-01 6.502690549999999847e-01 5.725596120000000155e+02
1.601739999999999782e+02 1.826926890000000014e+01 -3.688452499999998919e-04 -2.000725709999999729e-04 -6.454127569999999650e+03 8.666152029999999451e-01 6.514243519999999288e-01 6.428591980000000206e-01 5.725587649999999940e+02
1.645392999999999688e+02 1.832260339999999843e+01 3.162244400000008846e-04 -2.204224876000000202e-04 -6.454118710000000647e+03 8.457712199999999347e-01 6.385244220000000359e-01 6.358846259999999528e-01 5.725579709999999523e+02
1.689213999999999771e+02 1.837064980000000247e+01 1.187964029999999784e-03 -2.384375587999999595e-04 -6.454110449999999219e+03 8.264299250000000097e-01 6.271256780000000752e-01 6.292884200000000705e-01 5.725572180000000344e+02
1.733182999999999652e+02 1.841377139999999812e+01 2.441100210000000329e-03 -2.516688327999999446e-04 -6.454102740000000267e+03 8.090807669999999785e-01 6.174464690000001088e-01 6.230733760000000121e-01 5.725565050000000156e+02
1.777279000000000337e+02 1.845184390000000008e+01 3.898295820000000165e-03 -2.594766432000000637e-04 -6.454095680000000357e+03 7.936500700000000963e-01 6.090261230000000303e-01 6.173273399999998912e-01 5.725558389999999918e+02
1.821479999999999677e+02 1.848446409999999673e+01 5.167516649999999608e-03 -2.623087100000000326e-04 -6.454089410000000498e+03 7.792809770000000968e-01 6.014178830000000975e-01 6.121599809999999087e-01 5.725552339999999276e+02
1.865765000000000384e+02 1.851122249999999525e+01 6.296136709999999685e-03 -2.587324149000000601e-04 -6.454083929999999782e+03 7.660916709999999741e-01 5.945745540000000329e-01 6.076158489999999857e-01 5.725546919999999318e+02
1.910114000000000374e+02 1.853161370000000119e+01 7.908649170000000422e-03 -2.468866713999999757e-04 -6.454079270000000179e+03 7.556204220000000138e-01 5.888387189999999549e-01 6.037286170000000229e-01 5.725542100000000119e+02
1.954504999999999484e+02 1.854512619999999856e+01 1.044722193999999930e-02 -2.279641233999999772e-04 -6.454075579999998808e+03 7.493237170000000003e-01 5.848199139999999963e-01 6.006192489999999662e-01 5.725538049999998975e+02
1.998917000000000428e+02 1.855153040000000075e+01 1.374550324999999906e-02 -2.065498094200000369e-04 -6.454073049999999967e+03 7.472383510000000229e-01 5.827992310000000842e-01 5.984851389999999993e-01 5.725535050000000865e+02


==> _data/turbulent_channel/my_meanRe200.txt <==
z u
0.433038000000 0.433783982000
1.346500000000 1.342671190000
2.354510000000 2.334989320000
3.456590000000 3.397241770000
4.652214000000 4.505147700000
5.940812000000 5.624644790000
7.321772000000 6.717616350000
8.794436000000 7.749798490000
10.358104000000 8.696897630000
12.012032000000 9.546599290000
13.755430000000 10.296961100000
15.587472000000 10.953174200000
17.507284000000 11.524374700000
19.513954000000 12.021299000000
21.606524000000 12.454892100000
23.784000000000 12.835503200000
26.045344000000 13.172342200000
28.389482000000 13.473146100000
30.815298000000 13.744197100000
33.321636000000 13.990611500000
35.907304000000 14.216574300000
38.571072000000 14.425315000000
41.311670000000 14.619623000000
44.127796000000 14.802130000000
47.018108000000 14.975127900000
49.981232000000 15.140471500000
53.015756000000 15.299612700000
56.120238000000 15.453483600000
59.293198000000 15.602703700000
62.533126000000 15.747741400000
65.838482000000 15.889102800000
69.207692000000 16.026914300000
72.639150000000 16.160231400000
76.131226000000 16.288081600000
79.682258000000 16.411101000000
83.290554000000 16.530792000000
86.954396000000 16.647745900000
90.672042000000 16.761180000000
94.441724000000 16.870294000000
98.261644000000 16.975567300000
102.129988000000 17.078149200000
106.044910000000 17.178929300000
110.004552000000 17.278751400000
114.007026000000 17.378145700000
118.050428000000 17.476842900000
122.132834000000 17.573959000000
126.252300000000 17.668261600000
130.406866000000 17.759190200000
134.594554000000 17.847067400000
138.813372000000 17.931672300000
143.061312000000 18.011958800000
147.336352000000 18.087452800000
151.636456000000 18.158424700000
155.959580000000 18.225104800000
160.303662000000 18.287644700000
164.666640000000 18.345968600000
169.046434000000 18.399232200000
173.440960000000 18.446083900000
177.848126000000 18.485760100000
182.265836200000 18.518302600000
186.691986400000 18.543795600000
191.124470600000 18.562183800000
195.561179000000 18.573488600000
200.000000000000 18.577862700000


==> _data/turbulent_channel/my_rms1Re200.txt <==
z std
0.433038000000 0.163202351000
1.346500000000 0.500892104000
2.354510000000 0.865198076000
3.456590000000 1.242872070000
4.652214000000 1.610285790000
5.940812000000 1.939946110000
7.321772000000 2.209782480000
8.794436000000 2.409111440000
10.358104000000 2.538774030000
12.012032000000 2.607404780000
13.755430000000 2.627034160000
15.587472000000 2.609934030000
17.507284000000 2.567116110000
19.513954000000 2.507678170000
21.606524000000 2.438358660000
23.784000000000 2.363734800000
26.045344000000 2.286777940000
28.389482000000 2.209520210000
30.815298000000 2.133864740000
33.321636000000 2.061081620000
35.907304000000 1.992029170000
38.571072000000 1.927510660000
41.311670000000 1.867986370000
44.127796000000 1.814172300000
47.018108000000 1.765876640000
49.981232000000 1.721906900000
53.015756000000 1.680891360000
56.120238000000 1.641814420000
59.293198000000 1.603999900000
62.533126000000 1.567922500000
65.838482000000 1.533834790000
69.207692000000 1.500696290000
72.639150000000 1.468892660000
76.131226000000 1.438332370000
79.682258000000 1.407827190000
83.290554000000 1.376752700000
86.954396000000 1.345727140000
90.672042000000 1.316231050000
94.441724000000 1.288637110000
98.261644000000 1.262243210000
102.129988000000 1.236374290000
106.044910000000 1.210601500000
110.004552000000 1.184507380000
114.007026000000 1.158417230000
118.050428000000 1.132813650000
122.132834000000 1.107706330000
126.252300000000 1.083023900000
130.406866000000 1.058027480000
134.594554000000 1.032157989000
138.813372000000 1.006227796000
143.061312000000 0.981211955000
147.336352000000 0.957040328000
151.636456000000 0.933147815000
155.959580000000 0.909178575000
160.303662000000 0.884998789000
164.666640000000 0.860558236000
169.046434000000 0.836617565000
173.440960000000 0.814741581000
177.848126000000 0.795958426000
182.265836200000 0.780071285000
186.691986400000 0.766931497000
191.124470600000 0.756752461000
195.561179000000 0.750045828000
200.000000000000 0.747320870000


==> _data/turbulent_channel/my_rms2Re200.txt <==
z std
0.433038000000 0.088388564600
1.346500000000 0.238481047000
2.354510000000 0.369927641000
3.456590000000 0.482457464000
4.652214000000 0.578072766000
5.940812000000 0.660150021000
7.321772000000 0.732041877000
8.794436000000 0.796016484000
10.358104000000 0.853116300000
12.012032000000 0.903557524000
13.755430000000 0.947206207000
15.587472000000 0.983985784000
17.507284000000 1.014338677000
19.513954000000 1.039455151000
21.606524000000 1.060622130000
23.784000000000 1.078481040000
26.045344000000 1.093084630000
28.389482000000 1.104296880000
30.815298000000 1.112193120000
33.321636000000 1.117051770000
35.907304000000 1.118808840000
38.571072000000 1.117506730000
41.311670000000 1.114253560000
44.127796000000 1.110496680000
47.018108000000 1.106239790000
49.981232000000 1.100159730000
53.015756000000 1.091638880000
56.120238000000 1.081442860000
59.293198000000 1.070328280000
62.533126000000 1.058510320000
65.838482000000 1.045666760000
69.207692000000 1.031417064000
72.639150000000 1.015968541000
76.131226000000 1.000280819000
79.682258000000 0.985530521000
83.290554000000 0.971585537000
86.954396000000 0.957791840000
90.672042000000 0.943404887000
94.441724000000 0.928155464000
98.261644000000 0.912586335000
102.129988000000 0.897104274000
106.044910000000 0.881757007000
110.004552000000 0.866716793000
114.007026000000 0.851402257000
118.050428000000 0.834314030000
122.132834000000 0.815045011000
126.252300000000 0.794892496000
130.406866000000 0.775832091000
134.594554000000 0.758419280000
138.813372000000 0.741343949000
143.061312000000 0.723785198000
147.336352000000 0.706094093000
151.636456000000 0.688873603000
155.959580000000 0.672688154000
160.303662000000 0.657669318000
164.666640000000 0.643582096000
169.046434000000 0.630386648000
173.440960000000 0.618496262000
177.848126000000 0.608434516000
182.265836200000 0.599980098000
186.691986400000 0.592826837000
191.124470600000 0.586904169000
195.561179000000 0.582189913000
200.000000000000 0.578791076000


==> _data/turbulent_channel/my_rms3Re200.txt <==
z std
0.433038000000 0.049791882500
1.346500000000 0.051651649100
2.354510000000 0.062024897900
3.456590000000 0.085532250400
4.652214000000 0.120433891000
5.940812000000 0.163322239000
7.321772000000 0.211554042000
8.794436000000 0.263210118000
10.358104000000 0.316781502000
12.012032000000 0.370994821000
13.755430000000 0.424732895000
15.587472000000 0.477024328000
17.507284000000 0.527071633000
19.513954000000 0.574243527000
21.606524000000 0.618061813000
23.784000000000 0.658185742000
26.045344000000 0.694327084000
28.389482000000 0.726240661000
30.815298000000 0.753853848000
33.321636000000 0.777300833000
35.907304000000 0.796878708000
38.571072000000 0.812942118000
41.311670000000 0.825747476000
44.127796000000 0.835497000000
47.018108000000 0.842545283000
49.981232000000 0.847403583000
53.015756000000 0.850471976000
56.120238000000 0.851863344000
59.293198000000 0.851620728000
62.533126000000 0.849815795000
65.838482000000 0.846543095000
69.207692000000 0.841995125000
72.639150000000 0.836418112000
76.131226000000 0.830100831000
79.682258000000 0.823268245000
83.290554000000 0.815987765000
86.954396000000 0.808230819000
90.672042000000 0.799989429000
94.441724000000 0.791322158000
98.261644000000 0.782292060000
102.129988000000 0.772922915000
106.044910000000 0.763222532000
110.004552000000 0.753190003000
114.007026000000 0.742912068000
118.050428000000 0.732635769000
122.132834000000 0.722610058000
126.252300000000 0.712884042000
130.406866000000 0.703294958000
134.594554000000 0.693668436000
138.813372000000 0.684020388000
143.061312000000 0.674505617000
147.336352000000 0.665220141000
151.636456000000 0.656214978000
155.959580000000 0.647565195000
160.303662000000 0.639327665000
164.666640000000 0.631583698000
169.046434000000 0.624426853000
173.440960000000 0.617901104000
177.848126000000 0.612062296000
182.265836200000 0.607022357000
186.691986400000 0.602884547000
191.124470600000 0.599722020000
195.561179000000 0.597600371000
200.000000000000 0.596599087000

